Positivity-preserving discontinuous spectral element methods for compressible multi-species flows

We introduce a novel positivity-preserving, parameter-free numerical stabilisation approach for high-order discontinuous spectral element approximations of compressible multi-species flows. The underlying stabilisation method is the adaptive entropy filtering approach (Dzanic and Witherden, J. Comput. Phys., 468, 2022), which is extended to the conservative formulation of the multi-species flow equations. We show that the straightforward enforcement of entropy constraints in the filter yields poor results around species interfaces and propose an adaptive, parameter-free switch for the entropy bounds based on the convergence properties of the pressure field which drastically improves its performance for multi-species flows. The proposed approach is shown in a variety of numerical experiments applied to the multi-species Euler and Navier--Stokes equations computed on unstructured grids, ranging from shock-fluid interaction problems to three-dimensional viscous flow instabilities. We demonstrate that the approach can retain the high-order accuracy of the underlying numerical scheme even at smooth extrema, ensure the positivity of the species density and pressure in the vicinity of shocks and contact discontinuities, and accurately predict small-scale flow features with minimal numerical dissipation.

==> figs/data/kq-p3-eq-kxrcf.csv <==
d-nx25,p-nx25,d-nx50,p-nx50,d-nx100,p-nx100,d-nx200,p-nx200,d-nx400,p-nx400,x
1.376429000006193171e+00,1.569886600000000021e+00,1.376307700000000356e+00,1.569693400000000016e+00,1.376519899999999907e+00,1.570031799999999977e+00,1.376557699999999995e+00,1.570091600000000032e+00,1.376146899999999951e+00,1.569436000000000053e+00,-5.000000000000000000e-01
1.376372210243982153e+00,1.569795999999999969e+00,1.376259400020177992e+00,1.569615800000000005e+00,1.376553099999999974e+00,1.570084700000000000e+00,1.376432899999999959e+00,1.569892599999999971e+00,1.376537600000000028e+00,1.570059899999999953e+00,-4.974999999999999978e-01
1.376324720407064106e+00,1.569720100000000063e+00,1.376219200040339263e+00,1.569551300000000094e+00,1.376609200000000088e+00,1.570174500000000029e+00,1.376398900000000092e+00,1.569838300000000020e+00,1.376578999999999997e+00,1.570126099999999969e+00,-4.949999999999999956e-01
1.376288130496259976e+00,1.569661600000000101e+00,1.376191100060486283e+00,1.569506599999999974e+00,1.376627400000000279e+00,1.570203699999999980e+00,1.376589099999999899e+00,1.570142099999999985e+00,1.376699899999999976e+00,1.570319199999999915e+00,-4.925000099999999881e-01
1.376264040512382936e+00,1.569623200000000107e+00,1.376179500080622065e+00,1.569487999999999994e+00,1.376547200000000304e+00,1.570075300000000063e+00,1.376584199999999925e+00,1.570133999999999919e+00,1.376554700000000020e+00,1.570087199999999905e+00,-4.900000099999999859e-01
1.376254150456253988e+00,1.569607399999999986e+00,1.376188400100748943e+00,1.569502200000000069e+00,1.376373900000000150e+00,1.569798800000000050e+00,1.376467000000000107e+00,1.569946800000000087e+00,1.376410499999999981e+00,1.569856900000000000e+00,-4.875000099999999836e-01
1.376260060328688084e+00,1.569616899999999982e+00,1.376221900120869979e+00,1.569555899999999893e+00,1.376305100000000392e+00,1.569688600000000100e+00,1.376464499999999980e+00,1.569943199999999983e+00,1.376212500000000061e+00,1.569540399999999947e+00,-4.850000099999999814e-01
1.376283570130625078e+00,1.569654300000000058e+00,1.376284200140987402e+00,1.569655400000000034e+00,1.376363300000000622e+00,1.569780900000000035e+00,1.376497400000000093e+00,1.569995900000000111e+00,1.376403299999999996e+00,1.569845399999999946e+00,-4.824999899999999897e-01
1.376326179862636945e+00,1.569722400000000073e+00,1.376379600161103944e+00,1.569807399999999964e+00,1.376570900000001041e+00,1.570112699999999917e+00,1.376350200000000079e+00,1.569760100000000103e+00,1.376091200000000070e+00,1.569347300000000001e+00,-4.799999899999999875e-01
1.376389589525669921e+00,1.569823600000000097e+00,1.376424400212934884e+00,1.569879199999999919e+00,1.376655600000002089e+00,1.570248400000000100e+00,1.375974699999999995e+00,1.569161199999999923e+00,1.376531500000000019e+00,1.570050100000000004e+00,-4.774999899999999853e-01
1.376475599120541071e+00,1.569960800000000045e+00,1.376447400270544241e+00,1.569915900000000031e+00,1.376631700000003233e+00,1.570210099999999942e+00,1.375635299999999894e+00,1.568619699999999950e+00,1.376678700000000033e+00,1.570285200000000048e+00,-4.749999899999999831e-01
1.376585608648049908e+00,1.570136399999999988e+00,1.376453800341985501e+00,1.569926099999999991e+00,1.376526000000005245e+00,1.570041100000000078e+00,1.375815500000000080e+00,1.568907100000000110e+00,1.376336199999999899e+00,1.569738899999999937e+00,-4.724999999999999756e-01
1.376721418109009942e+00,1.570353300000000063e+00,1.376448800435311037e+00,1.569918300000000100e+00,1.376365200000008837e+00,1.569784599999999974e+00,1.376434099999999994e+00,1.569894700000000087e+00,1.376525400000000010e+00,1.570040000000000102e+00,-4.699999999999999734e-01
1.376884627504260106e+00,1.570613899999999896e+00,1.376437700558574395e+00,1.569900599999999979e+00,1.376379000000014896e+00,1.569806699999999999e+00,1.376687599999999900e+00,1.570299600000000018e+00,1.376434099999999994e+00,1.569894700000000087e+00,-4.675000000000000266e-01
1.377076836834630003e+00,1.570920899999999953e+00,1.376425700719827505e+00,1.569881700000000047e+00,1.376473900000023898e+00,1.569958600000000093e+00,1.376343300000000047e+00,1.569749499999999909e+00,1.376688499999999982e+00,1.570300299999999982e+00,-4.650000000000000244e-01
1.377299946100900119e+00,1.571277100000000093e+00,1.376418200927123969e+00,1.569869799999999982e+00,1.376585600000039600e+00,1.570137300000000069e+00,1.376094699999999893e+00,1.569352300000000033e+00,1.376633299999999949e+00,1.570212200000000058e+00,-4.625000100000000169e-01
1.377555455303919985e+00,1.571684999999999999e+00,1.376420401188516163e+00,1.569873300000000027e+00,1.376650100000065269e+00,1.570239699999999905e+00,1.376323200000000080e+00,1.569717599999999935e+00,1.376584500000000100e+00,1.570134900000000000e+00,-4.600000100000000147e-01
1.377605969503409966e+00,1.571765400000000090e+00,1.376438901574893681e+00,1.569903000000000048e+00,1.376593400000109435e+00,1.570149100000000075e+00,1.376632499999999926e+00,1.570211299999999977e+00,1.376387400000000039e+00,1.569819999999999993e+00,-4.575000100000000125e-01
1.377556889000519869e+00,1.571687000000000056e+00,1.376449002004177524e+00,1.569919099999999901e+00,1.376513000000176401e+00,1.570020299999999924e+00,1.376754599999999940e+00,1.570406699999999933e+00,1.376594700000000060e+00,1.570151099999999911e+00,-4.550000100000000103e-01
1.377420013487499872e+00,1.571468199999999982e+00,1.376452202534325764e+00,1.569924099999999934e+00,1.376468500000291639e+00,1.569949000000000039e+00,1.376789199999999935e+00,1.570461499999999955e+00,1.375998300000000008e+00,1.569198799999999894e+00,-4.524999900000000186e-01
1.377207042655739899e+00,1.571128099999999916e+00,1.376450103223278321e+00,1.569920299999999935e+00,1.376519400000481008e+00,1.570030999999999954e+00,1.376752600000000104e+00,1.570403299999999946e+00,1.376025800000000077e+00,1.569242699999999990e+00,-4.499999900000000164e-01
1.376929876197479974e+00,1.570685499999999957e+00,1.376444004128992260e+00,1.569910300000000092e+00,1.376597200000807764e+00,1.570154700000000014e+00,1.376654400000000056e+00,1.570246500000000101e+00,1.376764400000000110e+00,1.570422200000000101e+00,-4.474999900000000141e-01
1.376600213804749950e+00,1.570159099999999919e+00,1.376435505309414609e+00,1.569896600000000086e+00,1.376644100001300108e+00,1.570229600000000003e+00,1.376597199999999965e+00,1.570155299999999921e+00,1.376822200000000107e+00,1.570514399999999977e+00,-4.449999900000000119e-01
1.376229855169450067e+00,1.569567799999999957e+00,1.376426006822496717e+00,1.569881400000000093e+00,1.376624600002150034e+00,1.570198900000000064e+00,1.376634799999999936e+00,1.570215300000000092e+00,1.376750499999999988e+00,1.570400000000000018e+00,-4.425000000000000044e-01
1.375830699983520145e+00,1.568930399999999947e+00,1.376417008726190438e+00,1.569867600000000030e+00,1.376503200003549310e+00,1.570005099999999931e+00,1.376741500000000062e+00,1.570386199999999954e+00,1.376644600000000107e+00,1.570230400000000026e+00,-4.400000000000000022e-01
1.375414347938930026e+00,1.568265699999999985e+00,1.376445911376217079e+00,1.569913600000000020e+00,1.376421700005978410e+00,1.569874999999999909e+00,1.376782399999999962e+00,1.570451000000000041e+00,1.376295800000000069e+00,1.569673899999999955e+00,-4.375000000000000000e-01
1.374992598727670101e+00,1.567592600000000003e+00,1.376471914576406164e+00,1.569954999999999989e+00,1.376404400009602069e+00,1.569847299999999946e+00,1.376641800000000027e+00,1.570226399999999911e+00,1.375746799999999936e+00,1.568797500000000067e+00,-4.349999999999999978e-01
1.374577452041570114e+00,1.566929800000000039e+00,1.376492618657257028e+00,1.569987900000000103e+00,1.376456400015833026e+00,1.569930300000000001e+00,1.376493500000000036e+00,1.569989599999999985e+00,1.376384000000000052e+00,1.569814700000000007e+00,-4.324999999999999956e-01
1.374180607572639934e+00,1.566296300000000086e+00,1.376505923949275845e+00,1.570008899999999930e+00,1.376582700026083961e+00,1.570131900000000025e+00,1.376514299999999968e+00,1.570022299999999982e+00,1.376597199999999965e+00,1.570155299999999921e+00,-4.300000099999999881e-01
1.373813665012859841e+00,1.565710900000000017e+00,1.376509230782964055e+00,1.570014000000000021e+00,1.376590500043910037e+00,1.570144299999999937e+00,1.376475899999999974e+00,1.569961799999999963e+00,1.375920400000000043e+00,1.569074499999999928e+00,-4.275000099999999859e-01
1.373488624054249874e+00,1.565192300000000092e+00,1.376500439488792971e+00,1.569999799999999945e+00,1.376483600071372271e+00,1.569973599999999969e+00,1.376279800000000275e+00,1.569648399999999944e+00,1.376519000000000048e+00,1.570030199999999931e+00,-4.250000099999999836e-01
1.373217284388700055e+00,1.564759400000000023e+00,1.376477050397264978e+00,1.569962599999999986e+00,1.376285000117729584e+00,1.569656600000000068e+00,1.376308900000000612e+00,1.569694300000000098e+00,1.376627199999999940e+00,1.570202600000000004e+00,-4.225000099999999814e-01
1.373011345708939901e+00,1.564430999999999905e+00,1.376436763839066879e+00,1.569898699999999980e+00,1.376017700192241566e+00,1.569229699999999950e+00,1.376544200000001883e+00,1.570070999999999994e+00,1.376305300000000065e+00,1.569688600000000100e+00,-4.199999899999999897e-01
1.373018298810700033e+00,1.564441100000000029e+00,1.376425379103173974e+00,1.569881000000000082e+00,1.375879300314884590e+00,1.569008600000000087e+00,1.376486800000004562e+00,1.569979000000000013e+00,1.376355400000000007e+00,1.569768899999999912e+00,-4.174999899999999875e-01
1.373016249046580040e+00,1.564436900000000019e+00,1.376427000135810097e+00,1.569883600000000046e+00,1.375838300519658386e+00,1.568943100000000035e+00,1.376264800000012611e+00,1.569624200000000025e+00,1.376520399999999977e+00,1.570032600000000000e+00,-4.149999899999999853e-01
1.373008797844269990e+00,1.564424500000000107e+00,1.376440328556709947e+00,1.569904699999999931e+00,1.375887600875849381e+00,1.569021900000000080e+00,1.376343000000033401e+00,1.569749499999999909e+00,1.376146000000000091e+00,1.569434800000000019e+00,-4.124999899999999831e-01
1.372999746631299978e+00,1.564409699999999903e+00,1.376463965985599947e+00,1.569941999999999949e+00,1.376020201452744285e+00,1.569233799999999901e+00,1.376449800000095092e+00,1.569919800000000087e+00,1.376465100000000108e+00,1.569944100000000065e+00,-4.099999999999999756e-01
1.372992996835399993e+00,1.564398900000000037e+00,1.376496414042220007e+00,1.569993600000000100e+00,1.376173702398718834e+00,1.569479000000000068e+00,1.376140000000248387e+00,1.569424300000000105e+00,1.376499499999999987e+00,1.569999799999999945e+00,-4.074999999999999734e-01
1.372992349883999985e+00,1.564397700000000002e+00,1.376536674346289901e+00,1.570057400000000047e+00,1.376367103721422014e+00,1.569787599999999950e+00,1.375767800000665453e+00,1.568830500000000017e+00,1.376538199999999934e+00,1.570060699999999976e+00,-4.050000000000000266e-01
1.373001607204900054e+00,1.564412399999999925e+00,1.376582948517570015e+00,1.570131200000000060e+00,1.376551506188892438e+00,1.570082299999999931e+00,1.375887900001970809e+00,1.569022499999999987e+00,1.376082199999999922e+00,1.569332399999999961e+00,-4.025000000000000244e-01
1.373024470225800098e+00,1.564448800000000084e+00,1.376634338175790173e+00,1.570212799999999964e+00,1.376678610569167960e+00,1.570285600000000059e+00,1.376290300004860745e+00,1.569664699999999913e+00,1.376365300000000014e+00,1.569784400000000080e+00,-4.000000100000000169e-01
1.373064640374000112e+00,1.564513100000000101e+00,1.376639049655400182e+00,1.570220200000000066e+00,1.376634818678389882e+00,1.570215700000000103e+00,1.376493300013533760e+00,1.569989400000000090e+00,1.376341000000000037e+00,1.569746000000000086e+00,-3.975000100000000147e-01
1.373126219077200005e+00,1.564611200000000091e+00,1.376600056967129948e+00,1.570157800000000048e+00,1.376462229334026954e+00,1.569939699999999938e+00,1.376570600040423864e+00,1.570111999999999952e+00,1.376001400000000041e+00,1.569203099999999962e+00,-3.950000100000000125e-01
1.373212807763199983e+00,1.564749100000000004e+00,1.376521962419690048e+00,1.570032700000000059e+00,1.376248846178304008e+00,1.569598800000000072e+00,1.376752700091499637e+00,1.570403299999999946e+00,1.376457700000000228e+00,1.569932300000000058e+00,-3.925000100000000103e-01
1.373328107860599889e+00,1.564932900000000071e+00,1.376409368323129989e+00,1.569852500000000095e+00,1.376082872853702010e+00,1.569333899999999948e+00,1.376918900273490065e+00,1.570668799999999976e+00,1.376017700000002453e+00,1.569229800000000008e+00,-3.899999900000000186e-01
1.373476120794600019e+00,1.565168600000000021e+00,1.376266776983530171e+00,1.569624200000000025e+00,1.376097217000009865e+00,1.569356100000000032e+00,1.376871200816804475e+00,1.570592800000000011e+00,1.376549500000044723e+00,1.570078800000000108e+00,-3.874999900000000164e-01
1.373660547994200121e+00,1.565462200000000026e+00,1.376098490710699895e+00,1.569355199999999950e+00,1.376194102660230012e+00,1.569510600000000089e+00,1.376625901859092949e+00,1.570200800000000063e+00,1.376609300000120939e+00,1.570174500000000029e+00,-3.849999900000000141e-01
1.373884990886899971e+00,1.565819700000000037e+00,1.375909511813400155e+00,1.569052899999999973e+00,1.376300533152259975e+00,1.569680600000000092e+00,1.376321105470683870e+00,1.569714099999999890e+00,1.376246800001023507e+00,1.569596200000000108e+00,-3.824999900000000119e-01
1.374153650900199919e+00,1.566247100000000003e+00,1.375704042600399912e+00,1.568724400000000019e+00,1.376343611793929833e+00,1.569748600000000049e+00,1.376044016566521977e+00,1.569271800000000106e+00,1.376737000015865409e+00,1.570377899999999993e+00,-3.800000000000000044e-01
1.374670899172399929e+00,1.567067299999999941e+00,1.375553207508700027e+00,1.568483099999999908e+00,1.376328927421759829e+00,1.569724399999999909e+00,1.375915638660171858e+00,1.569066999999999990e+00,1.376557100047072879e+00,1.570090500000000056e+00,-3.775000000000000022e-01
1.375111166393399920e+00,1.567766299999999946e+00,1.375404405864999902e+00,1.568245099999999947e+00,1.376296543369169845e+00,1.569671800000000061e+00,1.376104202650449970e+00,1.569367799999999979e+00,1.376670200639366293e+00,1.570271699999999937e+00,-3.750000000000000000e-01
1.375449952778200036e+00,1.568305000000000060e+00,1.375275447072199952e+00,1.568038499999999891e+00,1.376294282369100008e+00,1.569667200000000040e+00,1.376404195926749896e+00,1.569846300000000028e+00,1.376680504273658290e+00,1.570288099999999964e+00,-3.724999999999999978e-01
1.375662458541600186e+00,1.568643699999999974e+00,1.375184040533399932e+00,1.567891700000000110e+00,1.376369767154600021e+00,1.569787499999999891e+00,1.376476361233680112e+00,1.569960199999999917e+00,1.376691029523003040e+00,1.570304600000000050e+00,-3.699999999999999956e-01
1.375724283898499989e+00,1.568742899999999940e+00,1.375147895651900098e+00,1.567832799999999915e+00,1.376532854687099849e+00,1.570046300000000006e+00,1.376547812157399964e+00,1.570072300000000087e+00,1.376774027643369980e+00,1.570436699999999908e+00,-3.675000099999999881e-01
1.375610729063900139e+00,1.568563200000000046e+00,1.375184621830499943e+00,1.567890199999999901e+00,1.376693968032999926e+00,1.570301799999999970e+00,1.376768019681200217e+00,1.570421899999999926e+00,1.376866081162769984e+00,1.570581699999999969e+00,-3.650000099999999859e-01
1.375297094252299956e+00,1.568065199999999937e+00,1.375311928472499945e+00,1.568091899999999983e+00,1.376759383338700182e+00,1.570403500000000063e+00,1.376674707575600065e+00,1.570268999999999915e+00,1.376420508208900051e+00,1.569864600000000054e+00,-3.625000099999999836e-01
1.374758979679300053e+00,1.567209400000000086e+00,1.375547624980899997e+00,1.568466300000000091e+00,1.376635476750500020e+00,1.570200899999999899e+00,1.376268074593199886e+00,1.569611000000000089e+00,1.376344893243000023e+00,1.569726500000000025e+00,-3.600000099999999814e-01
1.373971685562400014e+00,1.565956200000000020e+00,1.375907016022700047e+00,1.569037699999999980e+00,1.376474127040899997e+00,1.569938700000000020e+00,1.376108881065500000e+00,1.569346700000000094e+00,1.375990216838999913e+00,1.569153500000000090e+00,-3.574999899999999897e-01
1.372910612110100015e+00,1.564266399999999946e+00,1.376295228273799909e+00,1.569654799999999906e+00,1.376353406057200024e+00,1.569740499999999983e+00,1.376190519397999967e+00,1.569472600000000106e+00,1.375667261928300134e+00,1.568638800000000000e+00,-3.549999899999999875e-01
1.371551159540200127e+00,1.562100400000000056e+00,1.376626908187700060e+00,1.570181599999999955e+00,1.376207595757799940e+00,1.569502799999999976e+00,1.376175713263000144e+00,1.569449899999999953e+00,1.376450978471100095e+00,1.569890100000000066e+00,-3.524999899999999853e-01
1.369868628067500094e+00,1.559418699999999935e+00,1.376816902210500126e+00,1.570481999999999934e+00,1.375970578092000185e+00,1.569121699999999953e+00,1.376063183709899995e+00,1.569271599999999989e+00,1.376422016904999879e+00,1.569843400000000111e+00,-3.499999899999999831e-01
1.367838517906899920e+00,1.556181800000000059e+00,1.376779856788500123e+00,1.570419999999999927e+00,1.375346164494000156e+00,1.568125100000000050e+00,1.375941355256999898e+00,1.569075599999999904e+00,1.376447296875600079e+00,1.569883499999999987e+00,-3.474999999999999756e-01
1.365436229273700119e+00,1.552350300000000072e+00,1.376430318365700067e+00,1.569859600000000022e+00,1.374828484848999999e+00,1.567299500000000068e+00,1.376045690459100079e+00,1.569242999999999943e+00,1.376503497324899961e+00,1.569973099999999899e+00,-3.449999999999999734e-01
1.362637162382799971e+00,1.547884800000000061e+00,1.375683133390599888e+00,1.568664599999999965e+00,1.374711273906499942e+00,1.567112800000000084e+00,1.376306380206399949e+00,1.569658999999999915e+00,1.376421599977899923e+00,1.569842600000000088e+00,-3.425000000000000266e-01
1.359416717448399980e+00,1.542745699999999998e+00,1.374453148310999850e+00,1.566699000000000064e+00,1.375287966413200058e+00,1.568033199999999905e+00,1.376120314841999814e+00,1.569361699999999971e+00,1.376253898503599915e+00,1.569574999999999942e+00,-3.400000000000000244e-01
1.356403034336600033e+00,1.537981299999999996e+00,1.372794097969999960e+00,1.564050600000000069e+00,1.375754003885000021e+00,1.568775199999999925e+00,1.375967689237699965e+00,1.569118000000000013e+00,1.376235597867000005e+00,1.569545500000000038e+00,-3.375000100000000169e-01
1.353175994926099968e+00,1.532875699999999952e+00,1.370671319483999895e+00,1.560664899999999911e+00,1.375420849915000021e+00,1.568244299999999924e+00,1.376034597975200002e+00,1.569225099999999928e+00,1.376099796865599911e+00,1.569328700000000021e+00,-3.350000100000000147e-01
1.349758901170999836e+00,1.527467300000000083e+00,1.368104749286000121e+00,1.556575199999999937e+00,1.373878521931999996e+00,1.565784700000000029e+00,1.375281992654699970e+00,1.568023299999999898e+00,1.376277098224399920e+00,1.569612000000000007e+00,-3.325000100000000125e-01
1.346175355026199894e+00,1.521794799999999892e+00,1.365114223805999893e+00,1.551814800000000050e+00,1.370717137369199978e+00,1.560740199999999911e+00,1.375178388134499885e+00,1.567858500000000044e+00,1.376243297998899884e+00,1.569558400000000020e+00,-3.300000100000000103e-01
1.342448658448199827e+00,1.515896700000000097e+00,1.361719479474399863e+00,1.546416500000000083e+00,1.367145105582400211e+00,1.555053000000000019e+00,1.376165398669199957e+00,1.569433499999999926e+00,1.375962995958899926e+00,1.569110400000000016e+00,-3.274999900000000186e-01
1.338602013385099987e+00,1.509811599999999920e+00,1.357940552727200156e+00,1.540413999999999950e+00,1.363284098994000049e+00,1.548905799999999999e+00,1.374425583939899997e+00,1.566655799999999932e+00,1.375649393676900090e+00,1.568609700000000107e+00,-3.249999900000000164e-01
1.334659021793000111e+00,1.503578099999999917e+00,1.353797379993100014e+00,1.533840199999999987e+00,1.359430892006300073e+00,1.542776600000000053e+00,1.368464641699300044e+00,1.557151399999999963e+00,1.375173090215400018e+00,1.567850399999999977e+00,-3.224999900000000141e-01
1.330642885626699856e+00,1.497234600000000082e+00,1.349309497704600069e+00,1.526728400000000097e+00,1.355881659028099984e+00,1.537143600000000054e+00,1.360228781589899905e+00,1.544050499999999992e+00,1.374304383903499849e+00,1.566463399999999950e+00,-3.199999900000000119e-01
1.326576906840500003e+00,1.490819700000000081e+00,1.344561048533599923e+00,1.519211799999999890e+00,1.351840213555200121e+00,1.530731999999999982e+00,1.352482325312200029e+00,1.531752100000000061e+00,1.370245854420399922e+00,1.559990399999999999e+00,-3.175000000000000044e-01
1.322484587388999877e+00,1.484372100000000083e+00,1.339543362796300041e+00,1.511279299999999992e+00,1.347282181025299952e+00,1.523511999999999977e+00,1.347072886156599925e+00,1.523177999999999921e+00,1.363651906516400114e+00,1.549490800000000057e+00,-3.150000000000000022e-01
1.318389429224800180e+00,1.477930200000000083e+00,1.334297247199299985e+00,1.502997899999999998e+00,1.341991549975999787e+00,1.515144800000000069e+00,1.342889455629399986e+00,1.516563099999999942e+00,1.355754849147299934e+00,1.536943299999999901e+00,-3.125000000000000000e-01
1.314314534302500004e+00,1.471532499999999910e+00,1.328864308451200182e+00,1.494434199999999935e+00,1.335751808945100150e+00,1.505291699999999899e+00,1.337827518957700024e+00,1.508566599999999980e+00,1.347852891741800008e+00,1.524415999999999993e+00,-3.099999999999999978e-01
1.310283404577500033e+00,1.465217699999999956e+00,1.323285453256699995e+00,1.485655299999999901e+00,1.328892353901500067e+00,1.494477899999999915e+00,1.332764382109499879e+00,1.500577000000000050e+00,1.340756140187099987e+00,1.513190700000000000e+00,-3.074999999999999956e-01
1.306319542001600054e+00,1.459024300000000052e+00,1.317602188324199952e+00,1.476728000000000041e+00,1.321339397133600047e+00,1.482599599999999906e+00,1.329411057781400007e+00,1.495295199999999936e+00,1.333804689685599953e+00,1.502218599999999959e+00,-3.050000099999999881e-01
1.302446048530999878e+00,1.452990800000000027e+00,1.311855820360400049e+00,1.467718800000000101e+00,1.313449640501199944e+00,1.470220300000000035e+00,1.326092233654399877e+00,1.490072999999999981e+00,1.326415536006299911e+00,1.490580699999999981e+00,-3.025000099999999859e-01
1.298686326118400070e+00,1.447155799999999992e+00,1.306087256071899905e+00,1.458694900000000017e+00,1.305579285868800010e+00,1.457903500000000019e+00,1.320609593829400019e+00,1.481452800000000014e+00,1.318618379362100024e+00,1.478328000000000086e+00,-3.000000099999999836e-01
1.294816617854899876e+00,1.441119899999999898e+00,1.300300724728900015e+00,1.449657900000000055e+00,1.299113538368600107e+00,1.447803500000000021e+00,1.313343841045999882e+00,1.470055899999999971e+00,1.311444127244399960e+00,1.467079400000000033e+00,-2.975000099999999814e-01
1.290990031428399964e+00,1.435159000000000074e+00,1.294535293850600066e+00,1.440669800000000000e+00,1.294882306710900099e+00,1.441210700000000067e+00,1.305434883586800154e+00,1.457678199999999924e+00,1.305807786297100037e+00,1.458260099999999948e+00,-2.949999899999999897e-01
1.287211364495900012e+00,1.429280000000000106e+00,1.288816562460299853e+00,1.431769300000000023e+00,1.292704990403600096e+00,1.437821999999999933e+00,1.297558926373299837e+00,1.445378899999999911e+00,1.298246631368199955e+00,1.446451799999999954e+00,-2.924999899999999875e-01
1.283485414710199946e+00,1.423490200000000039e+00,1.283169529578499946e+00,1.422994599999999998e+00,1.292401688951200001e+00,1.437333600000000100e+00,1.289930970955899925e+00,1.433497199999999916e+00,1.288846663080599919e+00,1.431810900000000109e+00,-2.899999899999999853e-01
1.279816879727400103e+00,1.417796099999999893e+00,1.277619394229099870e+00,1.414384400000000097e+00,1.290400774727600064e+00,1.434221299999999921e+00,1.282678718271599960e+00,1.422228100000000106e+00,1.280731804128099949e+00,1.419205899999999909e+00,-2.874999899999999831e-01
1.276210257201900067e+00,1.412204999999999933e+00,1.272191455433699936e+00,1.405977000000000032e+00,1.286727947790199833e+00,1.428514800000000085e+00,1.275874568841500079e+00,1.411675500000000083e+00,1.275325264851499885e+00,1.410824999999999996e+00,-2.849999999999999756e-01
1.272670544789100022e+00,1.406723600000000074e+00,1.266910912215400087e+00,1.397811099999999973e+00,1.281235107563200026e+00,1.419990800000000108e+00,1.269208720416399983e+00,1.401360200000000056e+00,1.267578908575599961e+00,1.398842700000000105e+00,-2.824999999999999734e-01
1.269202340144399921e+00,1.401359000000000021e+00,1.261803063596599994e+00,1.389925000000000077e+00,1.273773853471900086e+00,1.408425800000000061e+00,1.262356670637899914e+00,1.390782200000000079e+00,1.259769051839499943e+00,1.386791099999999943e+00,-2.800000000000000266e-01
1.265810240921100061e+00,1.396117899999999912e+00,1.256887824502899820e+00,1.382347900000000074e+00,1.266214698779499992e+00,1.396744800000000009e+00,1.256060224893900124e+00,1.381079100000000004e+00,1.255547821174100021e+00,1.380290400000000028e+00,-2.775000000000000244e-01
1.262498944776399901e+00,1.391007499999999952e+00,1.252228490541400063e+00,1.375177899999999953e+00,1.258246840857399906e+00,1.384450299999999912e+00,1.251977795238999880e+00,1.374796499999999977e+00,1.250969087910300148e+00,1.373248000000000024e+00,-2.750000100000000169e-01
1.259273349364800065e+00,1.386034699999999953e+00,1.247835260716400052e+00,1.368428900000000059e+00,1.250287182913500050e+00,1.372193100000000054e+00,1.249533577481099833e+00,1.371043100000000070e+00,1.243490533581599999e+00,1.361768799999999890e+00,-2.725000100000000147e-01
1.256138052340699973e+00,1.381206300000000109e+00,1.243718934031800005e+00,1.362114999999999965e+00,1.242752728155499975e+00,1.360624099999999892e+00,1.245946051419499989e+00,1.365535900000000025e+00,1.236591383461200122e+00,1.351202000000000014e+00,-2.700000100000000125e-01
1.253097851359299852e+00,1.376529300000000067e+00,1.239889709490900049e+00,1.356249899999999897e+00,1.235740177303000120e+00,1.349902300000000110e+00,1.240458711556400084e+00,1.357121299999999975e+00,1.230744740986799979e+00,1.342267000000000099e+00,-2.675000100000000103e-01
1.250157244076100183e+00,1.372010699999999916e+00,1.236358286097800185e+00,1.350847600000000037e+00,1.229897034861400007e+00,1.340980400000000072e+00,1.234271466607300027e+00,1.347655199999999942e+00,1.223000984730099994e+00,1.330458200000000035e+00,-2.649999900000000186e-01
1.247321228145400029e+00,1.367657300000000076e+00,1.233135262856599912e+00,1.345922099999999899e+00,1.225490202815399998e+00,1.334257999999999944e+00,1.228386223852899972e+00,1.338668200000000086e+00,1.217392543988299991e+00,1.321924300000000052e+00,-2.624999900000000164e-01
1.244594301223399979e+00,1.363476300000000085e+00,1.230230938770400018e+00,1.341487300000000049e+00,1.222786683147500053e+00,1.330134300000000103e+00,1.222885983896000006e+00,1.330283000000000104e+00,1.211203299023799973e+00,1.312525399999999953e+00,-2.599999900000000141e-01
1.242261959869600085e+00,1.359871499999999900e+00,1.227425415776599804e+00,1.337207699999999999e+00,1.220870069251400070e+00,1.327212700000000023e+00,1.217528944979699990e+00,1.322130400000000039e+00,1.205974661039699969e+00,1.304598699999999889e+00,-2.574999900000000119e-01
1.240080524392100036e+00,1.356509200000000082e+00,1.224866796137799918e+00,1.333305799999999985e+00,1.219184157014099990e+00,1.324639600000000028e+00,1.212435707977800092e+00,1.314396499999999968e+00,1.204453749990199940e+00,1.302297100000000096e+00,-2.550000000000000044e-01
1.238042394334200047e+00,1.353376499999999982e+00,1.222534879287600074e+00,1.329750800000000011e+00,1.217240842890600083e+00,1.321681700000000070e+00,1.208227977408800058e+00,1.308013400000000104e+00,1.203307041661100030e+00,1.300560500000000008e+00,-2.525000000000000022e-01
1.236140069238499839e+00,1.350460599999999900e+00,1.220408564663000073e+00,1.326511100000000054e+00,1.214551123336399918e+00,1.317605600000000043e+00,1.205554857990100093e+00,1.303963200000000100e+00,1.203047039772100035e+00,1.300168200000000107e+00,-2.500000000000000000e-01
1.234365948650199885e+00,1.347748600000000074e+00,1.218467851699899906e+00,1.323555700000000002e+00,1.212043505126499943e+00,1.313811300000000015e+00,1.204297348855200012e+00,1.302059199999999972e+00,1.202950039066299937e+00,1.300020799999999976e+00,-2.474999999999999978e-01
1.232712532111100101e+00,1.345227600000000079e+00,1.216691939834700031e+00,1.320853400000000066e+00,1.209739888394600005e+00,1.310315700000000083e+00,1.203725844703299908e+00,1.301195700000000066e+00,1.202854938375999883e+00,1.299876800000000054e+00,-2.449999999999999956e-01
1.231172219165300064e+00,1.342884900000000048e+00,1.215060328501399889e+00,1.318372700000000064e+00,1.207878074869499940e+00,1.307485699999999973e+00,1.203342441919399874e+00,1.300614500000000007e+00,1.203108340216800132e+00,1.300260500000000041e+00,-2.425000099999999881e-01
1.229737609356399863e+00,1.340707300000000046e+00,1.213552517136400111e+00,1.316082699999999939e+00,1.206696266280199881e+00,1.305688500000000030e+00,1.203062539883899884e+00,1.300190799999999980e+00,1.203218541018099996e+00,1.300426700000000046e+00,-2.399999899999999964e-01
1.228401102228700026e+00,1.338682300000000103e+00,1.212055505208399886e+00,1.313814599999999944e+00,1.205786159670000135e+00,1.304302000000000072e+00,1.202935338959900013e+00,1.299999200000000021e+00,1.202992339374600039e+00,1.300085500000000005e+00,-2.374999999999999889e-01
1.227155297323800021e+00,1.336796799999999896e+00,1.210867496047000058e+00,1.312015799999999954e+00,1.205237055680900005e+00,1.303472399999999976e+00,1.202959239133600144e+00,1.300035700000000016e+00,1.203063739892999973e+00,1.300192999999999932e+00,-2.349999999999999867e-01
1.225992494186999959e+00,1.335037800000000052e+00,1.209925389072099788e+00,1.310589900000000085e+00,1.204918553368099943e+00,1.302999100000000077e+00,1.202965339179099979e+00,1.300044999999999895e+00,1.202915838817999905e+00,1.299969300000000105e+00,-2.325000000000000122e-01
1.224905292360700004e+00,1.333392899999999992e+00,1.209165983704299840e+00,1.309441000000000077e+00,1.204700551783800089e+00,1.302681900000000059e+00,1.202842038282299963e+00,1.299856799999999923e+00,1.203212040970800034e+00,1.300417500000000004e+00,-2.300000000000000100e-01
1.223886191389400135e+00,1.331848700000000107e+00,1.208526379361499981e+00,1.308472800000000102e+00,1.204442549907500215e+00,1.302291800000000110e+00,1.202877838542399935e+00,1.299911899999999898e+00,1.203104040185899892e+00,1.300254000000000021e+00,-2.275000100000000025e-01
1.222927590815499954e+00,1.330392800000000042e+00,1.207943175465200136e+00,1.307589200000000007e+00,1.204090247349099974e+00,1.301750500000000033e+00,1.203022239591099884e+00,1.300130999999999926e+00,1.203167340646100092e+00,1.300349800000000000e+00,-2.249999900000000108e-01
1.222021990183399964e+00,1.329012000000000082e+00,1.207353471434299941e+00,1.306694000000000022e+00,1.203683944398699968e+00,1.301125300000000040e+00,1.203015739544699869e+00,1.300120399999999954e+00,1.203446342671500080e+00,1.300771499999999969e+00,-2.225000000000000033e-01
1.221161889035599968e+00,1.327693599999999918e+00,1.206693966689499797e+00,1.305691399999999947e+00,1.203263341343699944e+00,1.300483099999999892e+00,1.203028939640200079e+00,1.300139200000000050e+00,1.203227841084500094e+00,1.300440999999999958e+00,-2.200000000000000011e-01
1.220611979975199990e+00,1.326840599999999926e+00,1.205800459850999928e+00,1.304334199999999999e+00,1.203035839690199893e+00,1.300140099999999910e+00,1.203085340049499852e+00,1.300226600000000010e+00,1.202914838811599996e+00,1.299968599999999919e+00,-2.174999999999999989e-01
1.220371173847000001e+00,1.326461099999999949e+00,1.205460957191600180e+00,1.303816599999999992e+00,1.202922138863499857e+00,1.299978599999999984e+00,1.203235041137200145e+00,1.300452799999999964e+00,1.203128140360500087e+00,1.300289900000000110e+00,-2.149999999999999967e-01
1.220438370612000112e+00,1.326553199999999988e+00,1.205477657239800049e+00,1.303839100000000029e+00,1.202874438517899991e+00,1.299918099999999965e+00,1.203093040106800071e+00,1.300236500000000017e+00,1.201961631886699911e+00,1.298526000000000069e+00,-2.125000099999999892e-01
1.220812370228199883e+00,1.327115100000000103e+00,1.205652458525799942e+00,1.304102199999999989e+00,1.202845538307800055e+00,1.299877799999999972e+00,1.202860438415999988e+00,1.299884599999999946e+00,1.203266941368200005e+00,1.300499400000000083e+00,-2.099999899999999975e-01
1.221491672654700045e+00,1.328144800000000014e+00,1.205787359578999851e+00,1.304306399999999977e+00,1.202879738556100087e+00,1.299919599999999953e+00,1.203311841693800011e+00,1.300570199999999899e+00,1.203250041246299862e+00,1.300475499999999895e+00,-2.074999999999999900e-01
1.222475077852499981e+00,1.329640500000000003e+00,1.205684458929699998e+00,1.304152100000000036e+00,1.202934138951700094e+00,1.299990500000000049e+00,1.203132340391400046e+00,1.300296099999999955e+00,1.203827745443700081e+00,1.301348699999999914e+00,-2.049999999999999878e-01
1.223761485780500147e+00,1.331600300000000070e+00,1.205145655107999980e+00,1.303339800000000048e+00,1.202940538997200104e+00,1.299992400000000048e+00,1.202123033059100177e+00,1.298767699999999969e+00,1.202696337224600009e+00,1.299636999999999931e+00,-2.025000000000000133e-01
1.225349496396999971e+00,1.334022199999999936e+00,1.203972946643300013e+00,1.301570200000000010e+00,1.202830338196799964e+00,1.299827300000000019e+00,1.202327034541599948e+00,1.299079499999999943e+00,1.203890145896600039e+00,1.301443799999999928e+00,-2.000000000000000111e-01
1.227237909662899806e+00,1.336904400000000104e+00,1.202555936237799994e+00,1.299427399999999899e+00,1.203017839559200164e+00,1.300125200000000092e+00,1.203257141298200050e+00,1.300486899999999890e+00,1.203524943243599932e+00,1.300890199999999997e+00,-1.975000100000000036e-01
1.229425525536300023e+00,1.340244999999999909e+00,1.202686437122699958e+00,1.299626500000000018e+00,1.203105640197700055e+00,1.300269399999999909e+00,1.203197640865300011e+00,1.300392900000000074e+00,1.203418642471399957e+00,1.300731400000000093e+00,-1.949999900000000119e-01
1.231910943978200113e+00,1.344042100000000017e+00,1.203892545857500052e+00,1.301452899999999913e+00,1.202964939176299985e+00,1.300059800000000099e+00,1.202748737603799967e+00,1.299716499999999941e+00,1.202707237302799825e+00,1.299651600000000018e+00,-1.925000000000000044e-01
1.234692964946599858e+00,1.348293799999999987e+00,1.205701959005099910e+00,1.304192500000000088e+00,1.202467235559300018e+00,1.299296900000000088e+00,1.202826138166799952e+00,1.299835899999999933e+00,1.203089540080400033e+00,1.300233500000000042e+00,-1.900000000000000022e-01
1.237770388400599941e+00,1.352998300000000098e+00,1.207642773124100177e+00,1.307131100000000101e+00,1.203363242070300210e+00,1.300636499999999973e+00,1.203226441073499853e+00,1.300437599999999971e+00,1.203131940388699972e+00,1.300294499999999909e+00,-1.875000000000000000e-01
1.241141714301200016e+00,1.358153600000000072e+00,1.209242384777500012e+00,1.309554200000000002e+00,1.203564843533699857e+00,1.300935500000000022e+00,1.202993939385500033e+00,1.300084699999999982e+00,1.202994039386399816e+00,1.300088499999999980e+00,-1.849999999999999978e-01
1.244806042606499963e+00,1.363757700000000073e+00,1.210029090524600059e+00,1.310747499999999954e+00,1.202789437899399960e+00,1.299765800000000082e+00,1.202786037873899927e+00,1.299775399999999914e+00,1.203051139801200042e+00,1.300173900000000105e+00,-1.824999999999999956e-01
1.248761873276500012e+00,1.369809000000000054e+00,1.209530486926599924e+00,1.309996799999999961e+00,1.200754423116499936e+00,1.296699999999999964e+00,1.202481035660200037e+00,1.299312699999999987e+00,1.202830038195000117e+00,1.299837700000000096e+00,-1.800000099999999881e-01
1.252544794903399872e+00,1.375672800000000029e+00,1.205591658291200075e+00,1.303832199999999997e+00,1.204277348707800011e+00,1.302037099999999947e+00,1.203542043367299863e+00,1.300913500000000056e+00,1.202772737779399970e+00,1.299754300000000029e+00,-1.774999899999999964e-01
1.256335520066400147e+00,1.381551500000000043e+00,1.205345256471300086e+00,1.303395400000000093e+00,1.204976053783699985e+00,1.303105200000000075e+00,1.201787530621599931e+00,1.298262100000000085e+00,1.202787637886699956e+00,1.299772399999999939e+00,-1.749999999999999889e-01
1.260112748002400140e+00,1.387410199999999927e+00,1.208724980993099996e+00,1.308569799999999894e+00,1.201834430962700040e+00,1.298353400000000102e+00,1.203562543516399908e+00,1.300950499999999899e+00,1.203239441169899893e+00,1.300461400000000101e+00,-1.724999999999999867e-01
1.263854377949300112e+00,1.393213199999999929e+00,1.215664831381800148e+00,1.319238700000000097e+00,1.193836672861399828e+00,1.286230900000000066e+00,1.199584114614500097e+00,1.294927799999999962e+00,1.202635036777999877e+00,1.299542299999999928e+00,-1.700000000000000122e-01
1.267538609145899997e+00,1.398925500000000044e+00,1.226098907164599794e+00,1.335285199999999950e+00,1.206648965938200035e+00,1.305663100000000076e+00,1.212125405723200045e+00,1.313918399999999931e+00,1.201802130727999796e+00,1.298285200000000028e+00,-1.675000000000000100e-01
1.271143840829099814e+00,1.404511800000000088e+00,1.239960507866500139e+00,1.356592800000000043e+00,1.217295043278000088e+00,1.321763999999999939e+00,1.224848198150599865e+00,1.333289600000000075e+00,1.207395871364300044e+00,1.306760099999999980e+00,-1.650000100000000025e-01
1.274648172237500043e+00,1.409936800000000101e+00,1.257184133013899974e+00,1.383045000000000080e+00,1.222617581944300147e+00,1.329814300000000005e+00,1.247030159295700047e+00,1.367208600000000107e+00,1.228527924882399924e+00,1.338889199999999891e+00,-1.624999900000000108e-01
1.278029902608299961e+00,1.415165299999999959e+00,1.277702982132900011e+00,1.414524600000000021e+00,1.219458958999499965e+00,1.325094500000000064e+00,1.252446898646800033e+00,1.375482799999999894e+00,1.257472935159400063e+00,1.383269000000000082e+00,-1.600000000000000033e-01
1.281267231179199939e+00,1.420161800000000030e+00,1.288088057910099948e+00,1.430519499999999944e+00,1.259105047016499945e+00,1.386325800000000052e+00,1.269556222941099932e+00,1.401895799999999914e+00,1.294474303963299988e+00,1.440656200000000053e+00,-1.575000000000000011e-01
1.284338157188899876e+00,1.424891399999999919e+00,1.296775721228200062e+00,1.444036799999999898e+00,1.300767649682699867e+00,1.450351200000000063e+00,1.289106464966899956e+00,1.432220100000000107e+00,1.333164885038099934e+00,1.501420299999999930e+00,-1.549999999999999989e-01
1.287221279873499880e+00,1.429318499999999936e+00,1.303965273505099942e+00,1.455328100000000013e+00,1.330446765291099842e+00,1.496289500000000050e+00,1.319468185536599947e+00,1.479692599999999914e+00,1.345446774263199918e+00,1.520907000000000009e+00,-1.524999999999999967e-01
1.289894598472700160e+00,1.433408100000000074e+00,1.309855916155800104e+00,1.464644599999999963e+00,1.334142092134000146e+00,1.503259899999999982e+00,1.329895061283900004e+00,1.496002199999999949e+00,1.341755447446699945e+00,1.515029200000000076e+00,-1.500000099999999892e-01
1.292336212223300196e+00,1.437124700000000033e+00,1.314646650598399802e+00,1.472237800000000041e+00,1.340125535602399998e+00,1.512131300000000067e+00,1.342182150546299857e+00,1.515501500000000057e+00,1.342792254978200095e+00,1.516637699999999978e+00,-1.474999899999999975e-01
1.294524720363300130e+00,1.440433300000000028e+00,1.318536578249799973e+00,1.478359100000000037e+00,1.341927348712699919e+00,1.514842299999999975e+00,1.342291951343900003e+00,1.515705099999999916e+00,1.342544653179299941e+00,1.516224400000000028e+00,-1.449999999999999900e-01
1.296437822129600015e+00,1.443298299999999923e+00,1.321725000525999949e+00,1.483260000000000023e+00,1.342042849558600093e+00,1.515245600000000081e+00,1.342873755569400140e+00,1.516587099999999966e+00,1.342307951459400073e+00,1.515883199999999986e+00,-1.424999999999999878e-01
1.298054216761699964e+00,1.445684699999999934e+00,1.324410718845099977e+00,1.487191799999999953e+00,1.342966756234200032e+00,1.517194200000000048e+00,1.342897655743999996e+00,1.516713399999999989e+00,1.343087157121000130e+00,1.517100499999999963e+00,-1.400000000000000133e-01
1.296847878381000019e+00,1.445228699999999922e+00,1.326964733303299893e+00,1.491306100000000079e+00,1.343135057273800115e+00,1.516667599999999894e+00,1.343193657894100168e+00,1.517187700000000028e+00,1.343049156844500214e+00,1.517152199999999951e+00,-1.375000000000000111e-01
1.295636981911000074e+00,1.444489499999999982e+00,1.329171250698300000e+00,1.494928400000000046e+00,1.342955656069599879e+00,1.516510000000000025e+00,1.342570653367500144e+00,1.516207300000000036e+00,1.341735847303000106e+00,1.514916200000000046e+00,-1.350000100000000036e-01
1.294531759059999843e+00,1.443667500000000103e+00,1.331068069439400148e+00,1.498073699999999953e+00,1.342729054735400052e+00,1.516520499999999938e+00,1.341953748885500008e+00,1.515401599999999904e+00,1.343336058929099908e+00,1.517456499999999986e+00,-1.324999900000000119e-01
1.293642741109999994e+00,1.442963500000000066e+00,1.332691987936700073e+00,1.500757099999999955e+00,1.342756055386600034e+00,1.516498399999999913e+00,1.342275551223800045e+00,1.515979600000000094e+00,1.342542153161100149e+00,1.516294800000000054e+00,-1.300000000000000044e-01
1.293080459819999861e+00,1.442578200000000033e+00,1.334080504597700001e+00,1.502993500000000093e+00,1.342902956550799942e+00,1.516558300000000026e+00,1.342337151670400130e+00,1.516219999999999901e+00,1.342381251992400104e+00,1.515909699999999916e+00,-1.275000000000000022e-01
1.292955546730000016e+00,1.442712299999999948e+00,1.335270717831700038e+00,1.504797799999999963e+00,1.342775353080099876e+00,1.516446500000000031e+00,1.342757454719000210e+00,1.516715899999999895e+00,1.342831455262899931e+00,1.516939599999999944e+00,-1.250000000000000000e-01
1.293378433430000030e+00,1.443566399999999916e+00,1.336299826048100048e+00,1.506185099999999943e+00,1.342606449859599982e+00,1.516207599999999989e+00,1.342516852976399999e+00,1.516172599999999981e+00,1.342529553070100024e+00,1.516210199999999952e+00,-1.224999999999999978e-01
1.294459551489999916e+00,1.445341200000000104e+00,1.337205327655200060e+00,1.507170099999999957e+00,1.342629451774999927e+00,1.515886400000000078e+00,1.341585746137000212e+00,1.514778100000000016e+00,1.342255851081100015e+00,1.515855799999999975e+00,-1.199999999999999956e-01
1.296309532480000026e+00,1.448237299999999950e+00,1.338119012596699964e+00,1.508103699999999936e+00,1.342590463877600060e+00,1.516222500000000029e+00,1.342091749574900073e+00,1.515533900000000100e+00,1.342995356453400069e+00,1.517001700000000008e+00,-1.174999999999999933e-01
1.299038807970000153e+00,1.452455499999999899e+00,1.338786178025900053e+00,1.508983100000000022e+00,1.342904772857999918e+00,1.516810299999999945e+00,1.342871654973699869e+00,1.516898499999999927e+00,1.342554153248399995e+00,1.516432599999999908e+00,-1.150000000000000050e-01
1.302758109540000042e+00,1.458196499999999896e+00,1.339202545835199931e+00,1.509847900000000021e+00,1.343323366055900081e+00,1.517326500000000022e+00,1.343198156519800124e+00,1.517514199999999924e+00,1.342389652052400129e+00,1.516140499999999891e+00,-1.125000000000000028e-01
1.307577668790000036e+00,1.465660900000000044e+00,1.339363337920800090e+00,1.510737999999999914e+00,1.343596630809299919e+00,1.517447100000000049e+00,1.342966751654000035e+00,1.517262700000000075e+00,1.343264358434300032e+00,1.517455599999999905e+00,-1.100000000000000006e-01
1.313608017259999983e+00,1.475049400000000066e+00,1.339263976175999904e+00,1.511693100000000012e+00,1.343438978843499942e+00,1.517041000000000084e+00,1.341739558699899915e+00,1.515354799999999891e+00,1.342394052189699982e+00,1.516209600000000046e+00,-1.074999999999999983e-01
1.320959886559999852e+00,1.486562500000000009e+00,1.338899782496799862e+00,1.512753199999999909e+00,1.343117440095300097e+00,1.516674199999999972e+00,1.341550499318799883e+00,1.515127700000000077e+00,1.342237850557200129e+00,1.516107600000000000e+00,-1.049999999999999961e-01
1.329743608240000041e+00,1.500401099999999932e+00,1.338266378775799792e+00,1.513957999999999915e+00,1.342479850579600065e+00,1.516586699999999954e+00,1.342857106732100014e+00,1.517229600000000067e+00,1.342475349807799923e+00,1.516601000000000088e+00,-1.024999999999999939e-01
1.340069713869999957e+00,1.516765799999999942e+00,1.337358886908000200e+00,1.515347400000000011e+00,1.341374446316000002e+00,1.517018600000000106e+00,1.342258114484000009e+00,1.517293599999999909e+00,1.341778457042799966e+00,1.515642900000000015e+00,-1.000000000000000056e-01
1.331455650399999913e+00,1.513800899999999894e+00,1.337089902559000176e+00,1.515323799999999999e+00,1.339893567469000013e+00,1.517450699999999930e+00,1.340355439196999843e+00,1.516478500000000063e+00,1.341519152787999936e+00,1.515084700000000062e+00,-9.749999600000000544e-02
1.324455028100000042e+00,1.511524000000000090e+00,1.337237592762000160e+00,1.515530700000000008e+00,1.338494349778000192e+00,1.517935199999999929e+00,1.339389534796999959e+00,1.516723000000000043e+00,1.338917904820000171e+00,1.514964100000000036e+00,-9.499999900000000164e-02
1.318940111700000140e+00,1.509911500000000073e+00,1.337789327849999932e+00,1.516092999999999913e+00,1.337314091075999967e+00,1.518276299999999912e+00,1.336290820927999778e+00,1.515699099999999966e+00,1.337610138512000058e+00,1.517619100000000110e+00,-9.250000099999999836e-02
1.314783362100000019e+00,1.508939999999999948e+00,1.338732277999999942e+00,1.517135499999999970e+00,1.336490189193999978e+00,1.518278800000000039e+00,1.334941022735999905e+00,1.514894799999999986e+00,1.338476772690999850e+00,1.515779699999999952e+00,-9.000000399999999456e-02
1.311857041100000121e+00,1.508585700000000029e+00,1.340053913390000018e+00,1.518782899999999936e+00,1.336373829815999947e+00,1.518158399999999908e+00,1.338509431801000016e+00,1.516385199999999989e+00,1.338781276908999951e+00,1.516130399999999989e+00,-8.749999899999999498e-02
1.310033307299999894e+00,1.508825099999999919e+00,1.341741504160000042e+00,1.521159900000000009e+00,1.337353260310000014e+00,1.518362599999999896e+00,1.341296165459000100e+00,1.517201999999999940e+00,1.342233612119000163e+00,1.517592199999999947e+00,-8.500000100000000558e-02
1.309184423599999869e+00,1.509634399999999932e+00,1.343782320509999906e+00,1.524391400000000063e+00,1.339487089562000133e+00,1.519213799999999948e+00,1.341584278652000028e+00,1.517018699999999942e+00,1.341873727642000080e+00,1.515537600000000040e+00,-8.250000300000000231e-02
1.309182850600000059e+00,1.510990000000000055e+00,1.346163832620000056e+00,1.528602199999999911e+00,1.342833426454000056e+00,1.521034100000000056e+00,1.342578234779999935e+00,1.518188099999999929e+00,1.342983928867000021e+00,1.516373200000000088e+00,-7.999999800000000272e-02
1.309900848699999898e+00,1.512868499999999949e+00,1.346976136280000125e+00,1.529205099999999984e+00,1.346551781625999977e+00,1.523547200000000101e+00,1.342740518834000030e+00,1.517865999999999937e+00,1.344007839059999876e+00,1.517800899999999897e+00,-7.750000099999999892e-02
1.311210479799999939e+00,1.515246000000000093e+00,1.348087548200000096e+00,1.530163900000000021e+00,1.349684555487999926e+00,1.526894799999999996e+00,1.342317628767000004e+00,1.517738500000000101e+00,1.343222131706000022e+00,1.516771799999999892e+00,-7.500000299999999565e-02
1.312984304800000057e+00,1.518099099999999924e+00,1.349430864619999948e+00,1.531482800000000033e+00,1.352234467871999968e+00,1.530585300000000037e+00,1.345549354125999963e+00,1.522475999999999940e+00,1.345139351117000004e+00,1.519946500000000089e+00,-7.249999799999999606e-02
1.315094384000000005e+00,1.521403899999999920e+00,1.350939381530000150e+00,1.533166100000000087e+00,1.354204438604000194e+00,1.534126899999999960e+00,1.349916801351999984e+00,1.528752000000000111e+00,1.348739687122000097e+00,1.525955600000000079e+00,-7.000000000000000666e-02
1.317413079000000042e+00,1.525136899999999907e+00,1.352546195179999966e+00,1.535217800000000077e+00,1.356056012173000092e+00,1.537313699999999894e+00,1.354788846956000103e+00,1.536502800000000057e+00,1.353797537693000042e+00,1.534018899999999963e+00,-6.750000300000000286e-02
1.319812850900000001e+00,1.529274699999999987e+00,1.354184501790000050e+00,1.537642100000000012e+00,1.358362735194000193e+00,1.540948699999999949e+00,1.360303903518999880e+00,1.545439800000000030e+00,1.363648136210000139e+00,1.549549700000000030e+00,-6.499999800000000327e-02
1.322165659900000012e+00,1.533793299999999915e+00,1.355787197339999972e+00,1.540443199999999901e+00,1.360866102749999973e+00,1.544870900000000047e+00,1.363288432354999857e+00,1.550082900000000041e+00,1.366195861684999846e+00,1.554290100000000008e+00,-6.250000000000000000e-02
1.324344068100000049e+00,1.538669300000000018e+00,1.357287578150000007e+00,1.543625199999999920e+00,1.363307409926999947e+00,1.548918599999999923e+00,1.364735947270999894e+00,1.553131899999999899e+00,1.367955079277000108e+00,1.557553900000000047e+00,-5.999999899999999831e-02
1.322065604000000061e+00,1.539415999999999896e+00,1.358047218739999895e+00,1.546005499999999921e+00,1.364552999449999859e+00,1.551219700000000090e+00,1.365516754883999928e+00,1.555909500000000056e+00,1.370303002756000144e+00,1.560532000000000030e+00,-5.750000100000000197e-02
1.319632313599999884e+00,1.540107099999999951e+00,1.358604428749999871e+00,1.547924400000000089e+00,1.365307905676999889e+00,1.552680300000000013e+00,1.366319962980999891e+00,1.556368399999999985e+00,1.369384293568000066e+00,1.558690799999999932e+00,-5.500000000000000028e-02
1.317007245600000154e+00,1.540749099999999983e+00,1.358957995980000000e+00,1.549436500000000105e+00,1.365831115758999958e+00,1.553772200000000048e+00,1.367520974889999907e+00,1.556100400000000050e+00,1.370077000495999897e+00,1.559585999999999917e+00,-5.249999799999999911e-02
1.314153747400000016e+00,1.541348299999999893e+00,1.359106208140000049e+00,1.550596499999999933e+00,1.366382216842999986e+00,1.554967500000000058e+00,1.369230092066000104e+00,1.557828100000000049e+00,1.370776407489999960e+00,1.560947300000000038e+00,-5.000000100000000225e-02
1.311034870699999910e+00,1.541911000000000032e+00,1.359047753440000061e+00,1.551458699999999968e+00,1.367052839764000050e+00,1.556317900000000032e+00,1.369664796362000114e+00,1.558418499999999929e+00,1.367721776943999989e+00,1.557301400000000058e+00,-4.749999900000000108e-02
1.307613862299999985e+00,1.542443400000000020e+00,1.358781119339999899e+00,1.552077799999999952e+00,1.367756692831999965e+00,1.557559499999999986e+00,1.368730487030000109e+00,1.556930499999999995e+00,1.369150291229000116e+00,1.559071400000000107e+00,-4.500000199999999728e-02
1.303853972900000047e+00,1.542952099999999938e+00,1.358304894009999986e+00,1.552508199999999894e+00,1.368405981952000028e+00,1.558573999999999904e+00,1.369972699457999932e+00,1.558719900000000047e+00,1.370247002196000041e+00,1.560604799999999903e+00,-4.250000000000000305e-02
1.299718552399999894e+00,1.543442999999999898e+00,1.357617365399999887e+00,1.552804700000000038e+00,1.368913113038999985e+00,1.559242800000000040e+00,1.370984909572000143e+00,1.560460299999999911e+00,1.369334493070999859e+00,1.559897199999999984e+00,-3.999999900000000136e-02
1.295170446900000050e+00,1.543922800000000040e+00,1.357035263500000033e+00,1.553892899999999910e+00,1.369139519441999964e+00,1.559456299999999906e+00,1.370493404671000004e+00,1.559971100000000055e+00,1.367119670923000019e+00,1.556733099999999981e+00,-3.750000099999999809e-02
1.290173108000000068e+00,1.544397599999999926e+00,1.356302383799999900e+00,1.555174199999999951e+00,1.368716743704999850e+00,1.559119700000000108e+00,1.369813697848000000e+00,1.559543799999999925e+00,1.368974789473999865e+00,1.558827200000000079e+00,-3.500000000000000333e-02
1.284689886000000003e+00,1.544873699999999905e+00,1.355256112700000015e+00,1.556529300000000005e+00,1.368125420910000001e+00,1.558739400000000108e+00,1.370196901749000107e+00,1.560713400000000028e+00,1.370725406979999894e+00,1.560200599999999937e+00,-3.249999900000000164e-02
1.278683527000000097e+00,1.545357599999999998e+00,1.353733236699999898e+00,1.557838199999999951e+00,1.367845786179999967e+00,1.558822200000000047e+00,1.368897889278000157e+00,1.558860399999999924e+00,1.369332493052000110e+00,1.558123699999999889e+00,-2.999999899999999942e-02
1.272117681000000111e+00,1.545855399999999991e+00,1.351570842599999933e+00,1.558981799999999973e+00,1.368408401770000005e+00,1.559865599999999963e+00,1.368311978701999942e+00,1.558053499999999980e+00,1.370466604392000187e+00,1.560267400000000082e+00,-2.750000000000000014e-02
1.264955397999999898e+00,1.546373500000000067e+00,1.348606017500000087e+00,1.559840099999999952e+00,1.368312127549999868e+00,1.560006999999999922e+00,1.369455707127000155e+00,1.559878300000000051e+00,1.369578195509000063e+00,1.560075399999999890e+00,-2.500000000000000139e-02
1.257159728000000198e+00,1.546918299999999968e+00,1.344675547800000093e+00,1.560293699999999895e+00,1.367632834409999942e+00,1.559505300000000094e+00,1.369237158086999973e+00,1.559489099999999961e+00,1.368342383149999897e+00,1.559005600000000102e+00,-2.250000099999999864e-02
1.248694017999999906e+00,1.547495999999999983e+00,1.339616721000000066e+00,1.560223099999999974e+00,1.366447393260000087e+00,1.558619900000000058e+00,1.368883076980999869e+00,1.558896700000000024e+00,1.368557385301000018e+00,1.559720199999999890e+00,-2.000000000000000042e-02
1.243385626000000022e+00,1.548365400000000003e+00,1.334951239100000020e+00,1.562340300000000015e+00,1.367240827529999869e+00,1.561250400000000038e+00,1.368832201331000142e+00,1.558954100000000009e+00,1.369495094678000013e+00,1.559467600000000065e+00,-1.750000000000000167e-02
1.234765355000000175e+00,1.549127700000000107e+00,1.327723693000000038e+00,1.562998700000000074e+00,1.366308141219999994e+00,1.561624499999999971e+00,1.368844666757000006e+00,1.559174199999999955e+00,1.370347003195999891e+00,1.560271600000000092e+00,-1.499999999999999944e-02
1.222840472999999983e+00,1.549793200000000093e+00,1.317941819899999922e+00,1.562311100000000064e+00,1.362883190130000033e+00,1.558840999999999921e+00,1.367851241045999977e+00,1.557885500000000034e+00,1.369561495343000201e+00,1.558596099999999929e+00,-1.250000000000000069e-02
1.207618746000000076e+00,1.550372400000000095e+00,1.305613458000000060e+00,1.560390600000000072e+00,1.356200030300000137e+00,1.551998500000000059e+00,1.368390276675999884e+00,1.559240900000000041e+00,1.370337003098999862e+00,1.559542100000000042e+00,-9.999999799999999273e-03
1.189107341000000151e+00,1.550875400000000015e+00,1.290746043000000176e+00,1.557349899999999954e+00,1.353226177099999816e+00,1.552754200000000084e+00,1.368741643769999961e+00,1.560134799999999933e+00,1.370405803639999975e+00,1.559734100000000012e+00,-7.499999799999999654e-03
1.167314025000000033e+00,1.551312699999999989e+00,1.273347414999999927e+00,1.553302200000000077e+00,1.350626480900000148e+00,1.556886100000000051e+00,1.368039026299999961e+00,1.559630800000000095e+00,1.369112188316000012e+00,1.558175199999999982e+00,-4.999999899999999636e-03
1.142245962999999920e+00,1.551694499999999977e+00,1.253425309999999904e+00,1.548360200000000075e+00,1.345873095199999980e+00,1.561187899999999962e+00,1.367353792730000128e+00,1.559140799999999993e+00,1.369848145291999941e+00,1.559644699999999995e+00,-2.499999900000000018e-03
1.113910828999999936e+00,1.552031200000000055e+00,1.230987165999999799e+00,1.542637000000000036e+00,1.336437974299999887e+00,1.562453000000000092e+00,1.369162211529999951e+00,1.562723599999999990e+00,1.370688876180000015e+00,1.561246300000000087e+00,0.000000000000000000e+00
1.082316080000000014e+00,1.552332999999999963e+00,1.237705030999999956e+00,1.542560200000000048e+00,1.321416441599999825e+00,1.562256099999999925e+00,1.362360998099999998e+00,1.558907700000000007e+00,1.369172462354999897e+00,1.558958899999999925e+00,2.499999900000000018e-03
1.047469183000000026e+00,1.552610299999999999e+00,1.218467052000000050e+00,1.549588200000000082e+00,1.301319338999999964e+00,1.560837999999999948e+00,1.351168032999999991e+00,1.558346400000000020e+00,1.369878808409999982e+00,1.560367300000000013e+00,4.999999899999999636e-03
1.009377495999999930e+00,1.552873399999999959e+00,1.170231648000000124e+00,1.559726799999999969e+00,1.262529462000000047e+00,1.559196599999999933e+00,1.331993145899999842e+00,1.560917399999999899e+00,1.368667840329999885e+00,1.561463000000000045e+00,7.499999799999999654e-03
9.680486160000000284e-01,1.553132500000000027e+00,1.089957738000000065e+00,1.568982700000000063e+00,1.191430304000000051e+00,1.558329899999999935e+00,1.286716128999999986e+00,1.560778500000000069e+00,1.358577754400000170e+00,1.557907799999999954e+00,9.999999799999999273e-03
9.234899479999999494e-01,1.553398300000000010e+00,9.746037610000000129e-01,1.573361800000000033e+00,1.079604771000000074e+00,1.559543499999999971e+00,1.168385242999999907e+00,1.560857399999999950e+00,1.289276328000000138e+00,1.560931899999999928e+00,1.250000000000000069e-02
8.757090260000000015e-01,1.553680699999999915e+00,8.211285799999999968e-01,1.568870399999999998e+00,8.824576040000000621e-01,1.552976399999999924e+00,9.150211070000000557e-01,1.563909999999999911e+00,9.373548470000000465e-01,1.556516500000000081e+00,1.499999999999999944e-02
8.247132590000000318e-01,1.553990200000000099e+00,6.264906199999999981e-01,1.551514899999999919e+00,6.466554500000000205e-01,1.555970199999999970e+00,5.216503100000000615e-01,1.551245800000000008e+00,2.765438799999999642e-01,1.431740599999999919e+00,1.750000000000000167e-02
7.705101719999999377e-01,1.554337099999999916e+00,3.876487900000000209e-01,1.517301199999999906e+00,4.188655700000000204e-01,1.585866599999999904e+00,3.105243599999999993e-01,1.633419900000000036e+00,1.615000649999999982e-01,1.103392399999999940e+00,2.000000000000000042e-02
7.070513899999999463e-01,1.554232099999999894e+00,2.926373800000000025e-01,1.489360999999999935e+00,3.020992900000000203e-01,1.600343199999999966e+00,2.657106599999999874e-01,1.526115899999999970e+00,1.868096409999999985e-01,1.054311900000000080e+00,2.250000099999999864e-02
6.451637900000000148e-01,1.554681200000000096e+00,2.444540580000000018e-01,1.509028000000000036e+00,2.667632699999999968e-01,1.535136300000000009e+00,2.498723569999999894e-01,1.855394800000000011e+00,1.537043824999999864e-01,8.947213899999999498e-01,2.500000000000000139e-02
5.853277599999999747e-01,1.555533400000000066e+00,2.300384979999999802e-01,1.552248000000000072e+00,2.705518100000000037e-01,1.540135500000000102e+00,2.336278500000000258e-01,1.496902200000000072e+00,1.385486788000000191e-01,7.978441699999999637e-01,2.750000000000000014e-02
5.280238800000000010e-01,1.556637800000000071e+00,2.363304749999999843e-01,1.594967699999999988e+00,2.711593700000000107e-01,1.765230499999999925e+00,2.518924559999999868e-01,2.092022899999999908e+00,1.286546623000000000e-01,7.494801300000000222e-01,2.999999899999999942e-02
4.737326000000000592e-01,1.557843599999999995e+00,2.502698279999999720e-01,1.613133300000000103e+00,2.553402349999999710e-01,1.704236599999999990e+00,1.849926387000000172e-01,1.465228299999999928e+00,1.408143349000000044e-01,9.008259199999999467e-01,3.249999900000000164e-02
4.229343599999999537e-01,1.558999900000000105e+00,2.587962929999999551e-01,1.582691300000000023e+00,2.095511929999999967e-01,1.486101200000000011e+00,2.662171172999999724e-01,2.316212399999999949e+00,1.485343285999999874e-01,9.758151200000000358e-01,3.500000000000000333e-02
3.761097199999999807e-01,1.559955800000000004e+00,2.488496540000000035e-01,1.479587699999999950e+00,1.874376150000000019e-01,1.500226300000000013e+00,1.715520608999999974e-01,1.449940599999999913e+00,1.632628240500000050e-01,1.213716100000000075e+00,3.750000099999999809e-02
3.337392200000000031e-01,1.560560600000000075e+00,2.073697030000000163e-01,1.279769200000000051e+00,2.426446669999999806e-01,2.136012299999999975e+00,2.747477194999999872e-01,2.526706200000000013e+00,1.467760318299999867e-01,1.059804100000000027e+00,3.999999900000000136e-02
2.963032300000000285e-01,1.560663200000000028e+00,2.250073180000000117e-01,1.295574100000000062e+00,2.425446790000000130e-01,1.820678199999999913e+00,1.702543427000000054e-01,1.455352500000000049e+00,1.314979745599999805e-01,8.513213400000000375e-01,4.250000000000000305e-02
2.642823269999999836e-01,1.560112799999999966e+00,2.309379010000000010e-01,1.399496099999999910e+00,1.851533320000000038e-01,1.452666800000000036e+00,2.623917943999999891e-01,2.350945199999999957e+00,1.234956889199999991e-01,7.876772899999999744e-01,4.500000199999999728e-02
2.381570080000000034e-01,1.558758599999999994e+00,2.271440549999999836e-01,1.537862300000000015e+00,1.618039072999999939e-01,1.470128099999999938e+00,1.704263483500000065e-01,1.465652500000000025e+00,1.263411956600000163e-01,8.018779799999999902e-01,4.749999900000000108e-02
2.184077070000000065e-01,1.556449699999999936e+00,2.156083319999999859e-01,1.657000400000000040e+00,2.638295263000000057e-01,2.311212799999999845e+00,2.581529275399999657e-01,2.401251300000000199e+00,1.244369400539999948e-01,7.713455599999999857e-01,5.000000100000000225e-02
2.055149549999999992e-01,1.553035100000000002e+00,1.983133280000000109e-01,1.703237499999999960e+00,2.272402024999999881e-01,1.888577600000000078e+00,1.722417441199999844e-01,1.478921799999999953e+00,1.287198679730000017e-01,8.360642799999999930e-01,5.249999799999999911e-02
1.999592289999999883e-01,1.548364199999999968e+00,1.772415418000000131e-01,1.622900999999999927e+00,1.738101357000000069e-01,1.455974799999999902e+00,2.360336430399999907e-01,2.220517200000000191e+00,1.401730672329999927e-01,9.095727200000000012e-01,5.500000000000000028e-02
2.022210329999999945e-01,1.542285899999999987e+00,1.543755785999999797e-01,1.362317599999999906e+00,1.664214837999999919e-01,1.461656999999999984e+00,1.730720565199999894e-01,1.488189299999999937e+00,1.373667458049999957e-01,9.023499499999999562e-01,5.750000100000000197e-02
2.127808340000000020e-01,1.534649399999999941e+00,1.316980326999999951e-01,8.678154300000000543e-01,2.679562818999999818e-01,2.353875599999999846e+00,2.291333120100000065e-01,2.155139199999999811e+00,1.109632705380000084e-01,6.664236799999999628e-01,5.999999899999999831e-02
2.163125720000000085e-01,1.534880500000000092e+00,1.477776908000000000e-01,1.005259499999999973e+00,2.262793347000000010e-01,1.932720100000000052e+00,1.709200910079999858e-01,1.466868400000000072e+00,1.084685890985999934e-01,6.221020200000000333e-01,6.250000000000000000e-02
2.186294109999999957e-01,1.536878799999999989e+00,1.649073404999999992e-01,1.227788799999999902e+00,1.705631491100000063e-01,1.451684999999999892e+00,2.628671486999999973e-01,2.529957099999999848e+00,1.122857674196000022e-01,6.455542399999999459e-01,6.499999800000000327e-02
2.198556419999999900e-01,1.540227100000000071e+00,1.801480312000000028e-01,1.470551399999999953e+00,1.648839130299999955e-01,1.447892200000000074e+00,1.682457116119999985e-01,1.448381700000000105e+00,1.111110524310000014e-01,6.485856800000000533e-01,6.750000300000000286e-02
2.201155429999999968e-01,1.544508100000000050e+00,1.905606847000000104e-01,1.668692800000000087e+00,2.733182680999999836e-01,2.458467199999999853e+00,2.560328989430000202e-01,2.399226399999999870e+00,1.243270793812999986e-01,7.587142599999999737e-01,7.000000000000000666e-02
2.195334020000000164e-01,1.549304699999999979e+00,1.932063535000000110e-01,1.757361299999999904e+00,2.247425672499999971e-01,1.963171599999999906e+00,1.698872524009999996e-01,1.471038300000000021e+00,1.375642801869999821e-01,9.376518099999999745e-01,7.249999799999999606e-02
2.182335179999999875e-01,1.554199700000000073e+00,1.851460202999999916e-01,1.671703500000000009e+00,1.688822373000000154e-01,1.442277000000000031e+00,2.522505066480000280e-01,2.319243699999999908e+00,1.629262813879999994e-01,1.265865999999999936e+00,7.500000299999999565e-02
2.163401520000000078e-01,1.558775800000000045e+00,1.634407279999999796e-01,1.346867100000000095e+00,1.659945332800000228e-01,1.443374600000000063e+00,1.710884171800000075e-01,1.473193200000000092e+00,1.511134385400000057e-01,1.115005900000000105e+00,7.750000099999999892e-02
2.139776009999999895e-01,1.562616000000000005e+00,1.251515015999999925e-01,7.179993399999999859e-01,2.763363392300000054e-01,2.514052599999999860e+00,2.408741048960000020e-01,2.279599000000000153e+00,1.428434354789999972e-01,9.980498599999999554e-01,7.999999800000000272e-02
2.112701339999999983e-01,1.565303000000000111e+00,1.407299157999999939e-01,9.198218599999999912e-01,2.267189995299999927e-01,1.963323499999999999e+00,1.698431677350000224e-01,1.464236099999999929e+00,1.370119534220000101e-01,9.478940399999999933e-01,8.250000300000000231e-02
2.083420649999999930e-01,1.566419599999999912e+00,1.591585432000000022e-01,1.192371000000000070e+00,1.675224682600000015e-01,1.441057999999999950e+00,2.515331312560000199e-01,2.376873999999999931e+00,1.230819998847000052e-01,7.813792800000000094e-01,8.500000100000000558e-02
2.053176420000000224e-01,1.565548699999999904e+00,1.766024887999999848e-01,1.470509800000000089e+00,1.633651834799999814e-01,1.444365399999999910e+00,1.705690155709999878e-01,1.474041600000000063e+00,1.115198506849000015e-01,6.453173199999999721e-01,8.749999899999999498e-02
2.023211849000000062e-01,1.562273000000000023e+00,1.892268760999999966e-01,1.689100999999999964e+00,2.788666747400000423e-01,2.470364099999999841e+00,2.426341024389999934e-01,2.270975599999999872e+00,1.215367060232999952e-01,7.436416099999999529e-01,9.000000399999999456e-02
1.994769325999999898e-01,1.556175400000000097e+00,1.931967388999999979e-01,1.783005699999999916e+00,2.295818802400000080e-01,1.967968200000000056e+00,1.738222030690000086e-01,1.501771799999999990e+00,1.174979232159999998e-01,7.068451000000000040e-01,9.250000099999999836e-02
1.969092131000000079e-01,1.546838600000000064e+00,1.846771608999999981e-01,1.687087299999999956e+00,1.676628961970000053e-01,1.437100199999999939e+00,2.209226216509999896e-01,2.060253599999999796e+00,1.232508999701000113e-01,7.563788900000000259e-01,9.499999900000000164e-02
1.947423097000000047e-01,1.533845700000000090e+00,1.598332358000000009e-01,1.336208099999999899e+00,1.622179204089999882e-01,1.440000299999999900e+00,1.734443968140000070e-01,1.492742800000000036e+00,1.333919746999999989e-01,8.705605299999999991e-01,9.749999600000000544e-02
1.931004605000000152e-01,1.516779099999999936e+00,1.148298979000000053e-01,6.652281300000000286e-01,2.823560712600000078e-01,2.538917800000000113e+00,2.268393630159999952e-01,2.151177899999999976e+00,1.434680647360000172e-01,9.676331900000000319e-01,1.000000000000000056e-01
2.127898860000000114e-01,1.521088999999999913e+00,1.652277681999999859e-01,9.127969099999999614e-01,2.286043003899999870e-01,2.010558800000000090e+00,1.695116621659999989e-01,1.468371599999999999e+00,1.484506557380000091e-01,1.081854099999999930e+00,1.024999999999999939e-01
2.304150609999999766e-01,1.526202300000000012e+00,2.002747017000000018e-01,1.199291899999999966e+00,1.680857989100000005e-01,1.442702799999999952e+00,2.647847984910000063e-01,2.448500600000000027e+00,1.561194113640000103e-01,1.190810900000000006e+00,1.049999999999999961e-01
2.460823269999999896e-01,1.531837899999999975e+00,2.209563576999999945e-01,1.471889999999999921e+00,1.641957635599999854e-01,1.425879399999999908e+00,1.672196751449999963e-01,1.462873199999999985e+00,1.530452686449999822e-01,1.130724199999999957e+00,1.074999999999999983e-01
2.598978690000000036e-01,1.537714400000000037e+00,2.282581917000000016e-01,1.677765100000000009e+00,2.803295612900000289e-01,2.550619399999999981e+00,2.643982149319999975e-01,2.371746799999999933e+00,1.328377146076000215e-01,8.838612999999999609e-01,1.100000000000000006e-01
2.719680500000000167e-01,1.543550500000000048e+00,2.231659230000000160e-01,1.764094199999999946e+00,2.294579291899999929e-01,1.987729700000000044e+00,1.709206435079999864e-01,1.485867899999999908e+00,1.220175209232999963e-01,7.667263199999999612e-01,1.125000000000000028e-01
2.823991700000000327e-01,1.549064999999999914e+00,2.066650596000000062e-01,1.678052700000000064e+00,1.710289001599999970e-01,1.454115000000000046e+00,2.484311487150000219e-01,2.332106599999999919e+00,1.268854549386999875e-01,8.334661100000000378e-01,1.150000000000000050e-01
2.912974500000000133e-01,1.553976699999999989e+00,1.797413077999999997e-01,1.366816199999999926e+00,1.658599681100000056e-01,1.439646100000000040e+00,1.729517756100000248e-01,1.493090299999999981e+00,1.190796446199000047e-01,7.009985399999999478e-01,1.174999999999999933e-01
2.987692299999999967e-01,1.558004100000000003e+00,1.433802556000000061e-01,7.775606499999999643e-01,2.747681073400000118e-01,2.434187899999999960e+00,2.138394921489999989e-01,1.973261399999999943e+00,1.153279394265999958e-01,6.829635499999999748e-01,1.199999999999999956e-01
3.049207600000000129e-01,1.560866400000000098e+00,1.695161477000000083e-01,1.016876499999999961e+00,2.321118842000000071e-01,1.959778199999999915e+00,1.719898296840000063e-01,1.476325600000000016e+00,1.367993298290000048e-01,8.746434499999999890e-01,1.224999999999999978e-01
3.098583599999999993e-01,1.562281699999999995e+00,1.859890044999999992e-01,1.264976600000000007e+00,1.738395074599999868e-01,1.463080200000000053e+00,2.522186296299999686e-01,2.430638099999999913e+00,1.576012356569999884e-01,1.192943899999999946e+00,1.250000000000000000e-01
3.136882899999999808e-01,1.561969299999999894e+00,1.944784089000000105e-01,1.486585499999999893e+00,1.677152870099999915e-01,1.444068600000000036e+00,1.687607391300000037e-01,1.454283400000000004e+00,1.544965285329999993e-01,1.117098200000000041e+00,1.275000000000000022e-01
3.165168800000000005e-01,1.559647699999999970e+00,1.966639618999999894e-01,1.646427499999999933e+00,2.815037329000000255e-01,2.402719499999999897e+00,2.608705467099999842e-01,2.435666599999999793e+00,1.404033747940000021e-01,9.072743699999999967e-01,1.300000000000000044e-01
3.184503800000000329e-01,1.555035500000000015e+00,1.942251520000000120e-01,1.709226700000000099e+00,2.411195594999999969e-01,1.945454699999999981e+00,1.684975325000000190e-01,1.460147400000000095e+00,1.348937613560000082e-01,8.673685199999999762e-01,1.324999900000000119e-01
3.195951200000000103e-01,1.547851700000000053e+00,1.888414895000000149e-01,1.639706499999999956e+00,1.785666643000000109e-01,1.465406999999999904e+00,2.708593787299999889e-01,2.474788699999999952e+00,1.346119900259999946e-01,8.730973600000000445e-01,1.350000100000000036e-01
3.200573300000000287e-01,1.537814900000000096e+00,1.821925650000000008e-01,1.402590900000000085e+00,1.703346631999999861e-01,1.443888300000000013e+00,1.680434728500000141e-01,1.453222199999999908e+00,1.268117765409999820e-01,8.070133900000000526e-01,1.375000000000000111e-01
3.199433400000000205e-01,1.524643799999999993e+00,1.759579109999999946e-01,9.626039299999999965e-01,2.929120326999999913e-01,2.362201199999999890e+00,2.785245220999999494e-01,2.514121299999999781e+00,1.164209019900000058e-01,6.920066499999999454e-01,1.400000000000000133e-01
3.151290399999999714e-01,1.531217599999999956e+00,1.843962860000000203e-01,1.167535999999999907e+00,2.691178027999999722e-01,1.877283700000000000e+00,1.708694977000000115e-01,1.455780000000000074e+00,1.228500064300000055e-01,7.199705199999999472e-01,1.424999999999999878e-01
3.210673299999999841e-01,1.537017599999999984e+00,1.896266819999999909e-01,1.350099200000000055e+00,2.252824650000000151e-01,1.495389199999999974e+00,2.734375949999999778e-01,2.431597700000000195e+00,1.239459422100000069e-01,7.640229499999999785e-01,1.449999999999999900e-01
3.368346399999999630e-01,1.542061399999999916e+00,1.941370840000000153e-01,1.497821800000000092e+00,2.214672550000000018e-01,1.487974200000000025e+00,1.781102316000000019e-01,1.462242400000000053e+00,1.477312890499999920e-01,1.018025900000000039e+00,1.474999899999999975e-01
3.615075700000000003e-01,1.546367000000000047e+00,2.004154840000000048e-01,1.598232400000000109e+00,3.177348960000000444e-01,2.126505400000000101e+00,2.886475025000000416e-01,2.385501899999999953e+00,1.273075630999999930e-01,7.695879899999999996e-01,1.500000099999999892e-01
3.941622200000000076e-01,1.549952100000000055e+00,2.109497690000000092e-01,1.638858600000000054e+00,2.254046360000000193e-01,1.751592999999999956e+00,1.894863303000000054e-01,1.480563599999999980e+00,1.298128589800000010e-01,8.181697100000000500e-01,1.524999999999999967e-01
4.338752200000000059e-01,1.552834400000000059e+00,2.282279850000000221e-01,1.607229400000000030e+00,2.217920110000000111e-01,1.544111999999999929e+00,2.992643359999999642e-01,2.258426899999999904e+00,1.326967096999999984e-01,7.725461099999999526e-01,1.549999999999999989e-01
4.797229499999999813e-01,1.555031499999999900e+00,2.547380800000000334e-01,1.490872699999999940e+00,2.828362899999999902e-01,1.538368600000000086e+00,2.209881320000000038e-01,1.500876899999999958e+00,1.461662257000000131e-01,8.797802900000000204e-01,1.575000000000000011e-01
5.307818399999999492e-01,1.556561499999999931e+00,2.929680199999999957e-01,1.277317000000000036e+00,3.844767000000000046e-01,1.768669199999999941e+00,3.023935010000000090e-01,2.070839599999999781e+00,1.586538919999999908e-01,8.821485000000000021e-01,1.600000000000000033e-01
5.861283500000000757e-01,1.557441800000000098e+00,3.799898600000000126e-01,1.402644500000000072e+00,4.195202900000000179e-01,1.618943100000000079e+00,2.242863219999999824e-01,1.534719799999999967e+00,2.205085179999999867e-01,1.101944999999999952e+00,1.624999900000000108e-01
6.448392499999999750e-01,1.557690400000000031e+00,5.202246799999999949e-01,1.488764900000000058e+00,4.968263499999999722e-01,1.558168400000000009e+00,3.300303299999999829e-01,1.817727000000000093e+00,2.235004429999999931e-01,1.277251600000000042e+00,1.650000100000000025e-01
7.059902900000000203e-01,1.557324900000000012e+00,6.914186499999999125e-01,1.541690199999999900e+00,6.222854199999999780e-01,1.561599299999999912e+00,4.734558800000000511e-01,1.560176599999999913e+00,4.132821300000000253e-01,1.461848999999999954e+00,1.675000000000000100e-01
7.686582720000000313e-01,1.556363099999999999e+00,8.713203919999999991e-01,1.567434299999999947e+00,8.017890410000000356e-01,1.604487699999999961e+00,7.378693100000000005e-01,1.626065400000000105e+00,9.038287369999999932e-01,1.548752099999999965e+00,1.700000000000000122e-01
8.319195710000000243e-01,1.554822799999999949e+00,1.037677790999999905e+00,1.572009800000000013e+00,9.778792950000000372e-01,1.572052800000000028e+00,1.147929292000000157e+00,1.562911500000000009e+00,1.246501117999999853e+00,1.563245199999999890e+00,1.724999999999999867e-01
8.948506149999999604e-01,1.552721699999999982e+00,1.168239028000000124e+00,1.561429900000000037e+00,1.132675081000000139e+00,1.562402499999999916e+00,1.342500649400000023e+00,1.571513399999999949e+00,1.343953291300000075e+00,1.565965700000000016e+00,1.749999999999999889e-01
9.565278900000000473e-01,1.550077600000000055e+00,1.240751569000000165e+00,1.541707399999999950e+00,1.251751984999999845e+00,1.564614299999999902e+00,1.348018302300000082e+00,1.564678199999999908e+00,1.365727262100000061e+00,1.566194400000000098e+00,1.774999899999999964e-01
1.016028162000000012e+00,1.546908100000000008e+00,1.232962751999999940e+00,1.518855300000000019e+00,1.320686376300000076e+00,1.567765700000000040e+00,1.356194930400000054e+00,1.565304599999999935e+00,1.372880026260000053e+00,1.565321699999999927e+00,1.800000099999999881e-01
1.070629355999999976e+00,1.548087500000000061e+00,1.210992209000000042e+00,1.539014600000000010e+00,1.341449057199999961e+00,1.563504000000000005e+00,1.367394567569999886e+00,1.564487200000000078e+00,1.374311179310000020e+00,1.565563700000000003e+00,1.824999999999999956e-01
1.119176406000000012e+00,1.549038499999999985e+00,1.211964615000000078e+00,1.551733500000000099e+00,1.351694357499999999e+00,1.562026499999999984e+00,1.369665981250000053e+00,1.564915099999999892e+00,1.374325320866999878e+00,1.564022699999999988e+00,1.849999999999999978e-01
1.161981963999999978e+00,1.549768100000000093e+00,1.229786414999999966e+00,1.558480400000000099e+00,1.357713008299999968e+00,1.561740899999999987e+00,1.372592311810000076e+00,1.563976800000000056e+00,1.375756905927999929e+00,1.565633499999999900e+00,1.875000000000000000e-01
1.199358225999999972e+00,1.550282699999999902e+00,1.258364054000000065e+00,1.560723300000000036e+00,1.365796241329999994e+00,1.561054799999999965e+00,1.372469228549999976e+00,1.563971400000000012e+00,1.375167998954999860e+00,1.565179300000000051e+00,1.900000000000000022e-01
1.231617379999999873e+00,1.550589299999999948e+00,1.291604066999999967e+00,1.559930199999999934e+00,1.365470235170000102e+00,1.559580699999999931e+00,1.373877273631000095e+00,1.563234699999999977e+00,1.374795148516000154e+00,1.565642800000000001e+00,1.925000000000000044e-01
1.259072117000000102e+00,1.550694800000000040e+00,1.323413078199999982e+00,1.557569100000000040e+00,1.366524837449999863e+00,1.558412300000000084e+00,1.373754522813300127e+00,1.561690400000000034e+00,1.373523323037999955e+00,1.562196499999999988e+00,1.949999900000000119e-01
1.282034806999999832e+00,1.550605800000000034e+00,1.347697312199999997e+00,1.555108300000000110e+00,1.368021170020000010e+00,1.557252800000000104e+00,1.373418605641999912e+00,1.560700900000000058e+00,1.371561330482000018e+00,1.559758399999999989e+00,1.975000100000000036e-01
1.300817383999999910e+00,1.550329000000000068e+00,1.358363367099999941e+00,1.554015600000000052e+00,1.369020758767000023e+00,1.555804699999999929e+00,1.372428938092999928e+00,1.559043399999999968e+00,1.371420621788000060e+00,1.557997300000000029e+00,2.000000000000000111e-01
1.315732614000000078e+00,1.549871299999999952e+00,1.355872571199999932e+00,1.554636499999999977e+00,1.367470859989999843e+00,1.552210099999999926e+00,1.370381706987000126e+00,1.556507199999999980e+00,1.369181692836999975e+00,1.555175299999999927e+00,2.025000000000000133e-01
1.327092686799999921e+00,1.549239500000000103e+00,1.354707478699999967e+00,1.554695699999999903e+00,1.367155313338999978e+00,1.551478399999999924e+00,1.368046853627000070e+00,1.553507799999999994e+00,1.367379273318000132e+00,1.552945699999999984e+00,2.049999999999999878e-01
1.335210092899999923e+00,1.548440299999999992e+00,1.354662211199999966e+00,1.554345300000000041e+00,1.367333487538000103e+00,1.551891899999999991e+00,1.366167744518000049e+00,1.551019699999999890e+00,1.364628645912999927e+00,1.548901800000000106e+00,2.074999999999999900e-01
1.340397022600000154e+00,1.547480600000000095e+00,1.355531190200000013e+00,1.553736800000000029e+00,1.367264951309000054e+00,1.551732899999999971e+00,1.365125045292000072e+00,1.550136900000000040e+00,1.363806737774000188e+00,1.548293799999999942e+00,2.099999899999999975e-01
1.342966064500000112e+00,1.546366899999999989e+00,1.357108135999999909e+00,1.553022300000000078e+00,1.366690644066999916e+00,1.549700300000000031e+00,1.364359603780000096e+00,1.549185899999999894e+00,1.363206631787000189e+00,1.547734900000000025e+00,2.125000099999999892e-01
1.343229315000000090e+00,1.545106400000000102e+00,1.359187373799999987e+00,1.552353600000000000e+00,1.366285502029999988e+00,1.548669599999999980e+00,1.364280028360000063e+00,1.548612000000000100e+00,1.363467934404999804e+00,1.546684399999999959e+00,2.149999999999999967e-01
1.341499459900000080e+00,1.543705499999999953e+00,1.361563024699999902e+00,1.551882699999999948e+00,1.365568839960999981e+00,1.547530300000000025e+00,1.364033246264999999e+00,1.547873499999999902e+00,1.364614145868000117e+00,1.547215599999999913e+00,2.174999999999999989e-01
1.338088589100000059e+00,1.542171100000000017e+00,1.364029210869999842e+00,1.551761399999999957e+00,1.364059272788000099e+00,1.545171599999999978e+00,1.363878342740999949e+00,1.547865300000000000e+00,1.363377633503000119e+00,1.546594900000000106e+00,2.200000000000000011e-01
1.342050054800000058e+00,1.541610200000000042e+00,1.364162455990000078e+00,1.551123100000000088e+00,1.363049060700999959e+00,1.543630999999999975e+00,1.363339332495000056e+00,1.547136099999999903e+00,1.363611235840000102e+00,1.546271799999999974e+00,2.225000000000000033e-01
1.345399458399999970e+00,1.541099900000000078e+00,1.363920750350000155e+00,1.550040700000000049e+00,1.362909107806000053e+00,1.543881099999999895e+00,1.362889831438000021e+00,1.546343800000000046e+00,1.363596635693999914e+00,1.546932100000000032e+00,2.249999900000000108e-01
1.348170503100000195e+00,1.540617899999999985e+00,1.363454606379999934e+00,1.548702599999999929e+00,1.363312074605000035e+00,1.545002200000000103e+00,1.362780326877000014e+00,1.546162400000000048e+00,1.363490434632000037e+00,1.546449900000000044e+00,2.275000100000000025e-01
1.350396899399999961e+00,1.540141800000000005e+00,1.362914636780000022e+00,1.547297499999999992e+00,1.363930421433000140e+00,1.546074900000000030e+00,1.363557536195999953e+00,1.546229199999999970e+00,1.363001529741999951e+00,1.546210899999999944e+00,2.300000000000000100e-01
1.352112550169999983e+00,1.539649199999999940e+00,1.362451354150000071e+00,1.546014199999999894e+00,1.364498266767999901e+00,1.546461899999999945e+00,1.364235241850000113e+00,1.546434599999999993e+00,1.362484824575000086e+00,1.546364300000000025e+00,2.325000000000000122e-01
1.353351160639999939e+00,1.539117800000000091e+00,1.362215471089999852e+00,1.545041200000000003e+00,1.364987075398000016e+00,1.546942000000000039e+00,1.363902738985999896e+00,1.546429800000000077e+00,1.363459034317999974e+00,1.546633499999999994e+00,2.349999999999999867e-01
1.354146436610000004e+00,1.538525099999999979e+00,1.362357300226000101e+00,1.544567299999999976e+00,1.365213664807999994e+00,1.547291500000000042e+00,1.363507834729000168e+00,1.546422600000000092e+00,1.363150831235999894e+00,1.546448000000000045e+00,2.374999999999999889e-01
1.354532183840000181e+00,1.537848899999999963e+00,1.363027654148999845e+00,1.544781100000000018e+00,1.364994552481999968e+00,1.547287300000000032e+00,1.363353333348999996e+00,1.546676299999999893e+00,1.362873428462000103e+00,1.546258099999999969e+00,2.399999899999999964e-01
1.354542107509999926e+00,1.537066700000000008e+00,1.363160543598000096e+00,1.544834899999999900e+00,1.364530965699999987e+00,1.546868799999999933e+00,1.363395933660999981e+00,1.546808600000000089e+00,1.363653136258999865e+00,1.546457100000000029e+00,2.425000099999999881e-01
1.354209913819999889e+00,1.536156199999999972e+00,1.363252009208000048e+00,1.544707899999999912e+00,1.364260281408999909e+00,1.546709499999999959e+00,1.363950139246000060e+00,1.547045900000000085e+00,1.363981639544000091e+00,1.546824200000000094e+00,2.449999999999999956e-01
1.353569507800000071e+00,1.535095099999999935e+00,1.363292355868999994e+00,1.544431200000000004e+00,1.364057923624000024e+00,1.546627799999999997e+00,1.364839948123000024e+00,1.547471899999999900e+00,1.363999539722000165e+00,1.546573399999999987e+00,2.474999999999999978e-01
1.352654494900000115e+00,1.533860800000000024e+00,1.363271888198999804e+00,1.544035700000000011e+00,1.363799816361000117e+00,1.546441399999999966e+00,1.364193741662000026e+00,1.546569199999999977e+00,1.363451034237000092e+00,1.546142700000000092e+00,2.500000000000000000e-01
1.351498780630000063e+00,1.532431199999999993e+00,1.363180710880000035e+00,1.543552299999999988e+00,1.363291642691000005e+00,1.545703899999999908e+00,1.361939619124999945e+00,1.544277200000000017e+00,1.363761337341000024e+00,1.547062399999999949e+00,2.525000000000000022e-01
1.350135970470000002e+00,1.530783800000000028e+00,1.363009128589200092e+00,1.543011899999999992e+00,1.363188032212999889e+00,1.545129399999999986e+00,1.361001609742000129e+00,1.543218699999999943e+00,1.363919438921999960e+00,1.546670100000000048e+00,2.550000000000000044e-01
1.348599869890000136e+00,1.528896199999999927e+00,1.362747346013299943e+00,1.542445700000000031e+00,1.363441822750999899e+00,1.544837000000000016e+00,1.361921318940999992e+00,1.544930499999999984e+00,1.363508834816000048e+00,1.546893199999999968e+00,2.574999900000000119e-01
1.346924284390000004e+00,1.526745999999999936e+00,1.362385467832999852e+00,1.541884299999999985e+00,1.364005852126999985e+00,1.544945800000000036e+00,1.362602825756999980e+00,1.546328699999999889e+00,1.363563535363000012e+00,1.546455499999999983e+00,2.599999900000000141e-01
1.346245794299999909e+00,1.523785200000000062e+00,1.361576941399999852e+00,1.540621299999999971e+00,1.364464742737999892e+00,1.545152700000000046e+00,1.362937529102000056e+00,1.545985900000000024e+00,1.363810337829999941e+00,1.546769000000000061e+00,2.624999900000000164e-01
1.345455273110000016e+00,1.521020199999999933e+00,1.360889304397999933e+00,1.539523799999999998e+00,1.364621642793000023e+00,1.545346600000000015e+00,1.363034630073999942e+00,1.545548200000000039e+00,1.363426933996999990e+00,1.546486599999999934e+00,2.649999900000000186e-01
1.344573163339999988e+00,1.518443599999999893e+00,1.360268828608999891e+00,1.538517600000000041e+00,1.364450845017000091e+00,1.545390999999999959e+00,1.362398423712000151e+00,1.545769500000000019e+00,1.362669826425999986e+00,1.545877500000000015e+00,2.675000100000000103e-01
1.343620109890000025e+00,1.516048199999999957e+00,1.359661285848000167e+00,1.537527899999999947e+00,1.363925842138999922e+00,1.545149099999999942e+00,1.362812227850000113e+00,1.546004099999999992e+00,1.363444234171000025e+00,1.546474099999999963e+00,2.700000100000000125e-01
1.342616855022000122e+00,1.513826600000000022e+00,1.359012647903000026e+00,1.536480400000000079e+00,1.363427132912000017e+00,1.545076300000000069e+00,1.364311342841000085e+00,1.546416800000000036e+00,1.360487704605999992e+00,1.542888899999999897e+00,2.725000100000000147e-01
1.341583841992999959e+00,1.511771699999999941e+00,1.358268986566000036e+00,1.535300600000000015e+00,1.362839527715000054e+00,1.544577499999999937e+00,1.363998539712999891e+00,1.546794699999999967e+00,1.362212321849999963e+00,1.546599099999999893e+00,2.750000100000000169e-01
1.340541614029999939e+00,1.509876100000000054e+00,1.357376273633000174e+00,1.533914100000000058e+00,1.362216022920999858e+00,1.543747100000000039e+00,1.363640136129000036e+00,1.546964299999999959e+00,1.363917838905999824e+00,1.546179299999999923e+00,2.775000000000000244e-01
1.339511014381000065e+00,1.508132500000000098e+00,1.356280280898999990e+00,1.532246199999999892e+00,1.361609614899000009e+00,1.542679399999999923e+00,1.363429434022000120e+00,1.546718700000000002e+00,1.364176041488000202e+00,1.546455899999999994e+00,2.800000000000000266e-01
1.338512586292999851e+00,1.506533499999999970e+00,1.354597676001999984e+00,1.529498699999999989e+00,1.361106910934000158e+00,1.541890299999999936e+00,1.362215321879999941e+00,1.545296500000000073e+00,1.362689026618000065e+00,1.545782900000000071e+00,2.824999999999999734e-01
1.337566873003000145e+00,1.505071999999999965e+00,1.353217787649000137e+00,1.527284499999999934e+00,1.359899298922000010e+00,1.540103999999999917e+00,1.361756717295000030e+00,1.543393599999999921e+00,1.363763937367000079e+00,1.546423300000000056e+00,2.849999999999999756e-01
1.336694317764000051e+00,1.503740700000000041e+00,1.351928032471000130e+00,1.525252800000000075e+00,1.357900878636999931e+00,1.537082300000000012e+00,1.362315722883999936e+00,1.543388500000000052e+00,1.363828038008000121e+00,1.546915100000000098e+00,2.874999899999999831e-01
1.335915763797999922e+00,1.502531999999999979e+00,1.350516027098999983e+00,1.523052300000000026e+00,1.355025249851999902e+00,1.532586599999999910e+00,1.362067220400000167e+00,1.543509800000000043e+00,1.362600725735000129e+00,1.546430500000000041e+00,2.899999899999999853e-01
1.335251854329000176e+00,1.501438999999999968e+00,1.348769288166999925e+00,1.520331899999999958e+00,1.351571715466999946e+00,1.527198800000000078e+00,1.360023199959000006e+00,1.540210400000000091e+00,1.362594525672999879e+00,1.545838599999999952e+00,2.924999899999999875e-01
1.334723032572000090e+00,1.500454200000000071e+00,1.346475232313999904e+00,1.516740399999999989e+00,1.347395673682000083e+00,1.521280399999999977e+00,1.358460384333000093e+00,1.537419700000000056e+00,1.361370213429999865e+00,1.545079599999999997e+00,2.949999899999999897e-01
1.334349941406000051e+00,1.499570300000000023e+00,1.343421376163000058e+00,1.511926700000000068e+00,1.342258722281000072e+00,1.514158099999999951e+00,1.355969559423999993e+00,1.533472699999999911e+00,1.360580305531999823e+00,1.542248700000000028e+00,2.975000099999999814e-01
1.334153124545499836e+00,1.498780000000000001e+00,1.339395236347000084e+00,1.505539699999999925e+00,1.335922559045999991e+00,1.505158800000000019e+00,1.342065720389000072e+00,1.511905999999999972e+00,1.345227152002000048e+00,1.517289200000000005e+00,3.000000099999999836e-01
1.335118395332000052e+00,1.499756300000000042e+00,1.334179563933999946e+00,1.497338199999999953e+00,1.327404973770999863e+00,1.492104899999999956e+00,1.319693396671000052e+00,1.477843000000000018e+00,1.315972659462000038e+00,1.471988700000000039e+00,3.025000099999999859e-01
1.334749782206000157e+00,1.498809199999999953e+00,1.328950602671999937e+00,1.489133000000000040e+00,1.318367183399999920e+00,1.477705599999999952e+00,1.305834258081999932e+00,1.457607199999999992e+00,1.301144511185000185e+00,1.448613600000000057e+00,3.050000099999999881e-01
1.333076833735999944e+00,1.495964300000000025e+00,1.323874929382000021e+00,1.481179500000000093e+00,1.310570205457000093e+00,1.465106500000000089e+00,1.301356913308000074e+00,1.450536000000000048e+00,1.300559405333999941e+00,1.448277500000000106e+00,3.074999999999999956e-01
1.330129298487999989e+00,1.491247299999999942e+00,1.319119220879999999e+00,1.473732800000000065e+00,1.305775157467999881e+00,1.457452799999999993e+00,1.301977219510999983e+00,1.450056900000000093e+00,1.301005009789999889e+00,1.448692799999999892e+00,3.099999999999999978e-01
1.325936325031999985e+00,1.484683900000000056e+00,1.314850053984000011e+00,1.467048499999999978e+00,1.303475534498999888e+00,1.454220300000000021e+00,1.302547525212999879e+00,1.449516900000000108e+00,1.301437014110000012e+00,1.448904200000000086e+00,3.125000000000000000e-01
1.320527561932999916e+00,1.476299800000000051e+00,1.311233905509999964e+00,1.461381800000000064e+00,1.301874518488999932e+00,1.452281600000000061e+00,1.301469214433000010e+00,1.448669800000000008e+00,1.301760017339000042e+00,1.449073899999999915e+00,3.150000000000000022e-01
1.313932757758000003e+00,1.466120599999999996e+00,1.308437552278999938e+00,1.456987999999999950e+00,1.300933609070999974e+00,1.450945699999999894e+00,1.301481714557999991e+00,1.449248099999999928e+00,1.300546205200999950e+00,1.448380100000000059e+00,3.175000000000000044e-01
1.306181161075999908e+00,1.454172100000000079e+00,1.306627571104999941e+00,1.454122499999999985e+00,1.300614005880999846e+00,1.449521499999999907e+00,1.300424203983000071e+00,1.449287999999999910e+00,1.300638106120999948e+00,1.448138099999999984e+00,3.199999900000000119e-01
1.297302320458999958e+00,1.440479999999999983e+00,1.306786173057999934e+00,1.454463499999999909e+00,1.301115510895999972e+00,1.448632799999999943e+00,1.300604005779000039e+00,1.448730199999999968e+00,1.300734907088000103e+00,1.448820199999999891e+00,3.224999900000000141e-01
1.287325984476999974e+00,1.425070000000000059e+00,1.306875169673000103e+00,1.454635399999999912e+00,1.301717916917000117e+00,1.448704599999999898e+00,1.301287212611999866e+00,1.447722100000000012e+00,1.301393013670000043e+00,1.448312999999999962e+00,3.249999900000000164e-01
1.276281301700300075e+00,1.407967699999999933e+00,1.306819662894000089e+00,1.454545399999999988e+00,1.301983619573999995e+00,1.448892800000000092e+00,1.300869608434999991e+00,1.447622500000000034e+00,1.300710306842999930e+00,1.447900299999999918e+00,3.274999900000000186e-01
1.264198020690699975e+00,1.389198699999999898e+00,1.306544354664999963e+00,1.454100299999999901e+00,1.301475214492999966e+00,1.448353599999999908e+00,1.301309012830000000e+00,1.448774100000000065e+00,1.301794917689999886e+00,1.448739199999999894e+00,3.300000100000000103e-01
1.251105790052500000e+00,1.368789100000000092e+00,1.305974446929999866e+00,1.453206999999999915e+00,1.301334713088999839e+00,1.448429299999999920e+00,1.300620205942000007e+00,1.448920699999999950e+00,1.302029920037999888e+00,1.448967600000000022e+00,3.325000100000000125e-01
1.237033958334299966e+00,1.346764300000000025e+00,1.305034641632000003e+00,1.451772599999999969e+00,1.301549415235000007e+00,1.448834299999999908e+00,1.300610105841000008e+00,1.448714599999999963e+00,1.300673606474999966e+00,1.448828500000000075e+00,3.350000100000000147e-01
1.222011974106999910e+00,1.323150000000000048e+00,1.303650040715999880e+00,1.449704099999999940e+00,1.301680216540999968e+00,1.448990699999999965e+00,1.300741607156999935e+00,1.448299500000000073e+00,1.300381403554999871e+00,1.448016500000000040e+00,3.375000100000000169e-01
1.206069585940000133e+00,1.297972099999999962e+00,1.301745446125999850e+00,1.446908199999999978e+00,1.301287812616999995e+00,1.448320700000000016e+00,1.301896318704000022e+00,1.448653299999999922e+00,1.301862518364000021e+00,1.448696699999999948e+00,3.400000000000000244e-01
1.188723887519999911e+00,1.272754699999999906e+00,1.301565923465999974e+00,1.446322300000000061e+00,1.301844718186999872e+00,1.448947999999999903e+00,1.301723616976000031e+00,1.448741899999999916e+00,1.301161311351999972e+00,1.448559500000000000e+00,3.425000000000000266e-01
1.175779645473999935e+00,1.253959299999999999e+00,1.299817795754000027e+00,1.443584699999999943e+00,1.302039220132000130e+00,1.449149000000000020e+00,1.301509414834000067e+00,1.448246700000000109e+00,1.300840408143999927e+00,1.448106799999999916e+00,3.449999999999999734e-01
1.166673182057999858e+00,1.240760199999999980e+00,1.296866163692999896e+00,1.439162999999999970e+00,1.301995419694000011e+00,1.449057199999999934e+00,1.301594315682000014e+00,1.448229599999999895e+00,1.301103510774999972e+00,1.449061399999999944e+00,3.474999999999999756e-01
1.160841019533999985e+00,1.232331599999999971e+00,1.293075727981999989e+00,1.433525200000000055e+00,1.301837818117999923e+00,1.448806199999999933e+00,1.301595015690000023e+00,1.448111200000000043e+00,1.300754807287999970e+00,1.449020900000000056e+00,3.499999899999999831e-01
1.157719180158999883e+00,1.227847700000000097e+00,1.288811489325000004e+00,1.427138900000000099e+00,1.302365323393999796e+00,1.449169200000000046e+00,1.301499114730999995e+00,1.448473700000000086e+00,1.301766917407999991e+00,1.448980200000000051e+00,3.524999899999999853e-01
1.156744486191000121e+00,1.226482499999999920e+00,1.284438348422999976e+00,1.420471999999999957e+00,1.301504414784000030e+00,1.447620300000000082e+00,1.301127911018999939e+00,1.448030099999999987e+00,1.301510214841999913e+00,1.448416900000000007e+00,3.549999899999999875e-01
1.157353059891000013e+00,1.227410300000000065e+00,1.280321205976999943e+00,1.413992300000000091e+00,1.301385313593000026e+00,1.447358399999999934e+00,1.300936809108000025e+00,1.448437699999999939e+00,1.300834908089000042e+00,1.448075999999999919e+00,3.574999899999999897e-01
1.158981523520000056e+00,1.229805400000000049e+00,1.276824862689999840e+00,1.408167399999999958e+00,1.304138541124999939e+00,1.451582699999999893e+00,1.300143801177999991e+00,1.447738600000000098e+00,1.301176311502999949e+00,1.448514800000000102e+00,3.600000099999999814e-01
1.161065999330000098e+00,1.232841499999999924e+00,1.290877206575999914e+00,1.429306900000000047e+00,1.309279192529000158e+00,1.458624099999999979e+00,1.300484304581000172e+00,1.447056399999999909e+00,1.300930509044999850e+00,1.448221600000000109e+00,3.625000099999999836e-01
1.163042909582000073e+00,1.235693099999999989e+00,1.273518034800000143e+00,1.402978199999999953e+00,1.285071250455000147e+00,1.422030399999999917e+00,1.299444694186999927e+00,1.445294099999999915e+00,1.300482404564000216e+00,1.448978799999999900e+00,3.650000099999999859e-01
1.164348776533000063e+00,1.237534300000000087e+00,1.232654626835999911e+00,1.341447099999999892e+00,1.231300912764000000e+00,1.340021099999999965e+00,1.261651116259000061e+00,1.386725699999999950e+00,1.298425383994999960e+00,1.443591999999999986e+00,3.675000099999999881e-01
1.164419822441999930e+00,1.237539200000000061e+00,1.176194362156000039e+00,1.256979700000000033e+00,1.147754377313999985e+00,1.210815500000000045e+00,1.141016909940999913e+00,1.202393899999999904e+00,1.167524575012999888e+00,1.243213200000000018e+00,3.699999999999999956e-01
1.162692469565999920e+00,1.234882000000000035e+00,1.112044820231000042e+00,1.161842000000000041e+00,1.064923549021999927e+00,1.092757200000000095e+00,1.064133941128000194e+00,1.091089799999999999e+00,1.067343173218000096e+00,1.096402799999999900e+00,3.724999999999999978e-01
1.158603340164999995e+00,1.228736899999999910e+00,1.048113180532999955e+00,1.068299700000000074e+00,1.022377423570999921e+00,1.031552299999999978e+00,1.035594755741000128e+00,1.049951300000000032e+00,1.026108260877000022e+00,1.036847800000000097e+00,3.750000000000000000e-01
1.151588356495999887e+00,1.218277899999999914e+00,9.923072125372000007e-01,9.886188500000000490e-01,1.003521935019999978e+00,1.004529500000000075e+00,1.015419553992999990e+00,1.021650799999999970e+00,1.007854478343999993e+00,1.011036599999999952e+00,3.775000000000000022e-01
1.141084240817999973e+00,1.202679400000000065e+00,9.525340057128000026e-01,9.350655100000000441e-01,9.917625974276000900e-01,9.890168900000000374e-01,1.007607075869000113e+00,1.010616500000000029e+00,1.000923609036000084e+00,1.001274599999999904e+00,3.800000000000000044e-01
1.123269258794000081e+00,1.177673100000000028e+00,9.814671047274999838e-01,9.752734899999999651e-01,1.001849318292000079e+00,1.002721399999999985e+00,9.977097768986000759e-01,9.967697899999999889e-01,1.000196101761000156e+00,1.000246399999999980e+00,3.824999900000000119e-01
1.105758413810000063e+00,1.152819000000000038e+00,1.000612505992000134e+00,1.001698299999999930e+00,1.003682136621999899e+00,1.005113200000000040e+00,1.001420214002000098e+00,1.001970900000000109e+00,9.999540893412999232e-01,9.999073099999999936e-01,3.849999900000000141e-01
1.088728414986999793e+00,1.128420399999999990e+00,1.011377113550999907e+00,1.016372700000000018e+00,1.000364903449999954e+00,1.000465399999999949e+00,9.993585133849999247e-01,9.990733899999999501e-01,9.998804786046000537e-01,9.998047899999999988e-01,3.874999900000000164e-01
1.072355571450000156e+00,1.104780300000000048e+00,1.015168351445999928e+00,1.021329799999999954e+00,9.950011298119999514e-01,9.930506300000000452e-01,1.000089300692999839e+00,1.000097199999999908e+00,9.997674074740999783e-01,9.996461899999999901e-01,3.899999900000000186e-01
1.056816192317999947e+00,1.082202000000000108e+00,1.013393333718999978e+00,1.018602100000000066e+00,1.001021610015000007e+00,1.001419899999999918e+00,9.997327171275999236e-01,9.995979699999999468e-01,9.999378191784999981e-01,9.998851399999999501e-01,3.925000100000000103e-01
1.042287086716000122e+00,1.060989100000000018e+00,1.007459274411999894e+00,1.010222900000000035e+00,1.001222712025999995e+00,1.001681000000000044e+00,9.998758885591000345e-01,9.997982399999999492e-01,9.998115779151999227e-01,9.997081199999999779e-01,3.950000100000000125e-01
1.028944563766999831e+00,1.041444800000000059e+00,9.987731275679000431e-01,9.982249699999999892e-01,9.991478712786000527e-01,9.987783999999999551e-01,9.998783885837000396e-01,9.998017000000000154e-01,9.999061088610999848e-01,9.998406800000000372e-01,3.975000100000000147e-01
1.016965132591000076e+00,1.023871999999999893e+00,9.887423472288000559e-01,9.846411299999999756e-01,9.983403332040999834e-01,9.976565800000000150e-01,9.998924587245999751e-01,9.998213099999999631e-01,9.999005688056000762e-01,9.998329299999999531e-01,4.000000100000000169e-01
1.006525102312000097e+00,1.008574099999999918e+00,9.943001128044000048e-01,9.922016299999999456e-01,1.000230802108999839e+00,1.000296599999999980e+00,9.998537183371999371e-01,9.997671799999999775e-01,9.998270680706999869e-01,9.997298100000000520e-01,4.025000000000000244e-01
9.978010920536000139e-01,9.958544999999999758e-01,9.981838116389000204e-01,9.975020300000000395e-01,1.000027900080000087e+00,1.000010700000000030e+00,9.998571683718000536e-01,9.997718899999999964e-01,9.998561583617000537e-01,9.997702800000000112e-01,4.050000000000000266e-01
9.909693509350999685e-01,9.860162099999999485e-01,1.000615705957000001e+00,1.000835900000000001e+00,9.992261920635000516e-01,9.988889699999999872e-01,9.999076588774000740e-01,9.998426400000000047e-01,1.000003919838799993e+00,9.999773499999999871e-01,4.074999999999999734e-01
9.862064480808999667e-01,9.793626100000000223e-01,1.001818217979999925e+00,1.002496599999999960e+00,9.993203630039000362e-01,9.990215300000000465e-01,9.998988987892000191e-01,9.998306599999999822e-01,9.998322581226000150e-01,9.997369600000000078e-01,4.099999999999999756e-01
9.836888926133000588e-01,9.761968899999999838e-01,1.002013419934000060e+00,1.002777800000000052e+00,9.996875366745999747e-01,9.995345500000000216e-01,9.997812376122999778e-01,9.996654400000000162e-01,9.998999087992000989e-01,9.998316800000000004e-01,4.124999899999999831e-01
9.835930536546000358e-01,9.768223799999999901e-01,1.001423914038999996e+00,1.001972899999999944e+00,9.995611754112999625e-01,9.993574600000000308e-01,9.996543363436000140e-01,9.994880000000000431e-01,9.999390691902999562e-01,9.998865099999999506e-01,4.149999899999999853e-01
9.860954403268999968e-01,9.815422900000000395e-01,1.000271802518000186e+00,1.000375599999999920e+00,9.993591133913999336e-01,9.990746999999999822e-01,9.996436062371999443e-01,9.994731500000000324e-01,9.998983587838000675e-01,9.998295299999999663e-01,4.174999899999999875e-01
9.913724917534999515e-01,9.906598300000000190e-01,9.987795075961000135e-01,9.982792099999999724e-01,9.994993647938000825e-01,9.992708000000000146e-01,9.997072668729000133e-01,9.995620800000000195e-01,9.998980587800999631e-01,9.998288199999999515e-01,4.199999899999999897e-01
9.973113599810000673e-01,9.981425400000000225e-01,9.988406082063000513e-01,9.983570600000000184e-01,9.996290060897999874e-01,9.994528299999999588e-01,9.997322371229999671e-01,9.995973700000000406e-01,9.998479882798999574e-01,9.997591399999999906e-01,4.225000099999999814e-01
1.001605746125000085e+00,1.003489400000000087e+00,9.990533403336000484e-01,9.986498400000000109e-01,9.996895666964999982e-01,9.995377100000000237e-01,9.996726965273000642e-01,9.995137499999999786e-01,9.997995377951000018e-01,9.996908899999999987e-01,4.250000099999999836e-01
1.004449061663000187e+00,1.006953999999999905e+00,9.993517833177000265e-01,9.990648600000000545e-01,9.997432672339999771e-01,9.996126899999999704e-01,9.995519353203999868e-01,9.993448900000000412e-01,9.998382781825999599e-01,9.997454900000000144e-01,4.275000099999999859e-01
1.006034068077999999e+00,1.008789900000000017e+00,9.996701265008999249e-01,9.995093900000000531e-01,9.998522283226000118e-01,9.997650399999999937e-01,9.994490542907999986e-01,9.992006399999999733e-01,9.999153489538000761e-01,9.998533699999999635e-01,4.300000099999999881e-01
1.006554066846000017e+00,1.009250999999999898e+00,9.999425292258000697e-01,9.998907999999999685e-01,9.999001488010000882e-01,9.998319100000000459e-01,9.994728345282000159e-01,9.992337199999999919e-01,1.000020100001999923e+00,1.000000400000000012e+00,4.324999999999999956e-01
1.006201859446000046e+00,1.008590499999999945e+00,1.000103200832999972e+00,1.000116500000000075e+00,9.998976987774000902e-01,9.998285799999999668e-01,9.996403262034999626e-01,9.994681499999999996e-01,9.998145579451999110e-01,9.997121700000000111e-01,4.349999999999999978e-01
1.005170847358999975e+00,1.007062200000000018e+00,1.000086400664000008e+00,1.000093600000000027e+00,9.998754685555000243e-01,9.997976400000000430e-01,9.998217680179999345e-01,9.997224200000000005e-01,9.994654444546000605e-01,9.992232899999999862e-01,4.375000000000000000e-01
1.003653832062000095e+00,1.004919799999999919e+00,9.998261780616000127e-01,9.997295699999999563e-01,9.998639084391000020e-01,9.997816699999999557e-01,9.998804186046000853e-01,9.998042000000000318e-01,9.996594663944999848e-01,9.994952099999999673e-01,4.400000000000000022e-01
1.001843915036000121e+00,1.002416600000000102e+00,9.996248260497999638e-01,9.994473499999999566e-01,9.998557383581000435e-01,9.997699300000000289e-01,9.998337481371000202e-01,9.997392299999999787e-01,9.999266090666000251e-01,9.998691699999999738e-01,4.425000000000000044e-01
9.999342377587999708e-01,9.998063999999999840e-01,9.995930057315000061e-01,9.994024000000000241e-01,9.998557983581000119e-01,9.997701599999999633e-01,9.997977477778999811e-01,9.996887399999999646e-01,9.999511693122000722e-01,9.999038000000000093e-01,4.449999900000000119e-01
9.981178317098000630e-01,9.973427099999999657e-01,9.996732865337000229e-01,9.995145800000000413e-01,9.998620584200000883e-01,9.997789900000000340e-01,9.998158079579000379e-01,9.997139600000000126e-01,9.999458092576000157e-01,9.998956900000000036e-01,4.474999900000000141e-01
9.965877683674999599e-01,9.952791899999999803e-01,9.998084178851999182e-01,9.997036500000000547e-01,9.998724885245000582e-01,9.997933500000000251e-01,9.998444782443999257e-01,9.997538299999999545e-01,9.999316191166000012e-01,9.998761400000000243e-01,4.499999900000000164e-01
9.955370492115999115e-01,9.938693600000000350e-01,9.999411592121000281e-01,9.998893699999999995e-01,9.998835186354999571e-01,9.998087300000000344e-01,9.998567583680999515e-01,9.997713000000000294e-01,9.998303481035000218e-01,9.997343400000000546e-01,4.524999900000000186e-01
9.951587957219000247e-01,9.933668399999999732e-01,1.000014199941499982e+00,9.999915999999999805e-01,9.999038988382999982e-01,9.998372199999999710e-01,9.998677184772999382e-01,9.997866699999999884e-01,9.998844086446000423e-01,9.998100399999999555e-01,4.550000100000000103e-01
9.956460693752999802e-01,9.940252299999999819e-01,9.999700595004000769e-01,9.999299600000000066e-01,9.999148089474999557e-01,9.998525400000000118e-01,9.998770785709000242e-01,9.997996700000000292e-01,9.999273890738999970e-01,9.998698200000000202e-01,4.575000100000000125e-01
9.971919216535000130e-01,9.960981599999999547e-01,9.997516673167000656e-01,9.996243700000000398e-01,9.998975287756000085e-01,9.998284600000000300e-01,9.998583083826999562e-01,9.997731399999999491e-01,9.999277490775000388e-01,9.998707199999999906e-01,4.600000100000000147e-01
9.986570152786999888e-01,9.981324700000000494e-01,9.996195859962000441e-01,9.994394199999999673e-01,9.998295780961999890e-01,9.997332100000000388e-01,9.998304081034999902e-01,9.997346999999999761e-01,9.999199389992999842e-01,9.998594499999999829e-01,4.625000100000000169e-01
9.997274054904999874e-01,9.996173400000000209e-01,9.995674354740999856e-01,9.993663999999999881e-01,9.997094668947000828e-01,9.995652400000000215e-01,9.998371481716999964e-01,9.997435799999999650e-01,9.996904567045999945e-01,9.995386000000000548e-01,4.650000000000000244e-01
1.000450702663999936e+00,1.000619399999999937e+00,9.995767255668999152e-01,9.993794000000000288e-01,9.995879356796000259e-01,9.993952499999999572e-01,9.998528183281000237e-01,9.997659300000000249e-01,9.996481362807999593e-01,9.994792900000000202e-01,4.675000000000000266e-01
1.000874907177000006e+00,1.001205200000000017e+00,9.996288260879999665e-01,9.994522300000000525e-01,9.995157549575000022e-01,9.992939800000000261e-01,9.998466182662999469e-01,9.997574099999999575e-01,1.000040800207000036e+00,1.000028600000000045e+00,4.699999999999999734e-01
1.001047509403000024e+00,1.001441199999999920e+00,9.997051168511000840e-01,9.995590399999999542e-01,9.995399551985000297e-01,9.993277200000000304e-01,9.998512683125999612e-01,9.997636100000000248e-01,9.998726685263999991e-01,9.997936499999999782e-01,4.724999999999999756e-01
1.001016409722000011e+00,1.001393900000000059e+00,9.997870176695999866e-01,9.996737199999999879e-01,9.996614864144999224e-01,9.994977099999999837e-01,9.998721285217999633e-01,9.997925800000000418e-01,9.998791685917999272e-01,9.998027099999999834e-01,4.749999899999999831e-01
1.000829208507999946e+00,1.001130000000000075e+00,9.998559783599000328e-01,9.997702200000000428e-01,9.998186679869999205e-01,9.997177699999999501e-01,9.998748785490999547e-01,9.997968699999999487e-01,9.998327981279999666e-01,9.997380399999999945e-01,4.774999899999999853e-01
1.000533806139000115e+00,1.000715900000000103e+00,9.998933487336999493e-01,9.998225600000000268e-01,9.999497992985000305e-01,9.999015900000000068e-01,9.998659384590999899e-01,9.997842300000000515e-01,9.998553283536000258e-01,9.997690299999999475e-01,4.799999899999999875e-01
1.000177802990000142e+00,1.000217899999999993e+00,9.999712590766000053e-01,9.999314000000000258e-01,9.999973597742000120e-01,9.999682300000000135e-01,9.998825086254999883e-01,9.998076000000000185e-01,9.998320781206999630e-01,9.997367900000000418e-01,4.824999899999999897e-01
9.998092494376999984e-01,9.997029899999999580e-01,1.000025399670500192e+00,1.000007000000000090e+00,9.999495592939999788e-01,9.999012400000000245e-01,9.999208290084000694e-01,9.998610599999999682e-01,9.998515083154000394e-01,9.997639699999999463e-01,4.850000099999999814e-01
9.994755758596999273e-01,9.992374200000000428e-01,1.000058400315000151e+00,1.000053300000000034e+00,9.998495382954000199e-01,9.997612799999999744e-01,9.998825686264000145e-01,9.998076000000000185e-01,9.998444782443999257e-01,9.997538299999999545e-01,4.875000099999999836e-01
9.992246426309999707e-01,9.988877800000000029e-01,1.000073200811000040e+00,1.000073999999999907e+00,9.997407072139999906e-01,9.996088100000000143e-01,9.996977267773999865e-01,9.995490299999999495e-01,9.998547283471999059e-01,9.997685600000000283e-01,4.900000099999999859e-01
9.991042401280999519e-01,9.987206499999999876e-01,1.000072300957000060e+00,1.000072999999999990e+00,9.996667343964000807e-01,9.995056399999999730e-01,9.995531253258999049e-01,9.993463200000000102e-01,9.998519883198999647e-01,9.997646199999999927e-01,4.925000099999999881e-01
9.991621087283999447e-01,9.988024199999999686e-01,1.000058800554000094e+00,1.000053999999999998e+00,9.996520678279000593e-01,9.994847799999999616e-01,9.996872967201000382e-01,9.995338299999999565e-01,9.998587183871999740e-01,9.997740999999999989e-01,4.949999999999999956e-01
9.994459488065999819e-01,9.991997500000000532e-01,1.000035199398600083e+00,1.000021000000000049e+00,9.996902175895999720e-01,9.995378299999999605e-01,9.999377077159999905e-01,9.998848399999999970e-01,9.998509686919000439e-01,9.997631900000000238e-01,4.974999999999999978e-01
1.000003550741100034e+00,9.999791399999999886e-01,1.000004217293100073e+00,9.999777100000000196e-01,9.997746637643999401e-01,9.996564999999999479e-01,9.999448311065000095e-01,9.998951000000000366e-01,9.998556104000999589e-01,9.997701599999999633e-01,5.000000000000000000e-01


==> figs/data/kq-p3-kxrcf-new.csv <==
d-nx25,p-nx25,d-nx50,p-nx50,d-nx100,p-nx100,d-nx200,p-nx200,d-nx400,p-nx400,x
1.375316400004043649e+00,1.568110300000000068e+00,1.375702400000007763e+00,1.568726400000000076e+00,1.376519899999999907e+00,1.570031799999999977e+00,1.376497700000000046e+00,1.569995999999999947e+00,1.376384499999999900e+00,1.569815500000000030e+00,-5.000000000000000000e-01
1.375255810158607872e+00,1.568013700000000066e+00,1.375700700020057399e+00,1.568724000000000007e+00,1.376553099999999974e+00,1.570084700000000000e+00,1.376525900000000080e+00,1.570041400000000031e+00,1.376519300000000001e+00,1.570030700000000001e+00,-4.974999999999999978e-01
1.375228020243576932e+00,1.567969399999999958e+00,1.375726300040097883e+00,1.568764800000000070e+00,1.376609200000000088e+00,1.570174500000000029e+00,1.376616199999999957e+00,1.570184900000000106e+00,1.376486799999999899e+00,1.569979100000000072e+00,-4.949999999999999956e-01
1.375229530259134192e+00,1.567971699999999968e+00,1.375778100060131903e+00,1.568847199999999997e+00,1.376627400000000279e+00,1.570203699999999980e+00,1.376832700000000020e+00,1.570531700000000086e+00,1.376674500000000023e+00,1.570278499999999910e+00,-4.925000099999999881e-01
1.375256540205450184e+00,1.568014900000000100e+00,1.375855000080160817e+00,1.568969599999999964e+00,1.376547200000000304e+00,1.570075300000000063e+00,1.376566900000000038e+00,1.570106599999999908e+00,1.376414400000000038e+00,1.569863199999999903e+00,-4.900000099999999859e-01
1.375305850082708004e+00,1.568093399999999971e+00,1.375955900100186646e+00,1.569130700000000100e+00,1.376373900000000150e+00,1.569798800000000050e+00,1.376057499999999933e+00,1.569293599999999955e+00,1.376418399999999931e+00,1.569869600000000087e+00,-4.875000099999999836e-01
1.375373459891092942e+00,1.568201399999999968e+00,1.376079900120211530e+00,1.569328700000000021e+00,1.376305100000000392e+00,1.569688600000000100e+00,1.375955000000000039e+00,1.569129699999999961e+00,1.376564700000000085e+00,1.570102899999999968e+00,-4.850000099999999814e-01
1.375456169630900005e+00,1.568333500000000047e+00,1.376226100140237385e+00,1.569562099999999960e+00,1.376363300000000622e+00,1.569780900000000035e+00,1.376241199999999942e+00,1.569586499999999996e+00,1.376510899999999982e+00,1.570017199999999891e+00,-4.824999899999999897e-01
1.375550279302068857e+00,1.568483700000000036e+00,1.376393200160265895e+00,1.569829200000000036e+00,1.376570900000001041e+00,1.570112699999999917e+00,1.376387999999999945e+00,1.569821099999999969e+00,1.376238000000000072e+00,1.569581600000000021e+00,-4.799999899999999875e-01
1.375652288904890996e+00,1.568646699999999949e+00,1.376411400211826841e+00,1.569858699999999940e+00,1.376655600000002089e+00,1.570248400000000100e+00,1.376281400000000099e+00,1.569650999999999907e+00,1.375822799999999901e+00,1.568918699999999999e+00,-4.774999899999999853e-01
1.375758598439550173e+00,1.568816400000000000e+00,1.376414300269196200e+00,1.569863199999999903e+00,1.376631700000003233e+00,1.570210099999999942e+00,1.376260199999999934e+00,1.569616600000000028e+00,1.376576699999999986e+00,1.570122199999999912e+00,-4.749999899999999831e-01
1.375865807906220040e+00,1.568987399999999921e+00,1.376408700340386648e+00,1.569854099999999919e+00,1.376526000000005245e+00,1.570041100000000078e+00,1.376475499999999963e+00,1.569960699999999987e+00,1.376102200000000053e+00,1.569364800000000004e+00,-4.724999999999999756e-01
1.375970217305080068e+00,1.569153999999999938e+00,1.376401800433411760e+00,1.569842900000000041e+00,1.376365200000008837e+00,1.569784599999999974e+00,1.376693500000000014e+00,1.570309399999999966e+00,1.376365800000000084e+00,1.569785699999999951e+00,-4.699999999999999734e-01
1.376068326636310069e+00,1.569310500000000053e+00,1.376400600556284326e+00,1.569840899999999984e+00,1.376379000000014896e+00,1.569806699999999999e+00,1.376769899999999991e+00,1.570430400000000004e+00,1.376798500000000036e+00,1.570476500000000053e+00,-4.675000000000000266e-01
1.376156535900080025e+00,1.569451200000000046e+00,1.376412200717016754e+00,1.569859399999999905e+00,1.376473900000023898e+00,1.569958600000000093e+00,1.376849800000000013e+00,1.570558300000000074e+00,1.376507799999999948e+00,1.570012299999999916e+00,-4.650000000000000244e-01
1.376231445096590011e+00,1.569570399999999921e+00,1.376443600923621391e+00,1.569909800000000022e+00,1.376585600000039600e+00,1.570137300000000069e+00,1.376938100000000054e+00,1.570699099999999904e+00,1.376072500000000032e+00,1.569317199999999968e+00,-4.625000100000000169e-01
1.376289354225999961e+00,1.569662700000000077e+00,1.376502001184112256e+00,1.570003599999999944e+00,1.376650100000065269e+00,1.570239699999999905e+00,1.376844500000000027e+00,1.570550099999999949e+00,1.376503100000000090e+00,1.570005400000000106e+00,-4.600000100000000147e-01
1.375777068165410011e+00,1.568845299999999998e+00,1.376511301569188994e+00,1.570018399999999925e+00,1.376593400000109435e+00,1.570149100000000075e+00,1.376614299999999957e+00,1.570182699999999931e+00,1.376805199999999951e+00,1.570486899999999908e+00,-4.575000100000000125e-01
1.375274987371949864e+00,1.568044200000000110e+00,1.376487701996813140e+00,1.569980699999999896e+00,1.376513000000176401e+00,1.570020299999999924e+00,1.376490699999999956e+00,1.569984899999999906e+00,1.376848800000000095e+00,1.570556899999999922e+00,-4.550000100000000103e-01
1.374793711550359898e+00,1.567276399999999903e+00,1.376435202524684209e+00,1.569896799999999981e+00,1.376468500000291639e+00,1.569949000000000039e+00,1.376508599999999971e+00,1.570013600000000009e+00,1.376640199999999981e+00,1.570223600000000053e+00,-4.524999900000000186e-01
1.374343840404459893e+00,1.566558600000000023e+00,1.376357403210482389e+00,1.569772600000000073e+00,1.376519400000481008e+00,1.570030999999999954e+00,1.376498299999999952e+00,1.569996699999999912e+00,1.376542600000000061e+00,1.570068000000000019e+00,-4.499999900000000164e-01
1.373936173638959923e+00,1.565907799999999961e+00,1.376258104111906411e+00,1.569614099999999901e+00,1.376597200000807764e+00,1.570154700000000014e+00,1.376447900000000057e+00,1.569917199999999902e+00,1.376455699999999949e+00,1.569929700000000095e+00,-4.474999900000000141e-01
1.373581110958280060e+00,1.565341199999999988e+00,1.376141205286652403e+00,1.569427399999999917e+00,1.376644100001300108e+00,1.570229600000000003e+00,1.376410399999999923e+00,1.569857199999999953e+00,1.376577900000000021e+00,1.570124300000000028e+00,-4.449999900000000119e-01
1.373289352066880076e+00,1.564875400000000027e+00,1.376010406792414598e+00,1.569218400000000013e+00,1.376624600002150034e+00,1.570198900000000064e+00,1.376270799999999905e+00,1.569634100000000032e+00,1.376379500000000089e+00,1.569806899999999894e+00,-4.425000000000000044e-01
1.373071396669089950e+00,1.564527400000000013e+00,1.375869608686884016e+00,1.568993400000000094e+00,1.376503200003549310e+00,1.570005099999999931e+00,1.376141400000000070e+00,1.569426800000000011e+00,1.376378099999999938e+00,1.569805099999999953e+00,-4.400000000000000022e-01
1.372937844469380053e+00,1.564314100000000041e+00,1.375809311318805905e+00,1.568897100000000044e+00,1.376421700005978410e+00,1.569874999999999909e+00,1.376270199999999999e+00,1.569633000000000056e+00,1.376537200000000016e+00,1.570059300000000047e+00,-4.375000000000000000e-01
1.372899395172120007e+00,1.564252600000000104e+00,1.375805614500423157e+00,1.568891299999999989e+00,1.376404400009602069e+00,1.569847299999999946e+00,1.376394200000000012e+00,1.569830199999999953e+00,1.376346800000000092e+00,1.569754700000000058e+00,-4.349999999999999978e-01
1.372966748481690091e+00,1.564359499999999903e+00,1.375848818560541975e+00,1.568960300000000085e+00,1.376456400015833026e+00,1.569930300000000001e+00,1.376286300000000073e+00,1.569658599999999904e+00,1.376056699999999910e+00,1.569292099999999968e+00,-4.324999999999999956e-01
1.373150404102519984e+00,1.564652099999999990e+00,1.375929023827980879e+00,1.569088299999999991e+00,1.376582700026083961e+00,1.570131900000000025e+00,1.376277100000000031e+00,1.569644599999999945e+00,1.376539200000000074e+00,1.570062400000000080e+00,-4.300000099999999881e-01
1.373460761739019986e+00,1.565147000000000066e+00,1.376036530631515209e+00,1.569259900000000041e+00,1.376590500043910037e+00,1.570144299999999937e+00,1.376462199999999969e+00,1.569939699999999938e+00,1.375899100000000042e+00,1.569040400000000002e+00,-4.275000099999999859e-01
1.373908621095599969e+00,1.565861500000000017e+00,1.376161339299901920e+00,1.569458999999999937e+00,1.376483600071372271e+00,1.569973599999999969e+00,1.376550200000000279e+00,1.570079999999999920e+00,1.376578999999999997e+00,1.570125900000000074e+00,-4.250000099999999836e-01
1.374504681876739909e+00,1.566812000000000094e+00,1.376293850161929955e+00,1.569670099999999957e+00,1.376285000117729584e+00,1.569656600000000068e+00,1.376495800000000713e+00,1.569992999999999972e+00,1.376631399999999950e+00,1.570209399999999977e+00,-4.225000099999999814e-01
1.375259443787570035e+00,1.568015799999999960e+00,1.376424063546587195e+00,1.569877399999999978e+00,1.376017700192241566e+00,1.569229699999999950e+00,1.376498200000001670e+00,1.569996500000000017e+00,1.376841100000000040e+00,1.570543999999999940e+00,-4.199999899999999897e-01
1.375264897415820142e+00,1.568024800000000107e+00,1.376431078768791894e+00,1.569889300000000043e+00,1.375879300314884590e+00,1.569008600000000087e+00,1.376648400000004768e+00,1.570236200000000082e+00,1.376594300000000048e+00,1.570150600000000063e+00,-4.174999899999999875e-01
1.375208047998899952e+00,1.567933699999999986e+00,1.376411799701445116e+00,1.569859099999999952e+00,1.375838300519658386e+00,1.568943100000000035e+00,1.376713000000012732e+00,1.570340300000000022e+00,1.376540700000000061e+00,1.570064799999999927e+00,-4.149999899999999853e-01
1.375100896976839904e+00,1.567762700000000065e+00,1.376374027965890035e+00,1.569798900000000108e+00,1.375887600875849381e+00,1.569021900000000080e+00,1.376430700000033314e+00,1.569888900000000032e+00,1.376570099999999908e+00,1.570111299999999988e+00,-4.124999899999999831e-01
1.374956345789900114e+00,1.567531900000000089e+00,1.376324965183419957e+00,1.569720699999999969e+00,1.376020201452744285e+00,1.569233799999999901e+00,1.376067200000095081e+00,1.569308799999999948e+00,1.376462300000000027e+00,1.569939900000000055e+00,-4.099999999999999756e-01
1.374786795877900092e+00,1.567261100000000074e+00,1.376272412975449999e+00,1.569636699999999996e+00,1.376173702398718834e+00,1.569479000000000068e+00,1.376088700000248632e+00,1.569343300000000108e+00,1.375762900000000011e+00,1.568823300000000032e+00,-4.074999999999999734e-01
1.374604648681200025e+00,1.566970500000000044e+00,1.376223972963489972e+00,1.569558699999999973e+00,1.376367103721422014e+00,1.569787599999999950e+00,1.376363500000665985e+00,1.569781400000000104e+00,1.376578000000000079e+00,1.570124400000000087e+00,-4.050000000000000266e-01
1.374422805639899936e+00,1.566680000000000073e+00,1.376187046768960087e+00,1.569499299999999931e+00,1.376551506188892438e+00,1.570082299999999931e+00,1.376462800001970965e+00,1.569940700000000078e+00,1.376670199999999955e+00,1.570271699999999937e+00,-4.025000000000000244e-01
1.374253468194099881e+00,1.566409699999999905e+00,1.376169236013100150e+00,1.569469999999999921e+00,1.376678610569167960e+00,1.570285600000000059e+00,1.376415300004866449e+00,1.569864499999999996e+00,1.376225400000000043e+00,1.569561200000000101e+00,-4.000000100000000169e-01
1.374109437783799903e+00,1.566179500000000058e+00,1.376043847127849995e+00,1.569269900000000106e+00,1.376634818678389882e+00,1.570215700000000103e+00,1.376430200013543104e+00,1.569888500000000020e+00,1.376616199999999957e+00,1.570184900000000106e+00,-3.975000100000000147e-01
1.374003015849200038e+00,1.566009500000000054e+00,1.375832954184929902e+00,1.568932999999999911e+00,1.376462229334026954e+00,1.569939699999999938e+00,1.376463300040413174e+00,1.569940700000000078e+00,1.376618600000000026e+00,1.570189099999999893e+00,-3.950000100000000125e-01
1.373947003830300106e+00,1.565919800000000084e+00,1.375571159442799951e+00,1.568514600000000092e+00,1.376248846178304008e+00,1.569598800000000072e+00,1.376540300091601221e+00,1.570064399999999916e+00,1.376863200000000287e+00,1.570580000000000087e+00,-3.925000100000000103e-01
1.373953603168500015e+00,1.565930100000000103e+00,1.375292665160980032e+00,1.568069500000000005e+00,1.376082872853702010e+00,1.569333899999999948e+00,1.376732600273512963e+00,1.570371399999999973e+00,1.376523600000002512e+00,1.570037700000000092e+00,-3.899999900000000186e-01
1.374035615301600011e+00,1.566060900000000089e+00,1.375031973595429946e+00,1.567652599999999952e+00,1.376097217000009865e+00,1.569356100000000032e+00,1.376745300816407447e+00,1.570391700000000057e+00,1.376423600000044933e+00,1.569877500000000037e+00,-3.874999900000000164e-01
1.374205541670699970e+00,1.566331899999999999e+00,1.374823387005899900e+00,1.567319200000000023e+00,1.376194102660230012e+00,1.569510600000000089e+00,1.376492601860258347e+00,1.569987999999999939e+00,1.376632700000122167e+00,1.570211299999999977e+00,-3.849999900000000141e-01
1.374475783716200050e+00,1.566762999999999906e+00,1.374701407650700036e+00,1.567124100000000020e+00,1.376300533152259975e+00,1.569680600000000092e+00,1.376454905470270385e+00,1.569927599999999979e+00,1.376583500001019811e+00,1.570133299999999954e+00,-3.824999900000000119e-01
1.374859042877699888e+00,1.567374599999999951e+00,1.374700237788299972e+00,1.567122300000000079e+00,1.376343611793929833e+00,1.569748600000000049e+00,1.376663616573551074e+00,1.570261700000000094e+00,1.376509200015952228e+00,1.570014699999999985e+00,-3.800000000000000044e-01
1.374957492127000025e+00,1.567522300000000035e+00,1.374915802248799945e+00,1.567465700000000073e+00,1.376328927421759829e+00,1.569724399999999909e+00,1.376650738720475831e+00,1.570240300000000033e+00,1.376437900047342344e+00,1.569900300000000026e+00,-3.775000000000000022e-01
1.374851259010800186e+00,1.567346300000000081e+00,1.375176100140399926e+00,1.567880600000000069e+00,1.376296543369169845e+00,1.569671800000000061e+00,1.376540802820910070e+00,1.570065000000000044e+00,1.376563900640024096e+00,1.570102200000000003e+00,-3.750000000000000000e-01
1.374539443851100051e+00,1.566844899999999985e+00,1.375394540566300172e+00,1.568228600000000084e+00,1.376294282369100008e+00,1.569667200000000040e+00,1.376605996368680085e+00,1.570168299999999961e+00,1.376485304296254375e+00,1.569976700000000003e+00,-3.724999999999999978e-01
1.374020646968300063e+00,1.566015699999999899e+00,1.375483932630499950e+00,1.568370899999999901e+00,1.376369767154600021e+00,1.569787499999999891e+00,1.376577662010620040e+00,1.570121600000000006e+00,1.376623329576086130e+00,1.570196900000000007e+00,-3.699999999999999956e-01
1.373293968684200062e+00,1.564856999999999942e+00,1.375357985435399888e+00,1.568168999999999924e+00,1.376532854687099849e+00,1.570046300000000006e+00,1.376449712862199970e+00,1.569916099999999926e+00,1.376712628367029900e+00,1.570338699999999976e+00,-3.675000099999999881e-01
1.372357909319899871e+00,1.563366500000000103e+00,1.374929708083200142e+00,1.567484099999999936e+00,1.376693968032999926e+00,1.570301799999999970e+00,1.376496020348600080e+00,1.569987999999999939e+00,1.376459482119450017e+00,1.569932000000000105e+00,-3.650000099999999859e-01
1.371211669196700011e+00,1.561542399999999997e+00,1.374112309677499866e+00,1.566177799999999953e+00,1.376759383338700182e+00,1.570403500000000063e+00,1.376560510113099989e+00,1.570087100000000069e+00,1.376349211817099905e+00,1.569750800000000002e+00,-3.625000099999999836e-01
1.369853648635499965e+00,1.559382400000000057e+00,1.372819099321799907e+00,1.564111400000000041e+00,1.376635476750500020e+00,1.570200899999999899e+00,1.376573480613600076e+00,1.570097999999999994e+00,1.375927196682799947e+00,1.569059299999999935e+00,-3.600000099999999814e-01
1.368283047961599941e+00,1.556884799999999958e+00,1.371144174705799967e+00,1.561440099999999997e+00,1.376474127040899997e+00,1.569938700000000020e+00,1.376674588774399854e+00,1.570250399999999935e+00,1.376549020025999992e+00,1.570045600000000041e+00,-3.574999899999999897e-01
1.366498367488899968e+00,1.554047200000000073e+00,1.369091465163099874e+00,1.558166099999999998e+00,1.376353406057200024e+00,1.569740499999999983e+00,1.376593522739999909e+00,1.570115900000000009e+00,1.376860471300600075e+00,1.570543400000000034e+00,-3.549999899999999875e-01
1.364498607541700048e+00,1.550867999999999913e+00,1.366750219665200161e+00,1.554433600000000082e+00,1.376207595757799940e+00,1.569502799999999976e+00,1.376228112738000053e+00,1.569533700000000032e+00,1.376045875286000086e+00,1.569242500000000096e+00,-3.524999899999999853e-01
1.362282768441499980e+00,1.547344899999999912e+00,1.364210187176200018e+00,1.550386299999999995e+00,1.375970578092000185e+00,1.569121699999999953e+00,1.376090684323799884e+00,1.569314400000000109e+00,1.376094914509000011e+00,1.569321900000000047e+00,-3.499999899999999831e-01
1.359849450509299951e+00,1.543475900000000012e+00,1.361560716659999892e+00,1.546168399999999998e+00,1.375346164494000156e+00,1.568125100000000050e+00,1.376342858316999873e+00,1.569717000000000029e+00,1.376840299786900035e+00,1.570510999999999990e+00,-3.474999999999999756e-01
1.357197354066600026e+00,1.539259099999999991e+00,1.358891757079599971e+00,1.541924000000000072e+00,1.374828484848999999e+00,1.567299500000000068e+00,1.376433092964800098e+00,1.569861200000000068e+00,1.376301195847900116e+00,1.569650800000000013e+00,-3.449999999999999734e-01
1.354325579434599858e+00,1.534692299999999898e+00,1.356292557400699872e+00,1.537797000000000081e+00,1.374711273906499942e+00,1.567112800000000084e+00,1.376296580281000104e+00,1.569643099999999958e+00,1.376371799606799895e+00,1.569762799999999903e+00,-3.425000000000000266e-01
1.351232926934600176e+00,1.529773599999999956e+00,1.353852866589599913e+00,1.533931500000000003e+00,1.375287966413200058e+00,1.568033199999999905e+00,1.376328916325000096e+00,1.569694600000000051e+00,1.376763802209999943e+00,1.570389500000000105e+00,-3.400000000000000244e-01
1.348569940875499862e+00,1.525558699999999934e+00,1.351510931328000042e+00,1.530210300000000023e+00,1.375754003885000021e+00,1.568775199999999925e+00,1.376338891898000183e+00,1.569710900000000020e+00,1.376665700992000030e+00,1.570232599999999978e+00,-3.375000100000000169e-01
1.345801401701899991e+00,1.521178799999999942e+00,1.349174665794000028e+00,1.526505199999999896e+00,1.375420849915000021e+00,1.568244299999999924e+00,1.376221199382200000e+00,1.569522499999999932e+00,1.376577400336000068e+00,1.570091399999999915e+00,-3.350000100000000147e-01
1.342933610957300017e+00,1.516644600000000009e+00,1.346788506193000057e+00,1.522727299999999895e+00,1.373878521931999996e+00,1.565784700000000029e+00,1.375330992983899936e+00,1.568101299999999920e+00,1.376618600705999951e+00,1.570157599999999931e+00,-3.325000100000000125e-01
1.339973070187699955e+00,1.511966499999999991e+00,1.344296288730300049e+00,1.518786500000000039e+00,1.370717137369199978e+00,1.560740199999999911e+00,1.372450868338400021e+00,1.563506099999999899e+00,1.376043296546400008e+00,1.569238700000000097e+00,-3.300000100000000103e-01
1.336925880941099987e+00,1.507154799999999906e+00,1.341642349608600071e+00,1.514593700000000043e+00,1.367145105582400211e+00,1.555053000000000019e+00,1.368973746425099947e+00,1.557963500000000057e+00,1.376550700227000101e+00,1.570048600000000016e+00,-3.274999900000000186e-01
1.333798744755499976e+00,1.502220399999999900e+00,1.338770525036899972e+00,1.510059400000000052e+00,1.363284098994000049e+00,1.548905799999999999e+00,1.367252631840400134e+00,1.555221299999999918e+00,1.376074996767400194e+00,1.569288999999999934e+00,-3.249999900000000164e-01
1.330597863179699969e+00,1.497173499999999935e+00,1.335625051220500126e+00,1.505093900000000096e+00,1.359430892006300073e+00,1.542776600000000053e+00,1.365423319596799967e+00,1.552309299999999892e+00,1.375683693923400064e+00,1.568664199999999953e+00,-3.224999900000000141e-01
1.327329637758199787e+00,1.492024800000000040e+00,1.332149964363599892e+00,1.499608199999999947e+00,1.355881659028099984e+00,1.537143600000000054e+00,1.361134488179199797e+00,1.545488200000000090e+00,1.374553785715200149e+00,1.566861300000000012e+00,-3.199999900000000119e-01
1.324000470035100019e+00,1.486784600000000012e+00,1.328633321219800045e+00,1.494069300000000045e+00,1.351840213555200121e+00,1.530731999999999982e+00,1.356096951564800035e+00,1.537485100000000049e+00,1.368164939302799921e+00,1.556675299999999984e+00,-3.175000000000000044e-01
1.320616661556599958e+00,1.481463399999999986e+00,1.324926446436399896e+00,1.488237899999999891e+00,1.347282181025299952e+00,1.523511999999999977e+00,1.352136822945700034e+00,1.531202799999999975e+00,1.360452983277899985e+00,1.544404499999999958e+00,-3.150000000000000022e-01
1.317184813867100068e+00,1.476072000000000051e+00,1.321043044971199842e+00,1.482135399999999992e+00,1.341991549975999787e+00,1.515144800000000069e+00,1.348051693130599915e+00,1.524730900000000000e+00,1.352536025762399952e+00,1.531837099999999952e+00,-3.125000000000000000e-01
1.313711128510899995e+00,1.470620599999999945e+00,1.316996321781799928e+00,1.475783800000000090e+00,1.335751808945100150e+00,1.505291699999999899e+00,1.342348751804099960e+00,1.515708599999999961e+00,1.348831398852299968e+00,1.525965900000000097e+00,-3.099999999999999978e-01
1.310201807034099941e+00,1.465119800000000083e+00,1.312799781825000123e+00,1.469204500000000024e+00,1.328892353901500067e+00,1.494477899999999915e+00,1.335442901568199892e+00,1.504802200000000090e+00,1.342450352493500088e+00,1.515868100000000052e+00,-3.074999999999999956e-01
1.306663650980099955e+00,1.459580199999999994e+00,1.308466630058400026e+00,1.462419399999999925e+00,1.321339397133600047e+00,1.482599599999999906e+00,1.328509651232200106e+00,1.493876200000000098e+00,1.332886283013600126e+00,1.500770299999999891e+00,-3.050000099999999881e-01
1.303102661895100045e+00,1.454012199999999977e+00,1.304010471439599916e+00,1.455449900000000074e+00,1.313449640501199944e+00,1.470220300000000035e+00,1.322653808675100073e+00,1.484666100000000100e+00,1.324729323756300037e+00,1.487928499999999987e+00,-3.025000099999999859e-01
1.299525341324299976e+00,1.448426200000000108e+00,1.299444710924600122e+00,1.448317999999999994e+00,1.305579285868800010e+00,1.457903500000000019e+00,1.318091675537700125e+00,1.477500400000000047e+00,1.317924374321699954e+00,1.477238899999999910e+00,-3.000000099999999836e-01
1.295910132719700014e+00,1.442805200000000010e+00,1.294882983326000048e+00,1.441212299999999891e+00,1.299113538368600107e+00,1.447803500000000021e+00,1.313609942978699818e+00,1.470472699999999966e+00,1.312043931600899827e+00,1.468018299999999998e+00,-2.975000099999999814e-01
1.292341746148500059e+00,1.437259099999999901e+00,1.290779762313899903e+00,1.434826300000000110e+00,1.294882306710900099e+00,1.441210700000000067e+00,1.307996802200599884e+00,1.461684100000000042e+00,1.307402597883200013e+00,1.460753799999999991e+00,-2.949999899999999897e-01
1.288825979287999912e+00,1.431797100000000045e+00,1.287183446326800151e+00,1.429233200000000092e+00,1.292704990403600096e+00,1.437821999999999933e+00,1.301166552580300007e+00,1.451008000000000076e+00,1.301617855858200112e+00,1.451713599999999937e+00,-2.924999899999999875e-01
1.285368229812299923e+00,1.426428000000000029e+00,1.284142433803100003e+00,1.424506400000000061e+00,1.292401688951200001e+00,1.437333600000000100e+00,1.293738598617300006e+00,1.439424599999999943e+00,1.293538297163900008e+00,1.439112799999999970e+00,-2.899999899999999853e-01
1.281974495396200009e+00,1.421160500000000049e+00,1.281705023179299907e+00,1.420719400000000077e+00,1.290400774727600064e+00,1.434221299999999921e+00,1.286421445463699964e+00,1.428041600000000022e+00,1.284194529282900010e+00,1.424580699999999922e+00,-2.874999899999999831e-01
1.278650173714700022e+00,1.416003600000000029e+00,1.279919712894699968e+00,1.417945100000000069e+00,1.286727947790199833e+00,1.428514800000000085e+00,1.279497695161399884e+00,1.417290699999999903e+00,1.275940469320800075e+00,1.411777999999999977e+00,-2.849999999999999756e-01
1.275400862444299843e+00,1.410966200000000059e+00,1.278835101386899931e+00,1.416257099999999935e+00,1.281235107563200026e+00,1.419990800000000108e+00,1.272783746386999981e+00,1.406889599999999962e+00,1.269137819901599906e+00,1.401251299999999977e+00,-2.824999999999999734e-01
1.272232359259199974e+00,1.406056999999999890e+00,1.278499187093200096e+00,1.415728700000000062e+00,1.273773853471900086e+00,1.408425800000000061e+00,1.266009097172400066e+00,1.396419300000000030e+00,1.261462564142299847e+00,1.389402999999999944e+00,-2.800000000000000266e-01
1.269150261835799931e+00,1.401284900000000055e+00,1.277022571232599990e+00,1.413441299999999901e+00,1.266214698779499992e+00,1.396744800000000009e+00,1.259129047189299966e+00,1.385805100000000012e+00,1.254212311470700003e+00,1.378234299999999912e+00,-2.775000000000000244e-01
1.266160267848499998e+00,1.396658900000000036e+00,1.274872754515999906e+00,1.410112500000000102e+00,1.258246840857399906e+00,1.384450299999999912e+00,1.252452698689600075e+00,1.375527399999999956e+00,1.249689578614300078e+00,1.371282099999999948e+00,-2.750000100000000169e-01
1.263267874971599980e+00,1.392187800000000086e+00,1.272075935900500054e+00,1.405785700000000027e+00,1.250287182913500050e+00,1.372193100000000054e+00,1.246451455091100113e+00,1.366310600000000042e+00,1.243777135664300149e+00,1.362208099999999922e+00,-2.725000100000000147e-01
1.260478780882400063e+00,1.387880400000000014e+00,1.268658114340900145e+00,1.400504200000000088e+00,1.242752728155499975e+00,1.360624099999999892e+00,1.241196716917799980e+00,1.358254099999999909e+00,1.236045779495799968e+00,1.350367099999999931e+00,-2.700000100000000125e-01
1.257798683254399918e+00,1.383745699999999967e+00,1.264645488793200157e+00,1.394311499999999926e+00,1.235740177303000120e+00,1.349902300000000110e+00,1.236140380183300191e+00,1.350511400000000028e+00,1.228217922631400061e+00,1.338411500000000087e+00,-2.675000100000000103e-01
1.255233179764699836e+00,1.379792499999999977e+00,1.260063958212400026e+00,1.387251000000000012e+00,1.229897034861400007e+00,1.340980400000000072e+00,1.230763641124200003e+00,1.342296099999999992e+00,1.220950769836199878e+00,1.327336199999999966e+00,-2.649999900000000186e-01
1.252787968086799930e+00,1.376029500000000017e+00,1.254939821555200119e+00,1.379366199999999987e+00,1.225490202815399998e+00,1.334257999999999944e+00,1.225064599723999947e+00,1.333604199999999906e+00,1.214733324669700076e+00,1.317884099999999892e+00,-2.624999900000000164e-01
1.250468745895999989e+00,1.372465800000000069e+00,1.249299177777600134e+00,1.370700400000000041e+00,1.222786683147500053e+00,1.330134300000000103e+00,1.219469659076799939e+00,1.325082400000000105e+00,1.210201391747000033e+00,1.311005200000000093e+00,-2.599999900000000141e-01
1.248470806634000008e+00,1.369395399999999929e+00,1.245016443773399928e+00,1.364110900000000015e+00,1.220870069251400070e+00,1.327212700000000023e+00,1.214667724191400122e+00,1.317782500000000079e+00,1.207057868909500176e+00,1.306239699999999893e+00,-2.574999900000000119e-01
1.246511972450700112e+00,1.366387100000000077e+00,1.241107514142100188e+00,1.358113300000000079e+00,1.219184157014099990e+00,1.324639600000000028e+00,1.211179998853699979e+00,1.312490600000000063e+00,1.204811152586799938e+00,1.302837699999999987e+00,-2.550000000000000044e-01
1.244595342969399887e+00,1.363445900000000099e+00,1.237562588380600070e+00,1.352686599999999961e+00,1.217240842890600083e+00,1.321681700000000070e+00,1.208857881986299843e+00,1.308968099999999968e+00,1.204042947006199960e+00,1.301674199999999892e+00,-2.525000000000000022e-01
1.242724017815499904e+00,1.360576400000000019e+00,1.234371465984299920e+00,1.347810600000000081e+00,1.214551123336399918e+00,1.317605600000000043e+00,1.207114669322399969e+00,1.306324999999999958e+00,1.203497643045299936e+00,1.300849799999999945e+00,-2.500000000000000000e-01
1.240901096611499943e+00,1.357783100000000021e+00,1.231523946447499851e+00,1.343464900000000073e+00,1.212043505126499943e+00,1.313811300000000015e+00,1.205682558917799962e+00,1.304157599999999917e+00,1.203403442360500009e+00,1.300707199999999952e+00,-2.474999999999999978e-01
1.239129478982800014e+00,1.355070699999999961e+00,1.229010429266200077e+00,1.339628599999999947e+00,1.209739888394600005e+00,1.310315700000000083e+00,1.204688151693700027e+00,1.302652700000000108e+00,1.203056239838400154e+00,1.300180799999999914e+00,-2.449999999999999956e-01
1.237412564552800021e+00,1.352443899999999921e+00,1.226820513935700019e+00,1.336281400000000064e+00,1.207878074869499940e+00,1.307485699999999973e+00,1.204103247444600067e+00,1.301764600000000049e+00,1.203511543147200102e+00,1.300871099999999947e+00,-2.425000099999999881e-01
1.235753352945800021e+00,1.349907399999999980e+00,1.224944299952299920e+00,1.333402799999999999e+00,1.206696266280199881e+00,1.305688500000000030e+00,1.203771645035299986e+00,1.301263599999999965e+00,1.203343041922100065e+00,1.300615199999999971e+00,-2.399999899999999964e-01
1.234154943786299974e+00,1.347465899999999994e+00,1.222921084176199935e+00,1.330319599999999935e+00,1.205786159670000135e+00,1.304302000000000072e+00,1.203660544228600138e+00,1.301097500000000018e+00,1.203489242983500018e+00,1.300836700000000068e+00,-2.374999999999999889e-01
1.232620336697699992e+00,1.345123899999999928e+00,1.220930469163999943e+00,1.327294299999999927e+00,1.205237055680900005e+00,1.303472399999999976e+00,1.203625443973900033e+00,1.301042800000000055e+00,1.203369142112199919e+00,1.300655099999999953e+00,-2.349999999999999867e-01
1.231152931304400067e+00,1.342886100000000082e+00,1.219003955025000030e+00,1.324371799999999988e+00,1.204918553368099943e+00,1.302999100000000077e+00,1.203516543182699960e+00,1.300876600000000050e+00,1.203455842741600001e+00,1.300785300000000033e+00,-2.325000000000000122e-01
1.229755427229800135e+00,1.340757299999999930e+00,1.217173041862799954e+00,1.321596999999999911e+00,1.204700551783800089e+00,1.302681900000000059e+00,1.203426242526900003e+00,1.300742300000000018e+00,1.203390042264099957e+00,1.300687699999999891e+00,-2.300000000000000100e-01
1.228431224099300056e+00,1.338741900000000040e+00,1.215468929785699981e+00,1.319014700000000095e+00,1.204442549907500215e+00,1.302291800000000110e+00,1.203382442208599912e+00,1.300676100000000002e+00,1.203421842493299865e+00,1.300733899999999998e+00,-2.275000100000000025e-01
1.227183221536400026e+00,1.336844799999999944e+00,1.213923318899899906e+00,1.316669799999999890e+00,1.204090247349099974e+00,1.301750500000000033e+00,1.203361942058500000e+00,1.300642400000000087e+00,1.203425842521500089e+00,1.300740800000000030e+00,-2.249999900000000108e-01
1.226014719164399969e+00,1.335070500000000049e+00,1.212567809310199918e+00,1.314607300000000034e+00,1.203683944398699968e+00,1.301125300000000040e+00,1.203429042546900085e+00,1.300745599999999946e+00,1.203379742189500057e+00,1.300671300000000086e+00,-2.225000000000000033e-01
1.224928816608700011e+00,1.333423699999999990e+00,1.211433601125700088e+00,1.312872100000000097e+00,1.203263341343699944e+00,1.300483099999999892e+00,1.203494743023500124e+00,1.300847400000000098e+00,1.203445942668800006e+00,1.300770299999999935e+00,-2.200000000000000011e-01
1.225625115386399955e+00,1.334470700000000010e+00,1.211063198085200021e+00,1.312316999999999956e+00,1.203035839690199893e+00,1.300140099999999910e+00,1.203429142547799868e+00,1.300745000000000040e+00,1.203358642035800008e+00,1.300640599999999925e+00,-2.174999999999999989e-01
1.225860011966700025e+00,1.334816100000000061e+00,1.210718295383100163e+00,1.311795899999999904e+00,1.202922138863499857e+00,1.299978599999999984e+00,1.203343641927600016e+00,1.300614699999999901e+00,1.203474442875299921e+00,1.300812700000000044e+00,-2.149999999999999967e-01
1.225790507412799935e+00,1.334700299999999951e+00,1.210402093012999947e+00,1.311315400000000020e+00,1.202874438517899991e+00,1.299918099999999965e+00,1.203401842349600015e+00,1.300705999999999918e+00,1.203361042052199847e+00,1.300643800000000017e+00,-2.125000099999999892e-01
1.225574102784399821e+00,1.334363799999999989e+00,1.210118590971200003e+00,1.310881699999999928e+00,1.202845538307800055e+00,1.299877799999999972e+00,1.203508743126300073e+00,1.300867800000000019e+00,1.203468242832499868e+00,1.300804599999999978e+00,-2.099999899999999975e-01
1.225367999146499853e+00,1.334047299999999936e+00,1.209871489250399890e+00,1.310501499999999986e+00,1.202879738556100087e+00,1.299919599999999953e+00,1.203480842922499905e+00,1.300821900000000086e+00,1.203359842044899874e+00,1.300640500000000088e+00,-2.074999999999999900e-01
1.225329497558500069e+00,1.333991099999999985e+00,1.209664287845199970e+00,1.310181000000000040e+00,1.202934138951700094e+00,1.299990500000000049e+00,1.203366042089399901e+00,1.300650400000000095e+00,1.203445742667900165e+00,1.300772000000000039e+00,-2.049999999999999878e-01
1.225616099082800003e+00,1.334435599999999944e+00,1.209500786751100065e+00,1.309926700000000110e+00,1.202940538997200104e+00,1.299992400000000048e+00,1.203368842109500125e+00,1.300656599999999941e+00,1.203385942234100003e+00,1.300678500000000071e+00,-2.025000000000000133e-01
1.226384804782600035e+00,1.335621600000000075e+00,1.209384485960700140e+00,1.309745299999999890e+00,1.202830338196799964e+00,1.299827300000000019e+00,1.203483542942599849e+00,1.300827500000000025e+00,1.203422742501399911e+00,1.300737899999999891e+00,-2.000000000000000111e-01
1.227793215718399944e+00,1.337789300000000070e+00,1.208472179228700094e+00,1.308382200000000051e+00,1.203017839559200164e+00,1.300125200000000092e+00,1.203504943097200020e+00,1.300858599999999976e+00,1.203412442426899931e+00,1.300719500000000028e+00,-1.975000100000000036e-01
1.229998332953299967e+00,1.341179399999999911e+00,1.207032068700399918e+00,1.306212399999999940e+00,1.203105640197700055e+00,1.300269399999999909e+00,1.203407342389600121e+00,1.300714699999999890e+00,1.203398042321399908e+00,1.300698399999999921e+00,-1.949999900000000119e-01
1.233157757548699829e+00,1.346032399999999907e+00,1.205526557727299997e+00,1.303937700000000088e+00,1.202964939176299985e+00,1.300059800000000099e+00,1.203355542013100132e+00,1.300634999999999986e+00,1.203444542658800076e+00,1.300769400000000076e+00,-1.925000000000000044e-01
1.237428590566099995e+00,1.352588499999999971e+00,1.204417849664599860e+00,1.302259000000000055e+00,1.202467235559300018e+00,1.299296900000000088e+00,1.203437942610599887e+00,1.300757099999999999e+00,1.203366042089399901e+00,1.300648800000000049e+00,-1.900000000000000022e-01
1.242968333067700160e+00,1.361088599999999982e+00,1.204168347863800115e+00,1.301878000000000091e+00,1.203363242070300210e+00,1.300636499999999973e+00,1.203530843286300112e+00,1.300899599999999934e+00,1.203464142802499914e+00,1.300801000000000096e+00,-1.875000000000000000e-01
1.249933986115799867e+00,1.371772999999999909e+00,1.205240655679999939e+00,1.303495899999999930e+00,1.203564843533699857e+00,1.300935500000000022e+00,1.203345941942999930e+00,1.300622299999999898e+00,1.203357342025799914e+00,1.300635800000000009e+00,-1.849999999999999978e-01
1.258483150771800174e+00,1.384882100000000005e+00,1.208096776464700151e+00,1.307814100000000090e+00,1.202789437899399960e+00,1.299765800000000082e+00,1.203470642848899930e+00,1.300807800000000070e+00,1.203461942786999916e+00,1.300796599999999970e+00,-1.824999999999999956e-01
1.268772928098000019e+00,1.400656600000000029e+00,1.213199413572099816e+00,1.315534100000000040e+00,1.200754423116499936e+00,1.296699999999999964e+00,1.202896638677899865e+00,1.299938400000000049e+00,1.203360242046700002e+00,1.300641699999999901e+00,-1.800000099999999881e-01
1.267255030587199904e+00,1.398450500000000041e+00,1.221135471285900165e+00,1.327673199999999998e+00,1.204277348707800011e+00,1.302037099999999947e+00,1.203758144938899877e+00,1.301245299999999938e+00,1.203442342642400131e+00,1.300764699999999996e+00,-1.774999899999999964e-01
1.265555428951999906e+00,1.395942000000000016e+00,1.229597432794099943e+00,1.340607600000000010e+00,1.204976053783699985e+00,1.303105200000000075e+00,1.202080032746200011e+00,1.298704599999999987e+00,1.203336241873000034e+00,1.300607000000000069e+00,-1.749999999999999889e-01
1.263825824585499857e+00,1.393367199999999917e+00,1.237699691654799983e+00,1.352983000000000047e+00,1.201834430962700040e+00,1.298353400000000102e+00,1.203904646001199952e+00,1.301462700000000083e+00,1.203301441620099999e+00,1.300551199999999907e+00,-1.724999999999999867e-01
1.262217718883900108e+00,1.390962199999999926e+00,1.244556241425999854e+00,1.363444700000000065e+00,1.193836672861399828e+00,1.286230900000000066e+00,1.201548628885400039e+00,1.297903800000000052e+00,1.203041839733899998e+00,1.300160800000000005e+00,-1.700000000000000122e-01
1.260882813241400058e+00,1.388963299999999901e+00,1.249281375664799798e+00,1.370638400000000034e+00,1.206648965938200035e+00,1.305663100000000076e+00,1.214243321110000107e+00,1.317142199999999930e+00,1.202555136198699914e+00,1.299422599999999983e+00,-1.675000000000000100e-01
1.259972509053099987e+00,1.387606700000000082e+00,1.250989387928399976e+00,1.373209499999999972e+00,1.217295043278000088e+00,1.321763999999999939e+00,1.227074514324099974e+00,1.336650399999999905e+00,1.202590336454200104e+00,1.299476700000000040e+00,-1.650000100000000025e-01
1.259638407713399966e+00,1.387128499999999987e+00,1.248794371773999989e+00,1.369803700000000068e+00,1.222617581944300147e+00,1.329814300000000005e+00,1.243641734680299926e+00,1.362056699999999898e+00,1.214240121084499968e+00,1.317139999999999977e+00,-1.624999900000000108e-01
1.260032410616600096e+00,1.387764900000000079e+00,1.241810420760399936e+00,1.359066499999999955e+00,1.219458958999499965e+00,1.325094500000000064e+00,1.244029537496099902e+00,1.362591300000000061e+00,1.250319383189999911e+00,1.372478199999999982e+00,-1.600000000000000033e-01
1.261305819157600094e+00,1.389752099999999935e+00,1.253386504846899951e+00,1.377193700000000076e+00,1.259105047016499945e+00,1.386325800000000052e+00,1.271448436688100037e+00,1.404940599999999984e+00,1.273960154933500011e+00,1.408740600000000009e+00,-1.575000000000000011e-01
1.263610334731799956e+00,1.393326300000000018e+00,1.267271705722599950e+00,1.398784299999999980e+00,1.300767649682699867e+00,1.450351200000000063e+00,1.278095584975899923e+00,1.415256300000000023e+00,1.325810331609799997e+00,1.489645099999999944e+00,-1.549999999999999989e-01
1.267097458733400073e+00,1.398723600000000067e+00,1.281905312035199973e+00,1.421469799999999895e+00,1.330446765291099842e+00,1.496289500000000050e+00,1.318527878703600109e+00,1.478406499999999957e+00,1.342416752249799838e+00,1.515934099999999951e+00,-1.524999999999999967e-01
1.271918792557499955e+00,1.406180299999999939e+00,1.295726612437099856e+00,1.442882199999999893e+00,1.334142092134000146e+00,1.503259899999999982e+00,1.312258733161599800e+00,1.468465799999999932e+00,1.342952356140600045e+00,1.516875999999999891e+00,-1.500000099999999892e-01
1.278225937598399975e+00,1.415932500000000038e+00,1.307175395575800092e+00,1.460653299999999932e+00,1.340125535602399998e+00,1.512131300000000067e+00,1.339549331418699918e+00,1.511762599999999956e+00,1.343072557013700097e+00,1.517027899999999985e+00,-1.474999899999999975e-01
1.286170595251300064e+00,1.428216500000000000e+00,1.314690650101800085e+00,1.472414600000000018e+00,1.341927348712699919e+00,1.514842299999999975e+00,1.339519131200400004e+00,1.511887299999999934e+00,1.343200357942299972e+00,1.517113600000000062e+00,-1.449999999999999900e-01
1.295904066910299912e+00,1.443268199999999890e+00,1.316711964665600032e+00,1.475797999999999943e+00,1.342042849558600093e+00,1.515245600000000081e+00,1.342452152508999852e+00,1.516297000000000006e+00,1.343265158413400107e+00,1.517198999999999964e+00,-1.424999999999999878e-01
1.307578353969900187e+00,1.461324000000000067e+00,1.311678527915600023e+00,1.468435300000000110e+00,1.342966756234200032e+00,1.517194200000000048e+00,1.342580553439399971e+00,1.516409600000000024e+00,1.343221758098700036e+00,1.517183200000000065e+00,-1.400000000000000133e-01
1.302302018046999965e+00,1.455728799999999934e+00,1.317155274172499890e+00,1.476902699999999902e+00,1.343135057273800115e+00,1.516667599999999894e+00,1.342742554618099993e+00,1.516622700000000101e+00,1.343047156829999977e+00,1.516945200000000105e+00,-1.375000000000000111e-01
1.298053587463000147e+00,1.451234300000000088e+00,1.322081329070500022e+00,1.484691999999999901e+00,1.342955656069599879e+00,1.516510000000000025e+00,1.342862955491199939e+00,1.516824399999999962e+00,1.342871155552100015e+00,1.516733799999999910e+00,-1.350000100000000036e-01
1.294814273900000146e+00,1.447861999999999982e+00,1.326407987710199965e+00,1.491671799999999992e+00,1.342729054735400052e+00,1.516520499999999938e+00,1.342766354790899896e+00,1.516713299999999931e+00,1.343115457325599893e+00,1.517197300000000082e+00,-1.324999900000000119e-01
1.292565588600000037e+00,1.445633399999999957e+00,1.330087045192999806e+00,1.497710799999999898e+00,1.342756055386600034e+00,1.516498399999999913e+00,1.342843655351100063e+00,1.516807900000000098e+00,1.342975456309699833e+00,1.517015900000000084e+00,-1.300000000000000044e-01
1.291288843290000043e+00,1.444569699999999957e+00,1.333070296620399997e+00,1.502677999999999958e+00,1.342902956550799942e+00,1.516558300000000026e+00,1.342970256270600071e+00,1.517104500000000078e+00,1.342815055143800063e+00,1.516752799999999901e+00,-1.275000000000000022e-01
1.290965449490000028e+00,1.444692499999999935e+00,1.335309237095600121e+00,1.506442300000000012e+00,1.342775353080099876e+00,1.516446500000000031e+00,1.343111357301099984e+00,1.517247800000000035e+00,1.343044156807200018e+00,1.517152999999999974e+00,-1.250000000000000000e-01
1.291577018769999974e+00,1.446023000000000058e+00,1.336755561718399932e+00,1.508872400000000003e+00,1.342606449859599982e+00,1.516207599999999989e+00,1.343117057307499973e+00,1.517186799999999947e+00,1.342994356446200133e+00,1.517046200000000011e+00,-1.224999999999999978e-01
1.293104862690000134e+00,1.448582800000000059e+00,1.337360965590999928e+00,1.509837199999999990e+00,1.342629451774999927e+00,1.515886400000000078e+00,1.343085056971800029e+00,1.517114300000000027e+00,1.342900055762200173e+00,1.516935099999999981e+00,-1.199999999999999956e-01
1.295530192770000033e+00,1.452393299999999998e+00,1.338945867914699939e+00,1.512126800000000104e+00,1.342590463877600060e+00,1.516222500000000029e+00,1.343004556303400099e+00,1.517047199999999929e+00,1.342812155122800055e+00,1.516934000000000005e+00,-1.174999999999999933e-01
1.298834620560000097e+00,1.457475800000000099e+00,1.339757310793800116e+00,1.513626499999999986e+00,1.342904772857999918e+00,1.516810299999999945e+00,1.342961755919599875e+00,1.516944199999999965e+00,1.342640853876799989e+00,1.516586999999999907e+00,-1.150000000000000050e-01
1.302999457609999912e+00,1.463851699999999978e+00,1.339973980843999879e+00,1.514538399999999951e+00,1.343323366055900081e+00,1.517326500000000022e+00,1.342913954990099912e+00,1.516980900000000076e+00,1.342742254612600217e+00,1.516804599999999947e+00,-1.125000000000000028e-01
1.308006315460000124e+00,1.471542499999999976e+00,1.339774464682000010e+00,1.515065099999999942e+00,1.343596630809299919e+00,1.517447100000000049e+00,1.342891653761300041e+00,1.517221900000000012e+00,1.342966056237000050e+00,1.517005799999999960e+00,-1.100000000000000006e-01
1.313836405670000040e+00,1.480569599999999930e+00,1.339337348923000048e+00,1.515408599999999995e+00,1.343438978843499942e+00,1.517041000000000084e+00,1.342941758033199928e+00,1.517224600000000034e+00,1.343027656759000044e+00,1.517099100000000034e+00,-1.074999999999999983e-01
1.320471239790000029e+00,1.490954399999999902e+00,1.338841420185000075e+00,1.515771600000000108e+00,1.343117440095300097e+00,1.516674199999999972e+00,1.342987766657999904e+00,1.516995199999999988e+00,1.342770455381099959e+00,1.517101800000000056e+00,-1.049999999999999961e-01
1.327892229349999953e+00,1.502718299999999951e+00,1.338465265083000011e+00,1.516356199999999932e+00,1.342479850579600065e+00,1.516586699999999954e+00,1.342726011129499852e+00,1.516842400000000035e+00,1.342924456521599863e+00,1.516909599999999969e+00,-1.024999999999999939e-01
1.336080685899999843e+00,1.515882699999999916e+00,1.338387370233000029e+00,1.517364900000000016e+00,1.341374446316000002e+00,1.517018600000000106e+00,1.342437428233300034e+00,1.516836800000000096e+00,1.342807881092600075e+00,1.516848900000000055e+00,-1.000000000000000056e-01
1.335677375920000021e+00,1.515723699999999896e+00,1.338554771437999946e+00,1.518286800000000047e+00,1.339893567469000013e+00,1.517450699999999930e+00,1.341277770473000119e+00,1.516877299999999984e+00,1.342717166269500106e+00,1.516981700000000099e+00,-9.749999600000000544e-02
1.335575525140000108e+00,1.516037899999999938e+00,1.338786981094999939e+00,1.519168300000000027e+00,1.338494349778000192e+00,1.517935199999999929e+00,1.339045190833000110e+00,1.517005600000000065e+00,1.340371902941999815e+00,1.517218799999999979e+00,-9.499999900000000164e-02
1.335735915699999943e+00,1.516763400000000095e+00,1.339132255675899996e+00,1.520063399999999953e+00,1.337314091075999967e+00,1.518276299999999912e+00,1.337369600845000006e+00,1.517170899999999989e+00,1.337173845757999802e+00,1.516984000000000110e+00,-9.250000099999999836e-02
1.336119429729999863e+00,1.517838500000000090e+00,1.339638451650399853e+00,1.521026500000000059e+00,1.336490189193999978e+00,1.518278800000000039e+00,1.336896212797999972e+00,1.517146799999999907e+00,1.339627879697000035e+00,1.516718400000000022e+00,-9.000000399999999456e-02
1.336687049500000057e+00,1.519201199999999918e+00,1.340353325499000103e+00,1.522111900000000073e+00,1.336373829815999947e+00,1.518158399999999908e+00,1.338528425126999988e+00,1.517022300000000046e+00,1.341125413465000138e+00,1.517110299999999912e+00,-8.749999899999999498e-02
1.337399657029999966e+00,1.520789600000000075e+00,1.341325133678000103e+00,1.523373799999999889e+00,1.337353260310000014e+00,1.518362599999999896e+00,1.340720281559000027e+00,1.516981700000000099e+00,1.341338411246000062e+00,1.517191500000000026e+00,-8.500000100000000558e-02
1.338218234529999995e+00,1.522542099999999898e+00,1.342601632660000099e+00,1.524866599999999961e+00,1.339487089562000133e+00,1.519213799999999948e+00,1.341562977571999937e+00,1.516899599999999904e+00,1.341035711847999856e+00,1.517220599999999919e+00,-8.250000300000000231e-02
1.339103364280000097e+00,1.524396800000000107e+00,1.344230878981999888e+00,1.526644300000000065e+00,1.342833426454000056e+00,1.521034100000000056e+00,1.341774035678999999e+00,1.516950800000000044e+00,1.341401512963000142e+00,1.517017199999999955e+00,-7.999999800000000272e-02
1.340016228249999886e+00,1.526291700000000029e+00,1.345921689657000098e+00,1.528748800000000019e+00,1.346551781625999977e+00,1.523547200000000101e+00,1.342281016665000104e+00,1.517441299999999993e+00,1.343055329772000039e+00,1.516930300000000065e+00,-7.750000099999999892e-02
1.340917808679999990e+00,1.528165100000000054e+00,1.347317276729999902e+00,1.530796599999999952e+00,1.349684555487999926e+00,1.526894799999999996e+00,1.343123236464999870e+00,1.518630699999999889e+00,1.343372033332000060e+00,1.516849300000000067e+00,-7.500000299999999565e-02
1.341768787849999978e+00,1.529955100000000012e+00,1.348486809690000010e+00,1.532779300000000067e+00,1.352234467871999968e+00,1.530585300000000037e+00,1.344102739266999968e+00,1.520885800000000065e+00,1.343557035289000057e+00,1.517115400000000003e+00,-7.249999799999999606e-02
1.342530147690000009e+00,1.531600000000000072e+00,1.349499157829999962e+00,1.534687899999999994e+00,1.354204438604000194e+00,1.534126899999999960e+00,1.346671565559000028e+00,1.524837500000000068e+00,1.344935649096000052e+00,1.519402600000000048e+00,-7.000000000000000666e-02
1.343162770529999994e+00,1.533037900000000064e+00,1.350423290649999997e+00,1.536513400000000029e+00,1.356056012173000092e+00,1.537313699999999894e+00,1.352737927881000113e+00,1.533400700000000061e+00,1.350322902960999993e+00,1.528403600000000084e+00,-6.750000300000000286e-02
1.343627538550000056e+00,1.534206900000000040e+00,1.351328377580000017e+00,1.538247200000000037e+00,1.358362735194000193e+00,1.540948699999999949e+00,1.360131901781999941e+00,1.544737800000000050e+00,1.366552865260000083e+00,1.555014499999999966e+00,-6.499999800000000327e-02
1.343885533700000190e+00,1.535045100000000051e+00,1.352283188000000136e+00,1.539880399999999927e+00,1.360866102749999973e+00,1.544870900000000047e+00,1.364776946846999905e+00,1.552357200000000104e+00,1.369473994463999977e+00,1.559117400000000098e+00,-6.250000000000000000e-02
1.343897338380000139e+00,1.535490900000000103e+00,1.353356991390000097e+00,1.541404100000000055e+00,1.363307409926999947e+00,1.548918599999999923e+00,1.367238372587999962e+00,1.556178499999999909e+00,1.369191291638999886e+00,1.559654799999999897e+00,-5.999999899999999831e-02
1.344029503220000032e+00,1.536313100000000098e+00,1.354502692809999909e+00,1.543412900000000088e+00,1.364552999449999859e+00,1.551219700000000090e+00,1.368764287155000092e+00,1.558039699999999916e+00,1.368604885774999946e+00,1.559898400000000018e+00,-5.750000100000000197e-02
1.344837417310000172e+00,1.537135200000000035e+00,1.355508203759999919e+00,1.545353900000000058e+00,1.365307905676999889e+00,1.552680300000000013e+00,1.369360693471000090e+00,1.558734899999999923e+00,1.369846798192999815e+00,1.559950200000000065e+00,-5.500000000000000028e-02
1.346014160899999812e+00,1.537956099999999937e+00,1.356370872099999847e+00,1.547190499999999913e+00,1.365831115758999958e+00,1.553772200000000048e+00,1.369746097152999997e+00,1.559023899999999907e+00,1.370025499981999850e+00,1.560114900000000082e+00,-5.249999799999999911e-02
1.347253514809999997e+00,1.538774400000000098e+00,1.357088145660000134e+00,1.548886800000000008e+00,1.366382216842999986e+00,1.554967500000000058e+00,1.369784197603999942e+00,1.559144400000000097e+00,1.371053610261000033e+00,1.560103699999999982e+00,-5.000000100000000225e-02
1.348248659070000022e+00,1.539588699999999921e+00,1.357657472449999903e+00,1.550405899999999892e+00,1.367052839764000050e+00,1.556317900000000032e+00,1.370032900046999957e+00,1.559384499999999951e+00,1.371114810873999890e+00,1.559824300000000052e+00,-4.749999900000000108e-02
1.348692974330000016e+00,1.540397999999999934e+00,1.358076500059999914e+00,1.551711599999999969e+00,1.367756692831999965e+00,1.557559499999999986e+00,1.370022899961999885e+00,1.559676199999999957e+00,1.370700406729000065e+00,1.559551200000000026e+00,-4.500000199999999728e-02
1.348279941179999941e+00,1.541200899999999985e+00,1.358342576679999913e+00,1.552767400000000020e+00,1.368405981952000028e+00,1.558573999999999904e+00,1.369307392797999956e+00,1.559808599999999990e+00,1.369996999695999973e+00,1.560057599999999933e+00,-4.250000000000000305e-02
1.346702840330000095e+00,1.541996099999999981e+00,1.358453250089999953e+00,1.553537100000000004e+00,1.368913113038999985e+00,1.559242800000000040e+00,1.369205091783000094e+00,1.559990299999999941e+00,1.369729297018999814e+00,1.560101399999999972e+00,-3.999999900000000136e-02
1.343655251199999956e+00,1.542782300000000051e+00,1.358561202239999988e+00,1.554227400000000037e+00,1.369139519441999964e+00,1.559456299999999906e+00,1.369500594716000164e+00,1.560113800000000106e+00,1.368627986005999997e+00,1.560124400000000078e+00,-3.750000099999999809e-02
1.338830556000000005e+00,1.543558500000000056e+00,1.358078747219999993e+00,1.554820099999999927e+00,1.368716743704999850e+00,1.559119700000000108e+00,1.369493594701000072e+00,1.560086800000000107e+00,1.370103000756000000e+00,1.560328200000000054e+00,-3.500000000000000333e-02
1.331922034800000043e+00,1.544323099999999949e+00,1.356963705699999911e+00,1.555348299999999906e+00,1.368125420910000001e+00,1.558739400000000108e+00,1.369530795016999924e+00,1.560138000000000025e+00,1.371332913053000091e+00,1.560176100000000066e+00,-3.249999900000000164e-02
1.322623166699999908e+00,1.545075100000000035e+00,1.355174198200000069e+00,1.555844900000000086e+00,1.367845786179999967e+00,1.558822200000000047e+00,1.369609794897000077e+00,1.560172899999999974e+00,1.371185911585000028e+00,1.560159899999999933e+00,-2.999999899999999942e-02
1.310627233199999964e+00,1.545813000000000104e+00,1.352668345400000138e+00,1.556343000000000032e+00,1.368408401770000005e+00,1.559865599999999963e+00,1.369535302629999896e+00,1.560097899999999926e+00,1.368662586351000021e+00,1.560086599999999990e+00,-2.750000000000000014e-02
1.295627813799999917e+00,1.546535599999999899e+00,1.349403968200000081e+00,1.556875299999999962e+00,1.368312127549999868e+00,1.560006999999999922e+00,1.369532681754999981e+00,1.560036900000000060e+00,1.369986399589999904e+00,1.559673000000000087e+00,-2.500000000000000139e-02
1.277318189999999909e+00,1.547241799999999889e+00,1.345339487100000175e+00,1.557475200000000060e+00,1.367632834409999942e+00,1.559505300000000094e+00,1.369741403202000107e+00,1.560199899999999973e+00,1.369922498950999934e+00,1.559492499999999948e+00,-2.250000099999999864e-02
1.255391646000000083e+00,1.547930199999999923e+00,1.340432623500000142e+00,1.558175400000000099e+00,1.366447393260000087e+00,1.558619900000000058e+00,1.369640081160000022e+00,1.560367499999999907e+00,1.370450404228999997e+00,1.559734299999999907e+00,-2.000000000000000042e-02
1.227336076000000054e+00,1.548743999999999899e+00,1.333390877699999866e+00,1.558497100000000080e+00,1.367240827529999869e+00,1.561250400000000038e+00,1.369191326186999902e+00,1.559882999999999909e+00,1.370925408975000037e+00,1.560399499999999939e+00,-1.750000000000000167e-02
1.199762340000000149e+00,1.549459200000000036e+00,1.326989593500000009e+00,1.558740400000000026e+00,1.366308141219999994e+00,1.561624499999999971e+00,1.368955984974000062e+00,1.559294100000000016e+00,1.370569805458000001e+00,1.560047900000000043e+00,-1.499999999999999944e-02
1.172468610999999994e+00,1.550087200000000109e+00,1.320489223699999881e+00,1.558918800000000049e+00,1.362883190130000033e+00,1.558840999999999921e+00,1.369014949034999873e+00,1.559317800000000087e+00,1.370259402706999863e+00,1.559896900000000031e+00,-1.250000000000000069e-02
1.145252861999999983e+00,1.550639399999999890e+00,1.313150324099999988e+00,1.559046300000000107e+00,1.356200030300000137e+00,1.551998500000000059e+00,1.369038420249000021e+00,1.559692300000000031e+00,1.369963595046999938e+00,1.559881300000000026e+00,-9.999999799999999273e-03
1.117913256000000022e+00,1.551126999999999923e+00,1.304233148000000009e+00,1.559136000000000077e+00,1.353226177099999816e+00,1.552754200000000084e+00,1.369084825420999962e+00,1.560025199999999890e+00,1.369733903590000024e+00,1.560215399999999919e+00,-7.499999799999999654e-03
1.090247774999999919e+00,1.551561500000000038e+00,1.292998149999999846e+00,1.559202100000000035e+00,1.350626480900000148e+00,1.556886100000000051e+00,1.369207002140000018e+00,1.560294000000000070e+00,1.369365497233000051e+00,1.560210499999999945e+00,-4.999999899999999636e-03
1.062054681999999861e+00,1.551954199999999950e+00,1.278706085000000048e+00,1.559257899999999974e+00,1.345873095199999980e+00,1.561187899999999962e+00,1.368386116149999943e+00,1.560242700000000093e+00,1.369190415822999940e+00,1.560089300000000012e+00,-2.499999900000000018e-03
1.033131855000000154e+00,1.552316400000000041e+00,1.260617206999999906e+00,1.559317099999999900e+00,1.336437974299999887e+00,1.562453000000000092e+00,1.366317812699999967e+00,1.560022199999999915e+00,1.369057222633999871e+00,1.560345499999999941e+00,0.000000000000000000e+00
1.003277519000000062e+00,1.552659599999999918e+00,1.240407153000000040e+00,1.559609199999999918e+00,1.321416441599999825e+00,1.562256099999999925e+00,1.363378215780000069e+00,1.559977799999999970e+00,1.368920611909000051e+00,1.559998800000000019e+00,2.499999900000000018e-03
9.722897040000000324e-01,1.552995200000000020e+00,1.204501535000000123e+00,1.559960400000000025e+00,1.301319338999999964e+00,1.560837999999999948e+00,1.358117263200000036e+00,1.560041699999999976e+00,1.368674616909999919e+00,1.560055500000000039e+00,4.999999899999999636e-03
9.399665080000000339e-01,1.553334500000000062e+00,1.153719341000000176e+00,1.560337400000000097e+00,1.262529462000000047e+00,1.559196599999999933e+00,1.344231100700000070e+00,1.560212099999999991e+00,1.368085716519999995e+00,1.559895299999999985e+00,7.499999799999999654e-03
9.061059320000000028e-01,1.553688600000000086e+00,1.088879761000000057e+00,1.560707099999999903e+00,1.191430304000000051e+00,1.558329899999999935e+00,1.317589097399999964e+00,1.560247799999999962e+00,1.361746544000000059e+00,1.559925800000000029e+00,9.999999799999999273e-03
8.705062299999999365e-01,1.554069399999999934e+00,1.010801819000000101e+00,1.561036099999999927e+00,1.079604771000000074e+00,1.559543499999999971e+00,1.260435157000000084e+00,1.560168400000000011e+00,1.340536158299999947e+00,1.560371299999999906e+00,1.250000000000000069e-02
8.329653099999999588e-01,1.554487799999999975e+00,9.203046669999999096e-01,1.561291200000000101e+00,8.824576040000000621e-01,1.552976399999999924e+00,1.060652002999999954e+00,1.560068599999999917e+00,1.168142309999999906e+00,1.560394800000000082e+00,1.499999999999999944e-02
7.932813109999999890e-01,1.554955400000000099e+00,8.182072940000000294e-01,1.561439199999999916e+00,6.466554500000000205e-01,1.555970199999999970e+00,6.486829499999999804e-01,1.560071599999999892e+00,4.479210299999999423e-01,1.560440999999999967e+00,1.750000000000000167e-02
7.512523859999999942e-01,1.555483299999999902e+00,7.053289899999999335e-01,1.561446499999999959e+00,4.188655700000000204e-01,1.585866599999999904e+00,2.829202699999999737e-01,1.560537000000000063e+00,1.918815579999999799e-01,1.560146899999999892e+00,2.000000000000000042e-02
6.998937199999999415e-01,1.555811599999999961e+00,5.843320300000000023e-01,1.561601999999999935e+00,3.020992900000000203e-01,1.600343199999999966e+00,1.951416809999999835e-01,1.560199099999999950e+00,1.848643372000000062e-01,1.560348599999999974e+00,2.250000099999999864e-02
6.493710699999999392e-01,1.556052599999999897e+00,4.814359100000000224e-01,1.561749599999999960e+00,2.667632699999999968e-01,1.535136300000000009e+00,2.037869740000000096e-01,1.560272000000000103e+00,1.811353092999999914e-01,1.560361499999999957e+00,2.500000000000000139e-02
5.999976700000000385e-01,1.556218000000000101e+00,3.962238500000000441e-01,1.561875600000000031e+00,2.705518100000000037e-01,1.540135500000000102e+00,1.841916171000000102e-01,1.560396399999999906e+00,1.803174473499999930e-01,1.560363500000000014e+00,2.750000000000000014e-02
5.520868299999999174e-01,1.556319699999999973e+00,3.282792399999999722e-01,1.561966399999999977e+00,2.711593700000000107e-01,1.765230499999999925e+00,1.811130038000000053e-01,1.560479799999999972e+00,1.801520549770000146e-01,1.560348700000000033e+00,2.999999899999999942e-02
5.059518800000000205e-01,1.556369200000000008e+00,2.771853899999999760e-01,1.562008300000000016e+00,2.553402349999999710e-01,1.704236599999999990e+00,1.809560913799999893e-01,1.560571099999999989e+00,1.801300598040000145e-01,1.560300000000000020e+00,3.249999900000000164e-02
4.619060700000000019e-01,1.556378500000000109e+00,2.425256510000000088e-01,1.561987599999999921e+00,2.095511929999999967e-01,1.486101200000000011e+00,1.804018037900000093e-01,1.560665600000000097e+00,1.801220096589999931e-01,1.560231399999999935e+00,3.500000000000000333e-02
4.202627500000000182e-01,1.556359300000000001e+00,2.238834170000000290e-01,1.561890599999999907e+00,1.874376150000000019e-01,1.500226300000000013e+00,1.802148443930000066e-01,1.560770800000000014e+00,1.801226396510000050e-01,1.560200800000000054e+00,3.750000099999999809e-02
3.813352700000000040e-01,1.556323399999999912e+00,2.208420080000000063e-01,1.561703599999999970e+00,2.426446669999999806e-01,2.136012299999999975e+00,1.802218517549999954e-01,1.560884500000000008e+00,1.801169192209999825e-01,1.560212399999999944e+00,3.999999900000000136e-02
3.454368500000000175e-01,1.556282399999999955e+00,2.186372639999999978e-01,1.561860699999999991e+00,2.425446790000000130e-01,1.820678199999999913e+00,1.801803443589999887e-01,1.561007500000000103e+00,1.801137268789999857e-01,1.560270299999999999e+00,4.250000000000000305e-02
3.128808299999999987e-01,1.556248300000000029e+00,2.137261040000000001e-01,1.561981999999999982e+00,1.851533320000000038e-01,1.452666800000000036e+00,1.801857029950000022e-01,1.561138399999999926e+00,1.801084482149999944e-01,1.560343400000000047e+00,4.500000199999999728e-02
2.839805499999999983e-01,1.556232700000000024e+00,2.070850160000000106e-01,1.562075499999999950e+00,1.618039072999999939e-01,1.470128099999999938e+00,1.801898269499999927e-01,1.561271499999999923e+00,1.801182983350000100e-01,1.560410999999999992e+00,4.749999900000000108e-02
2.590492249999999941e-01,1.556247399999999947e+00,1.996904560000000162e-01,1.562148599999999998e+00,2.638295263000000057e-01,2.311212799999999845e+00,1.801983048999999948e-01,1.561410900000000046e+00,1.801356378940000003e-01,1.560475199999999951e+00,5.000000100000000225e-02
2.384002679999999708e-01,1.556303999999999910e+00,1.925189220000000090e-01,1.562208999999999959e+00,2.272402024999999881e-01,1.888577600000000078e+00,1.802031978190000161e-01,1.561549400000000087e+00,1.801389149759999864e-01,1.560570100000000071e+00,5.249999799999999911e-02
2.223468799999999967e-01,1.556414600000000092e+00,1.865468727999999854e-01,1.562264700000000062e+00,1.738101357000000069e-01,1.455974799999999902e+00,1.802157559129999864e-01,1.561683099999999991e+00,1.801574041970000206e-01,1.560722799999999966e+00,5.500000000000000028e-02
2.112024339999999945e-01,1.556590799999999941e+00,1.827508053999999937e-01,1.562322999999999906e+00,1.664214837999999919e-01,1.461656999999999984e+00,1.802259945000000141e-01,1.561825299999999972e+00,1.801613236179999966e-01,1.560931400000000080e+00,5.750000100000000197e-02
2.052802219999999844e-01,1.556844200000000011e+00,1.821071914999999874e-01,1.562392000000000003e+00,2.679562818999999818e-01,2.353875599999999846e+00,1.802382722879999899e-01,1.561980700000000111e+00,1.801957958679999972e-01,1.561220000000000052e+00,5.999999899999999831e-02
2.016550729999999902e-01,1.556875900000000090e+00,1.836293244999999963e-01,1.562421700000000024e+00,2.262793347000000010e-01,1.932720100000000052e+00,1.802516427070000038e-01,1.562158500000000005e+00,1.802281381499999946e-01,1.561623299999999936e+00,6.250000000000000000e-02
1.986597860000000049e-01,1.556913400000000003e+00,1.841662833999999915e-01,1.562430500000000055e+00,1.705631491100000063e-01,1.451684999999999892e+00,1.802621014809999977e-01,1.562369899999999978e+00,1.802605004730000182e-01,1.562147500000000022e+00,6.499999800000000327e-02
1.962239469999999819e-01,1.556955700000000054e+00,1.839646782000000091e-01,1.562426700000000057e+00,1.648839130299999955e-01,1.447892200000000074e+00,1.802735446150000032e-01,1.562612200000000007e+00,1.802936928709999997e-01,1.562667999999999946e+00,6.750000300000000286e-02
1.942772020000000099e-01,1.557002299999999950e+00,1.832710086000000071e-01,1.562418300000000038e+00,2.733182680999999836e-01,2.458467199999999853e+00,1.802932832459999968e-01,1.562880499999999895e+00,1.803363959619999901e-01,1.563221200000000088e+00,7.000000000000000666e-02
1.927491430000000117e-01,1.557052399999999892e+00,1.823318419999999940e-01,1.562413700000000016e+00,2.247425672499999971e-01,1.963171599999999906e+00,1.803163808169999938e-01,1.563160200000000000e+00,1.803574674869999894e-01,1.563729900000000006e+00,7.249999799999999606e-02
1.915694170000000196e-01,1.557105299999999914e+00,1.813937328999999932e-01,1.562420700000000107e+00,1.688822373000000154e-01,1.442277000000000031e+00,1.803376821050000078e-01,1.563431999999999933e+00,1.803904798799999820e-01,1.564191499999999957e+00,7.500000299999999565e-02
1.906676620000000155e-01,1.557160399999999889e+00,1.807032452200000028e-01,1.562447700000000106e+00,1.659945332800000228e-01,1.443374600000000063e+00,1.803572453959999822e-01,1.563682800000000039e+00,1.804086711979999980e-01,1.564585099999999951e+00,7.750000099999999892e-02
1.899734720000000043e-01,1.557216799999999957e+00,1.805069027100000001e-01,1.562502599999999964e+00,2.763363392300000054e-01,2.514052599999999860e+00,1.803727810890000116e-01,1.563907099999999994e+00,1.804112213819999977e-01,1.564779200000000037e+00,7.999999800000000272e-02
1.894164569999999825e-01,1.557274000000000047e+00,1.807161747199999835e-01,1.562536099999999983e+00,2.267189995299999927e-01,1.963323499999999999e+00,1.803873288260000041e-01,1.564105700000000043e+00,1.804301627559999899e-01,1.565097799999999983e+00,8.250000300000000231e-02
1.889262690000000078e-01,1.557331100000000079e+00,1.808223564900000024e-01,1.562587100000000007e+00,1.675224682600000015e-01,1.441057999999999950e+00,1.804004514500000267e-01,1.564284800000000031e+00,1.804163617539999986e-01,1.565343399999999940e+00,8.500000100000000558e-02
1.884325488999999965e-01,1.557387599999999983e+00,1.808548856200000166e-01,1.562650899999999954e+00,1.633651834799999814e-01,1.444365399999999910e+00,1.804095109739999869e-01,1.564465999999999912e+00,1.804312928369999902e-01,1.565559700000000110e+00,8.749999899999999498e-02
1.878648537999999812e-01,1.557442500000000063e+00,1.808432686299999981e-01,1.562722399999999956e+00,2.788666747400000423e-01,2.470364099999999841e+00,1.804166520759999948e-01,1.564664599999999961e+00,1.804484040750000129e-01,1.565806299999999984e+00,9.000000399999999456e-02
1.871528665999999952e-01,1.557495499999999922e+00,1.808169522000000196e-01,1.562796800000000097e+00,2.295818802400000080e-01,1.967968200000000056e+00,1.804292125860000040e-01,1.564879300000000084e+00,1.804677454780000134e-01,1.565896399999999966e+00,9.250000099999999836e-02
1.862261860999999963e-01,1.557545500000000027e+00,1.808054129699999957e-01,1.562869300000000017e+00,1.676628961970000053e-01,1.437100199999999939e+00,1.804406136030000107e-01,1.565104100000000109e+00,1.804620250629999922e-01,1.565849499999999894e+00,9.499999900000000164e-02
1.850144333000000030e-01,1.557592000000000088e+00,1.808380976299999998e-01,1.562934899999999905e+00,1.622179204089999882e-01,1.440000299999999900e+00,1.804445437700000210e-01,1.565298599999999984e+00,1.804504142209999995e-01,1.565809000000000006e+00,9.749999600000000544e-02
1.834472322000000044e-01,1.557634399999999975e+00,1.809445331700000048e-01,1.562988800000000067e+00,2.823560712600000078e-01,2.538917800000000113e+00,1.804548445539999879e-01,1.565427899999999983e+00,1.804651352899999950e-01,1.565852199999999916e+00,1.000000000000000056e-01
1.966619610000000240e-01,1.557653500000000024e+00,1.835878116999999921e-01,1.562917099999999948e+00,2.286043003899999870e-01,2.010558800000000090e+00,1.804600149160000000e-01,1.565494699999999906e+00,1.804867768579999920e-01,1.565918300000000096e+00,1.024999999999999939e-01
2.096898820000000219e-01,1.557671199999999923e+00,1.852337938999999989e-01,1.562861300000000009e+00,1.680857989100000005e-01,1.442702799999999952e+00,1.804532644250000095e-01,1.565487899999999932e+00,1.804730858649999936e-01,1.565926099999999987e+00,1.049999999999999961e-01
2.224768380000000101e-01,1.557685599999999893e+00,1.861084439999999840e-01,1.562825700000000095e+00,1.641957635599999854e-01,1.425879399999999908e+00,1.804508442539999868e-01,1.565424200000000043e+00,1.804529644069999827e-01,1.565918900000000002e+00,1.074999999999999983e-01
2.349685590000000213e-01,1.557695700000000016e+00,1.864376993999999899e-01,1.562814499999999995e+00,2.803295612900000289e-01,2.550619399999999981e+00,1.804494341250000022e-01,1.565349199999999996e+00,1.804622150760000210e-01,1.565958500000000031e+00,1.100000000000000006e-01
2.471108559999999899e-01,1.557699900000000026e+00,1.864475352000000141e-01,1.562831999999999999e+00,2.294579291899999929e-01,1.987729700000000044e+00,1.804455141970000009e-01,1.565286900000000037e+00,1.804728758490000140e-01,1.566007900000000008e+00,1.125000000000000028e-01
2.588495960000000151e-01,1.557696699999999934e+00,1.863638746000000068e-01,1.562882199999999999e+00,1.710289001599999970e-01,1.454115000000000046e+00,1.804446325709999910e-01,1.565250000000000030e+00,1.804483740729999897e-01,1.566039200000000076e+00,1.150000000000000050e-01
2.701304800000000061e-01,1.557684899999999928e+00,1.864127203000000010e-01,1.562969599999999959e+00,1.658599681100000056e-01,1.439646100000000040e+00,1.804529711419999849e-01,1.565248699999999937e+00,1.804504142209999995e-01,1.566029099999999952e+00,1.174999999999999933e-01
2.808993399999999974e-01,1.557662799999999903e+00,1.868199939999999892e-01,1.563098199999999993e+00,2.747681073400000118e-01,2.434187899999999960e+00,1.804637927379999784e-01,1.565281399999999934e+00,1.804465839449999887e-01,1.565979999999999928e+00,1.199999999999999956e-01
2.911020200000000169e-01,1.557629200000000047e+00,1.876319589000000065e-01,1.563092900000000007e+00,2.321118842000000071e-01,1.959778199999999915e+00,1.804657641790000100e-01,1.565332500000000016e+00,1.804675054619999941e-01,1.565938199999999947e+00,1.224999999999999978e-01
3.006842499999999863e-01,1.557582699999999987e+00,1.888745667000000239e-01,1.563088299999999986e+00,1.738395074599999868e-01,1.463080200000000053e+00,1.804689601249999942e-01,1.565390599999999965e+00,1.804450338330000070e-01,1.565930199999999939e+00,1.250000000000000000e-01
3.095918800000000415e-01,1.557521799999999956e+00,1.905236710000000055e-01,1.563083199999999895e+00,1.677152870099999915e-01,1.444068600000000036e+00,1.804683459089999886e-01,1.565453100000000042e+00,1.804237722910000119e-01,1.565913300000000064e+00,1.275000000000000022e-01
3.177706499999999878e-01,1.557444999999999968e+00,1.925551750000000228e-01,1.563076600000000038e+00,2.815037329000000255e-01,2.402719499999999897e+00,1.804705660929999955e-01,1.565521799999999963e+00,1.804339930320000007e-01,1.565876100000000104e+00,1.300000000000000044e-01
3.251664200000000116e-01,1.557351099999999988e+00,1.949449629999999989e-01,1.563067699999999949e+00,2.411195594999999969e-01,1.945454699999999981e+00,1.805062450050000100e-01,1.565600600000000009e+00,1.804442137739999952e-01,1.565851199999999999e+00,1.324999900000000119e-01
3.317250000000000476e-01,1.557238600000000028e+00,1.976689110000000027e-01,1.563055300000000036e+00,1.785666643000000109e-01,1.465406999999999904e+00,1.805532726800000154e-01,1.565686799999999934e+00,1.804418935899999854e-01,1.565839399999999992e+00,1.350000100000000036e-01
3.373920999999999726e-01,1.557105900000000043e+00,2.007028660000000075e-01,1.563038699999999892e+00,1.703346631999999861e-01,1.443888300000000013e+00,1.805774092599999880e-01,1.565776800000000080e+00,1.804290625999999953e-01,1.565843000000000096e+00,1.375000000000000111e-01
3.421136000000000177e-01,1.556951799999999997e+00,2.040227250000000159e-01,1.563016699999999926e+00,2.929120326999999913e-01,2.362201199999999890e+00,1.806391197099999901e-01,1.565861200000000064e+00,1.804355552899999937e-01,1.565880399999999950e+00,1.400000000000000133e-01
3.386751399999999856e-01,1.556903099999999984e+00,2.088649969999999967e-01,1.562884600000000068e+00,2.691178027999999722e-01,1.877283700000000000e+00,1.807776629299999993e-01,1.565932300000000055e+00,1.804234700319999884e-01,1.565929200000000021e+00,1.424999999999999878e-01
3.440632200000000029e-01,1.556835100000000027e+00,2.081368189999999729e-01,1.562803500000000012e+00,2.252824650000000151e-01,1.495389199999999974e+00,1.810422054899999966e-01,1.565982500000000055e+00,1.803984213139999959e-01,1.565939299999999923e+00,1.449999999999999900e-01
3.576595900000000272e-01,1.556750499999999926e+00,2.068733259999999963e-01,1.562758899999999951e+00,2.214672550000000018e-01,1.487974200000000025e+00,1.815235947999999933e-01,1.566006500000000079e+00,1.803985426100000178e-01,1.565952800000000034e+00,1.474999899999999975e-01
3.788462000000000218e-01,1.556652399999999936e+00,2.101096469999999827e-01,1.562736399999999914e+00,3.177348960000000444e-01,2.126505400000000101e+00,1.823354492999999799e-01,1.566009800000000007e+00,1.804259474210000158e-01,1.566022299999999978e+00,1.500000099999999892e-01
4.070045499999999650e-01,1.556543699999999975e+00,2.228808800000000034e-01,1.562721100000000085e+00,2.254046360000000193e-01,1.751592999999999956e+00,1.841204254000000096e-01,1.566001699999999941e+00,1.805332115400000159e-01,1.566114500000000076e+00,1.524999999999999967e-01
4.415165199999999679e-01,1.556427000000000005e+00,2.502221000000000029e-01,1.562698799999999943e+00,2.217920110000000111e-01,1.544111999999999929e+00,1.876982843999999984e-01,1.565988200000000052e+00,1.806062071999999796e-01,1.566113799999999889e+00,1.549999999999999989e-01
4.817638699999999830e-01,1.556305400000000061e+00,2.971684399999999782e-01,1.562654699999999952e+00,2.828362899999999902e-01,1.538368600000000086e+00,1.937126740000000014e-01,1.565968599999999933e+00,1.810306492700000103e-01,1.565967300000000062e+00,1.575000000000000011e-01
5.271283999999999414e-01,1.556181800000000059e+00,3.687549700000000152e-01,1.562574600000000036e+00,3.844767000000000046e-01,1.768669199999999941e+00,2.089255989999999896e-01,1.565935300000000030e+00,1.824610112000000228e-01,1.565775399999999928e+00,1.600000000000000033e-01
5.769918699999999623e-01,1.556059099999999917e+00,4.751708099999999990e-01,1.562726000000000059e+00,4.195202900000000179e-01,1.618943100000000079e+00,2.346448349999999961e-01,1.565885299999999924e+00,1.872287599999999941e-01,1.565721600000000047e+00,1.624999900000000108e-01
6.307363299999999562e-01,1.555940000000000101e+00,5.898813800000000107e-01,1.562733200000000044e+00,4.968263499999999722e-01,1.558168400000000009e+00,2.712818499999999911e-01,1.565814999999999957e+00,2.123666329999999991e-01,1.565817100000000073e+00,1.650000100000000025e-01
6.877429999999999932e-01,1.555827599999999977e+00,7.084317299999999262e-01,1.562622200000000072e+00,6.222854199999999780e-01,1.561599299999999912e+00,4.403273799999999905e-01,1.565776499999999904e+00,2.888765099999999753e-01,1.565924600000000000e+00,1.675000000000000100e-01
7.473939270000000690e-01,1.555724899999999966e+00,8.263689469999999648e-01,1.562419100000000061e+00,8.017890410000000356e-01,1.604487699999999961e+00,8.560840989999999318e-01,1.565868899999999897e+00,9.967745659999999175e-01,1.566613100000000092e+00,1.700000000000000122e-01
8.090708909999999587e-01,1.555634399999999973e+00,9.392396610000000035e-01,1.562149999999999928e+00,9.778792950000000372e-01,1.572052800000000028e+00,1.251471246000000148e+00,1.565897099999999931e+00,1.365704634909999937e+00,1.565723999999999894e+00,1.724999999999999867e-01
8.721556670000000233e-01,1.555559300000000089e+00,1.042590410999999939e+00,1.561841000000000035e+00,1.132675081000000139e+00,1.562402499999999916e+00,1.366187652909999883e+00,1.565617000000000036e+00,1.369678629249999835e+00,1.565417999999999976e+00,1.749999999999999889e-01
9.360300380000000642e-01,1.555502299999999893e+00,1.131967598999999991e+00,1.561518200000000078e+00,1.251751984999999845e+00,1.564614299999999902e+00,1.360604099999999983e+00,1.565969299999999897e+00,1.373012428220000025e+00,1.565333499999999933e+00,1.774999899999999964e-01
1.000076084000000032e+00,1.555466400000000027e+00,1.202918037999999967e+00,1.561207699999999976e+00,1.320686376300000076e+00,1.567765700000000040e+00,1.369962743739999933e+00,1.565913300000000064e+00,1.375069367772999929e+00,1.565607200000000088e+00,1.800000099999999881e-01
1.068314915999999837e+00,1.554860600000000037e+00,1.268010021000000043e+00,1.560727999999999893e+00,1.341449057199999961e+00,1.563504000000000005e+00,1.372693930899999915e+00,1.565678099999999962e+00,1.375508431339999893e+00,1.566105599999999987e+00,1.824999999999999956e-01
1.128005676000000124e+00,1.554305300000000001e+00,1.312730496400000169e+00,1.560197700000000021e+00,1.351694357499999999e+00,1.562026499999999984e+00,1.373267136159999957e+00,1.565562099999999957e+00,1.375433294435000064e+00,1.566205700000000034e+00,1.849999999999999978e-01
1.179625303999999986e+00,1.553784400000000065e+00,1.340642454799999994e+00,1.559624799999999922e+00,1.357713008299999968e+00,1.561740899999999987e+00,1.374879962075000073e+00,1.565168700000000079e+00,1.375421277650999974e+00,1.565779100000000090e+00,1.875000000000000000e-01
1.223651121000000064e+00,1.553281399999999923e+00,1.355309085899999877e+00,1.559016799999999980e+00,1.365796241329999994e+00,1.561054799999999965e+00,1.374821978501999942e+00,1.564883800000000047e+00,1.375394723315000123e+00,1.565904699999999927e+00,1.900000000000000022e-01
1.260560447999999889e+00,1.552779899999999991e+00,1.360292978599999980e+00,1.558381900000000098e+00,1.365470235170000102e+00,1.559580699999999931e+00,1.374877411403000016e+00,1.564254000000000033e+00,1.374914377013999989e+00,1.565965499999999899e+00,1.925000000000000044e-01
1.290830705000000078e+00,1.552263600000000077e+00,1.359157221699999862e+00,1.557727800000000107e+00,1.366524837449999863e+00,1.558412300000000084e+00,1.374569110997999832e+00,1.563903700000000008e+00,1.374839526936999956e+00,1.565597099999999964e+00,1.949999900000000119e-01
1.314938993800000011e+00,1.551716000000000095e+00,1.355464907700000055e+00,1.557062299999999899e+00,1.368021170020000010e+00,1.557252800000000104e+00,1.373694856738999936e+00,1.562477200000000011e+00,1.375476752306000083e+00,1.564868799999999949e+00,1.975000100000000036e-01
1.333362385500000080e+00,1.551120800000000077e+00,1.352778820299999962e+00,1.556393099999999974e+00,1.369020758767000023e+00,1.555804699999999929e+00,1.371374408913999865e+00,1.559152499999999941e+00,1.373530735656000035e+00,1.562749100000000002e+00,2.000000000000000111e-01
1.346578375499999813e+00,1.550461400000000101e+00,1.357683600600000151e+00,1.555703400000000070e+00,1.367470859989999843e+00,1.552210099999999926e+00,1.369465413686999922e+00,1.556023600000000062e+00,1.369471694723999988e+00,1.555312299999999981e+00,2.025000000000000133e-01
1.355064084799999957e+00,1.549721700000000091e+00,1.361198471190000037e+00,1.554965600000000059e+00,1.367155313338999978e+00,1.551478399999999924e+00,1.367602178052000017e+00,1.552848800000000029e+00,1.365569655480999955e+00,1.550351599999999941e+00,2.049999999999999878e-01
1.359296734790000016e+00,1.548885199999999962e+00,1.363513141049999877e+00,1.554197100000000109e+00,1.367333487538000103e+00,1.551891899999999991e+00,1.365757707540999899e+00,1.550304300000000080e+00,1.365177551508999887e+00,1.547884000000000038e+00,2.074999999999999900e-01
1.359753745549999948e+00,1.547935400000000072e+00,1.364816618829999939e+00,1.553415100000000049e+00,1.367264951309000054e+00,1.551732899999999971e+00,1.364458833870999976e+00,1.548648199999999919e+00,1.364252242245999946e+00,1.546865699999999899e+00,2.099999899999999975e-01
1.356912240510000034e+00,1.546856000000000009e+00,1.365298712721999985e+00,1.552636899999999986e+00,1.366690644066999916e+00,1.549700300000000031e+00,1.364407844530999947e+00,1.547887100000000071e+00,1.363739137114999833e+00,1.546739599999999992e+00,2.125000099999999892e-01
1.351249537199999962e+00,1.545630700000000024e+00,1.365148432640000076e+00,1.551879599999999915e+00,1.366285502029999988e+00,1.548669599999999980e+00,1.364327203118999909e+00,1.547376300000000038e+00,1.363593435659999908e+00,1.547070600000000073e+00,2.149999999999999967e-01
1.343242857799999967e+00,1.544242899999999974e+00,1.364555486839999832e+00,1.551160700000000059e+00,1.365568839960999981e+00,1.547530300000000025e+00,1.363949348354000168e+00,1.546985999999999972e+00,1.364388743613999866e+00,1.547273499999999968e+00,2.174999999999999989e-01
1.333369524099999870e+00,1.542676299999999889e+00,1.363709084419999940e+00,1.550497400000000026e+00,1.364059272788000099e+00,1.545171599999999978e+00,1.363991228504999986e+00,1.546997100000000014e+00,1.364584145567999895e+00,1.547093899999999911e+00,2.200000000000000011e-01
1.337041319899999969e+00,1.542179500000000036e+00,1.363508431490000117e+00,1.549797899999999951e+00,1.363049060700999959e+00,1.543630999999999975e+00,1.363948141730999986e+00,1.546939599999999970e+00,1.364330543032999943e+00,1.547083599999999892e+00,2.225000000000000033e-01
1.340124883800000166e+00,1.541489000000000109e+00,1.363290548089999943e+00,1.549130700000000083e+00,1.362909107806000053e+00,1.543881099999999895e+00,1.364027440724999929e+00,1.547067799999999993e+00,1.362944329172000035e+00,1.547299299999999933e+00,2.249999900000000108e-01
1.342659306199999847e+00,1.540621800000000041e+00,1.363076610659999854e+00,1.548493399999999909e+00,1.363312074605000035e+00,1.545002200000000103e+00,1.363937538622000067e+00,1.546996000000000038e+00,1.363002229749000094e+00,1.547351700000000108e+00,2.275000100000000025e-01
1.344683272299999954e+00,1.539594399999999919e+00,1.362887895010000072e+00,1.547883899999999979e+00,1.363930421433000140e+00,1.546074900000000030e+00,1.363876539744000027e+00,1.546559000000000017e+00,1.364652046248999939e+00,1.547069299999999981e+00,2.300000000000000100e-01
1.346235758199999966e+00,1.538423700000000061e+00,1.362745776449999946e+00,1.547299699999999945e+00,1.364498266767999901e+00,1.546461899999999945e+00,1.364251941914000010e+00,1.546700699999999928e+00,1.363999739724999882e+00,1.547080000000000011e+00,2.325000000000000122e-01
1.347355643500000033e+00,1.537125899999999934e+00,1.362671230531000033e+00,1.546738699999999911e+00,1.364987075398000016e+00,1.546942000000000039e+00,1.364024640219000162e+00,1.547077400000000047e+00,1.362907128795999956e+00,1.546963300000000041e+00,2.349999999999999867e-01
1.348081907250000100e+00,1.535718200000000033e+00,1.362685632814000014e+00,1.546198600000000090e+00,1.365213664807999994e+00,1.547291500000000042e+00,1.362720426879999946e+00,1.547004800000000069e+00,1.362563425360999947e+00,1.547043699999999911e+00,2.374999999999999889e-01
1.348453428400000043e+00,1.534217100000000000e+00,1.362810358852999837e+00,1.545676899999999909e+00,1.364994552481999968e+00,1.547287300000000032e+00,1.362176221471000037e+00,1.546893700000000038e+00,1.364219241920999970e+00,1.547300200000000014e+00,2.399999899999999964e-01
1.348509085719999945e+00,1.532639099999999921e+00,1.362689170743000000e+00,1.545374999999999943e+00,1.364530965699999987e+00,1.546868799999999933e+00,1.363067030403000146e+00,1.547085400000000055e+00,1.363253732265000018e+00,1.546944000000000097e+00,2.425000099999999881e-01
1.348287760050000061e+00,1.531001099999999893e+00,1.362409604135000007e+00,1.544865399999999944e+00,1.364260281408999909e+00,1.546709499999999959e+00,1.363565335366999864e+00,1.547168099999999935e+00,1.363613435862000012e+00,1.546222900000000067e+00,2.449999999999999956e-01
1.347828329790000002e+00,1.529319799999999896e+00,1.362020212574000189e+00,1.544212099999999976e+00,1.364057923624000024e+00,1.546627799999999997e+00,1.363642836158000193e+00,1.547128099999999895e+00,1.363320032927999970e+00,1.547129299999999930e+00,2.474999999999999978e-01
1.347169874310000015e+00,1.527611499999999900e+00,1.361568649611999859e+00,1.543479199999999940e+00,1.363799816361000117e+00,1.546441399999999966e+00,1.363518434911000110e+00,1.547124100000000002e+00,1.362475824482999975e+00,1.547014499999999959e+00,2.500000000000000000e-01
1.346351172989999956e+00,1.525893299999999897e+00,1.361103568816000031e+00,1.542731199999999969e+00,1.363291642691000005e+00,1.545703899999999908e+00,1.363548335211000051e+00,1.547007100000000079e+00,1.363810837836000101e+00,1.547041499999999958e+00,2.525000000000000022e-01
1.345411205180000014e+00,1.524181699999999973e+00,1.360672923741999885e+00,1.542031799999999953e+00,1.363188032212999889e+00,1.545129399999999986e+00,1.364102440753000023e+00,1.547011399999999925e+00,1.364145941185000099e+00,1.546696099999999907e+00,2.550000000000000044e-01
1.344388650149999975e+00,1.522493400000000108e+00,1.360324867939000093e+00,1.541445299999999907e+00,1.363441822750999899e+00,1.544837000000000016e+00,1.364214041867000127e+00,1.547179599999999988e+00,1.363825137976999891e+00,1.546556199999999937e+00,2.574999900000000119e-01
1.343322787209999980e+00,1.520845100000000061e+00,1.360107754965000026e+00,1.541035900000000014e+00,1.364005852126999985e+00,1.544945800000000036e+00,1.364227241999000029e+00,1.547457099999999919e+00,1.364691046635999827e+00,1.547161900000000090e+00,2.599999900000000141e-01
1.343146897120000016e+00,1.519380299999999906e+00,1.360464562242999831e+00,1.541687500000000099e+00,1.364464742737999892e+00,1.545152700000000046e+00,1.363692936657999955e+00,1.547155599999999964e+00,1.363754537274999956e+00,1.547148600000000096e+00,2.624999900000000164e-01
1.342970943799999928e+00,1.518110800000000093e+00,1.360335447256999952e+00,1.541572699999999907e+00,1.364621642793000023e+00,1.545346600000000015e+00,1.362894428670999858e+00,1.546802800000000033e+00,1.363165031377000069e+00,1.547098499999999932e+00,2.649999900000000186e-01
1.342784151449999852e+00,1.516999500000000056e+00,1.359761345739999960e+00,1.540749900000000006e+00,1.364450845017000091e+00,1.545390999999999959e+00,1.362919528921999968e+00,1.546969800000000062e+00,1.364298742714000090e+00,1.547189699999999890e+00,2.675000100000000103e-01
1.342575446319999921e+00,1.516009699999999905e+00,1.358782993428000019e+00,1.539277400000000018e+00,1.363925842138999922e+00,1.545149099999999942e+00,1.362837028098999870e+00,1.546972199999999908e+00,1.364099840725000012e+00,1.546815300000000004e+00,2.700000100000000125e-01
1.342333652400000021e+00,1.515104500000000076e+00,1.357441426065000067e+00,1.537213799999999964e+00,1.363427132912000017e+00,1.545076300000000069e+00,1.363150831235000027e+00,1.546808399999999972e+00,1.363807637801999872e+00,1.546925300000000059e+00,2.725000100000000147e-01
1.342047694550000170e+00,1.514247399999999910e+00,1.355777179389999976e+00,1.534617399999999909e+00,1.362839527715000054e+00,1.544577499999999937e+00,1.363819337919000008e+00,1.546786999999999912e+00,1.363593235660000014e+00,1.546943100000000015e+00,2.750000100000000169e-01
1.341706597609999996e+00,1.513401199999999891e+00,1.353831189137000068e+00,1.531546599999999980e+00,1.362216022920999858e+00,1.543747100000000039e+00,1.363670736435000030e+00,1.546545899999999918e+00,1.363066730394999926e+00,1.546805699999999950e+00,2.775000000000000244e-01
1.341299486425000076e+00,1.512529299999999965e+00,1.351644491043999974e+00,1.528059800000000079e+00,1.361609614899000009e+00,1.542679399999999923e+00,1.363480534532999888e+00,1.546244299999999905e+00,1.362692426653000055e+00,1.547266699999999995e+00,2.800000000000000266e-01
1.340815085823999997e+00,1.511594799999999905e+00,1.350033727220999902e+00,1.525610300000000086e+00,1.361106910934000158e+00,1.541890299999999936e+00,1.363266232391000088e+00,1.545942300000000103e+00,1.363651436240999937e+00,1.547469399999999995e+00,2.824999999999999734e-01
1.340242320613999949e+00,1.510560899999999984e+00,1.348154008052999897e+00,1.522644499999999956e+00,1.359899298922000010e+00,1.540103999999999917e+00,1.362923328961999969e+00,1.545584300000000022e+00,1.363725736984999992e+00,1.546889200000000075e+00,2.849999999999999756e-01
1.339570415619000032e+00,1.509390800000000032e+00,1.346025956263000145e+00,1.519211599999999995e+00,1.357900878636999931e+00,1.537082300000000012e+00,1.362770427433000142e+00,1.545157399999999903e+00,1.363943839165000060e+00,1.546848699999999965e+00,2.874999899999999831e-01
1.338787995669999953e+00,1.508047799999999938e+00,1.343670794578999850e+00,1.515360599999999947e+00,1.355025249851999902e+00,1.532586599999999910e+00,1.362053620263999898e+00,1.543633699999999997e+00,1.363728137009999841e+00,1.546684399999999959e+00,2.899999899999999853e-01
1.337884185596999842e+00,1.506494900000000081e+00,1.341109145721999907e+00,1.511140300000000103e+00,1.351571715466999946e+00,1.527198800000000078e+00,1.359101990749000066e+00,1.539028800000000086e+00,1.364144341170999919e+00,1.546342099999999942e+00,2.924999899999999875e-01
1.336847910246000026e+00,1.504695399999999905e+00,1.338361932418000055e+00,1.506599699999999986e+00,1.347395673682000083e+00,1.521280399999999977e+00,1.353842238151999888e+00,1.530904400000000054e+00,1.362521524943999918e+00,1.546245700000000056e+00,2.949999899999999897e-01
1.335668094120000093e+00,1.502612400000000070e+00,1.335450177391000137e+00,1.501787800000000006e+00,1.342258722281000072e+00,1.514158099999999951e+00,1.349370393433000137e+00,1.524259999999999948e+00,1.360354903276999927e+00,1.541954300000000000e+00,2.975000099999999814e-01
1.334333862552499861e+00,1.500209200000000020e+00,1.332394603366000130e+00,1.496753500000000070e+00,1.335922559045999991e+00,1.505158800000000019e+00,1.342249322223999952e+00,1.513782100000000019e+00,1.348185181580999981e+00,1.522287600000000074e+00,3.000000099999999836e-01
1.336119906233999899e+00,1.502708799999999956e+00,1.330407339301000080e+00,1.493356799999999929e+00,1.327404973770999863e+00,1.492104899999999956e+00,1.322838528123000179e+00,1.483883899999999922e+00,1.307277772515999859e+00,1.457268500000000078e+00,3.025000099999999859e-01
1.334848163039000113e+00,1.500503900000000002e+00,1.328631152033999951e+00,1.490602600000000111e+00,1.318367183399999920e+00,1.477705599999999952e+00,1.305135451092999999e+00,1.455922500000000008e+00,1.301694216680999938e+00,1.449448300000000023e+00,3.050000099999999881e-01
1.330842683049999975e+00,1.494097699999999973e+00,1.326869719237000034e+00,1.488094400000000039e+00,1.310570205457000093e+00,1.465106500000000089e+00,1.303447434211999933e+00,1.451810999999999963e+00,1.301201111751000061e+00,1.448826900000000029e+00,3.074999999999999956e-01
1.324427516343000155e+00,1.483993499999999965e+00,1.324926618586000027e+00,1.485436100000000037e+00,1.305775157467999881e+00,1.457452799999999993e+00,1.301907318812000058e+00,1.449255600000000088e+00,1.300184301581999824e+00,1.448689099999999952e+00,3.099999999999999978e-01
1.315926513005999832e+00,1.470694799999999969e+00,1.322605727755000071e+00,1.482231000000000076e+00,1.303475534498999888e+00,1.454220300000000021e+00,1.300576605507000050e+00,1.447970999999999897e+00,1.300623805977999980e+00,1.448928599999999900e+00,3.125000000000000000e-01
1.305663723109999896e+00,1.454704500000000067e+00,1.319710624416999822e+00,1.478083100000000094e+00,1.301874518488999932e+00,1.452281600000000061e+00,1.301871818458000041e+00,1.449808999999999903e+00,1.301274212481999815e+00,1.449059400000000108e+00,3.150000000000000022e-01
1.293963096741000074e+00,1.436526200000000086e+00,1.316044886247999868e+00,1.472596199999999911e+00,1.300933609070999974e+00,1.450945699999999894e+00,1.301706616803999905e+00,1.448973999999999984e+00,1.300614105880999904e+00,1.448983600000000038e+00,3.175000000000000044e-01
1.281148783977000161e+00,1.416662899999999947e+00,1.311412290923000157e+00,1.465373800000000060e+00,1.300614005880999846e+00,1.449521499999999907e+00,1.302002919768999956e+00,1.449249900000000091e+00,1.301697616717000017e+00,1.449247399999999963e+00,3.199999900000000119e-01
1.267544534898999986e+00,1.395618199999999920e+00,1.306770959742000082e+00,1.457411900000000093e+00,1.301115510895999972e+00,1.448632799999999943e+00,1.301833618077000043e+00,1.449227000000000043e+00,1.301702316762999967e+00,1.449132400000000098e+00,3.224999900000000141e-01
1.253474499585999880e+00,1.373895300000000042e+00,1.304026340655000116e+00,1.452594900000000022e+00,1.301717916917000117e+00,1.448704599999999898e+00,1.302061120349000012e+00,1.449137099999999956e+00,1.301654216281999954e+00,1.448924499999999949e+00,3.249999900000000164e-01
1.239262628118100062e+00,1.351997399999999905e+00,1.302727930817999979e+00,1.450197100000000017e+00,1.301983619573999995e+00,1.448892800000000092e+00,1.301722716965999949e+00,1.449003299999999994e+00,1.301685716598999898e+00,1.449217800000000000e+00,3.274999900000000186e-01
1.225232670568999982e+00,1.330427500000000096e+00,1.302425627382999940e+00,1.449493399999999932e+00,1.301475214492999966e+00,1.448353599999999908e+00,1.300853108272000069e+00,1.448666100000000068e+00,1.301545315191000141e+00,1.449002899999999983e+00,3.300000100000000103e-01
1.211709077068700013e+00,1.309689499999999951e+00,1.302668827506999971e+00,1.449758499999999950e+00,1.301334713088999839e+00,1.448429299999999920e+00,1.301083610575000105e+00,1.449094700000000069e+00,1.301613615873999930e+00,1.448992300000000011e+00,3.325000100000000125e-01
1.199015597668300126e+00,1.290286400000000055e+00,1.303007428341999896e+00,1.450266999999999973e+00,1.301549415235000007e+00,1.448834299999999908e+00,1.301205211791000016e+00,1.449129700000000076e+00,1.301356713306000001e+00,1.449242200000000036e+00,3.350000100000000147e-01
1.187476282451000120e+00,1.272721599999999897e+00,1.302990827044000044e+00,1.450293700000000019e+00,1.301680216540999968e+00,1.448990699999999965e+00,1.301701916760000133e+00,1.449003000000000041e+00,1.301797817716999983e+00,1.449341299999999944e+00,3.375000100000000169e-01
1.177415081496000049e+00,1.257498299999999958e+00,1.302168720765999987e+00,1.449113099999999932e+00,1.301287812616999995e+00,1.448320700000000016e+00,1.301703816777999956e+00,1.449024199999999984e+00,1.301562215361000030e+00,1.449351700000000021e+00,3.400000000000000244e-01
1.176531327376000080e+00,1.256483900000000098e+00,1.296148061156000120e+00,1.440290199999999965e+00,1.301844718186999872e+00,1.448947999999999903e+00,1.301485914599999960e+00,1.448882699999999968e+00,1.300887608615999946e+00,1.449387900000000062e+00,3.425000000000000266e-01
1.175538717081999973e+00,1.255225899999999895e+00,1.289285892791999899e+00,1.430058499999999899e+00,1.302039220132000130e+00,1.449149000000000020e+00,1.301974319481000064e+00,1.449606900000000032e+00,1.301951219252999836e+00,1.449070800000000103e+00,3.449999999999999734e-01
1.174378829466000029e+00,1.253646700000000003e+00,1.280943809387000032e+00,1.417435999999999918e+00,1.301995419694000011e+00,1.449057199999999934e+00,1.301530015041999944e+00,1.448696699999999948e+00,1.301409513835000142e+00,1.449011300000000002e+00,3.474999999999999756e-01
1.172993543382000015e+00,1.251668800000000026e+00,1.270482504653000166e+00,1.401441299999999890e+00,1.301837818117999923e+00,1.448806199999999933e+00,1.301228612027000020e+00,1.449054000000000064e+00,1.301279912538999994e+00,1.449136299999999933e+00,3.499999899999999831e-01
1.171324437685000053e+00,1.249214499999999894e+00,1.257263072301999962e+00,1.381092399999999998e+00,1.302365323393999796e+00,1.449169200000000046e+00,1.301101010748999975e+00,1.448847199999999891e+00,1.301545315192000007e+00,1.449259800000000098e+00,3.524999899999999853e-01
1.169313091227000001e+00,1.246206399999999936e+00,1.240646706046000025e+00,1.355407699999999993e+00,1.301504414784000030e+00,1.447620300000000082e+00,1.301527015011000099e+00,1.449138999999999955e+00,1.302785327590999964e+00,1.449306999999999901e+00,3.549999899999999875e-01
1.166901682862999889e+00,1.242566899999999919e+00,1.219994299597999987e+00,1.323405299999999896e+00,1.301385313593000026e+00,1.447358399999999934e+00,1.301111010850000138e+00,1.449054999999999982e+00,1.301628716026999921e+00,1.449188200000000037e+00,3.574999899999999897e-01
1.164031491450999933e+00,1.238218400000000052e+00,1.194666846665999982e+00,1.284102999999999994e+00,1.304138541124999939e+00,1.451582699999999893e+00,1.300725806998999978e+00,1.448554899999999979e+00,1.301034910088000096e+00,1.449466499999999991e+00,3.600000099999999814e-01
1.160644595835999882e+00,1.233083399999999941e+00,1.159583695700000083e+00,1.231771200000000066e+00,1.309279192529000158e+00,1.458624099999999979e+00,1.298656686308999886e+00,1.444681000000000104e+00,1.302281922559000105e+00,1.449146899999999905e+00,3.625000099999999836e-01
1.156682374874000052e+00,1.227084300000000017e+00,1.137951279300999818e+00,1.199507700000000066e+00,1.285071250455000147e+00,1.422030399999999917e+00,1.275899758740999923e+00,1.409445199999999954e+00,1.301184911589999826e+00,1.447406500000000040e+00,3.650000099999999859e-01
1.152086807417000092e+00,1.220143600000000106e+00,1.126140761165999926e+00,1.181905500000000053e+00,1.231300912764000000e+00,1.340021099999999965e+00,1.221545115206999821e+00,1.326451800000000070e+00,1.296275662498999948e+00,1.441195500000000074e+00,3.675000099999999881e-01
1.146799672317999841e+00,1.212183599999999917e+00,1.120523604992999855e+00,1.173557900000000043e+00,1.147754377313999985e+00,1.210815500000000045e+00,1.119012189899999843e+00,1.171967299999999934e+00,1.150209501865000039e+00,1.217667000000000055e+00,3.699999999999999956e-01
1.140762448433000120e+00,1.203126799999999941e+00,1.117470574478999890e+00,1.169058200000000047e+00,1.064923549021999927e+00,1.092757200000000095e+00,1.076773767521999936e+00,1.110058299999999942e+00,1.077024070025000002e+00,1.110868600000000095e+00,3.724999999999999978e-01
1.133917014614000074e+00,1.192895800000000062e+00,1.113353133323000010e+00,1.162999499999999964e+00,1.022377423570999921e+00,1.031552299999999978e+00,1.062602525811999987e+00,1.090550899999999990e+00,1.035164651439000050e+00,1.049580100000000016e+00,3.750000000000000000e-01
1.126205149713999987e+00,1.181412799999999930e+00,1.104542445219999891e+00,1.149975100000000028e+00,1.003521935019999978e+00,1.004529500000000075e+00,1.029736097155000030e+00,1.041910799999999915e+00,1.005261552414999926e+00,1.007384700000000022e+00,3.775000000000000022e-01
1.117568432589099992e+00,1.168600400000000095e+00,1.087409473868999887e+00,1.124578099999999914e+00,9.917625974276000900e-01,9.890168900000000374e-01,1.028032380117000155e+00,1.039672399999999941e+00,9.994867846682999879e-01,9.992560099999999723e-01,3.800000000000000044e-01
1.104633243137000065e+00,1.150085400000000035e+00,1.074653046312000093e+00,1.106267799999999912e+00,1.001849318292000079e+00,1.002721399999999985e+00,1.004628946090000197e+00,1.006476499999999996e+00,9.998566983662999785e-01,9.997713000000000294e-01,3.824999900000000119e-01
1.092843370338999920e+00,1.133156800000000075e+00,1.065679456580000073e+00,1.093388100000000085e+00,1.003682136621999899e+00,1.005113200000000040e+00,1.003495134750000073e+00,1.004965300000000061e+00,9.999877696786999559e-01,9.999546999999999741e-01,3.849999900000000141e-01
1.082174724204999938e+00,1.117790300000000014e+00,1.059304492832999989e+00,1.084241400000000022e+00,1.000364903449999954e+00,1.000465399999999949e+00,1.000242902230000119e+00,1.000306099999999976e+00,1.000013799937000014e+00,9.999906400000000417e-01,3.874999900000000164e-01
1.072602914745999891e+00,1.103962200000000005e+00,1.054343743226000107e+00,1.077130300000000096e+00,9.950011298119999514e-01,9.930506300000000452e-01,9.999478892802999841e-01,9.999006400000000072e-01,1.000020100000999834e+00,1.000000500000000070e+00,3.899999900000000186e-01
1.064103451975000114e+00,1.091647999999999952e+00,1.049613095920000072e+00,1.070357199999999898e+00,1.001021610015000007e+00,1.001419899999999918e+00,1.000099900799000130e+00,1.000111799999999995e+00,1.000021100010999975e+00,1.000001300000000093e+00,3.925000100000000103e-01
1.056652345899999901e+00,1.080824100000000065e+00,1.043928339073999956e+00,1.062224700000000022e+00,1.001222712025999995e+00,1.001681000000000044e+00,9.999481292812000266e-01,9.998993299999999751e-01,1.000020400003000187e+00,1.000000599999999906e+00,3.950000100000000125e-01
1.050225106534000030e+00,1.071466400000000041e+00,1.036105260844000009e+00,1.051035500000000011e+00,9.991478712786000527e-01,9.987783999999999551e-01,1.000024700046999948e+00,1.000006299999999904e+00,1.000020099999699985e+00,9.999998799999999521e-01,3.975000100000000147e-01
1.044797443887000021e+00,1.063550800000000018e+00,1.024959649391999905e+00,1.035091999999999901e+00,9.983403332040999834e-01,9.976565800000000150e-01,1.000059500396000001e+00,1.000055300000000091e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.000000100000000169e-01
1.040345167969000117e+00,1.057053199999999915e+00,1.022739227188000033e+00,1.031983700000000059e+00,1.000230802108999839e+00,1.000296599999999980e+00,1.000009339894200044e+00,9.999851600000000396e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.025000000000000244e-01
1.036843788791999899e+00,1.051949699999999988e+00,1.020525505051000037e+00,1.028863199999999978e+00,1.000027900080000087e+00,1.000010700000000030e+00,1.000031700117000044e+00,1.000016000000000016e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.050000000000000266e-01
1.034269116366999919e+00,1.048216199999999931e+00,1.018149781294000134e+00,1.025502200000000030e+00,9.992261920635000516e-01,9.988889699999999872e-01,1.000016199960600094e+00,9.999944600000000294e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.074999999999999734e-01
1.032596860703999919e+00,1.045828699999999944e+00,1.015443454232999976e+00,1.021672200000000030e+00,9.993203630039000362e-01,9.990215300000000465e-01,1.000023900037999791e+00,1.000005100000000091e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.099999999999999756e-01
1.031802531814000057e+00,1.044763099999999945e+00,1.012238122179999866e+00,1.017145200000000083e+00,9.996875366745999747e-01,9.995345500000000216e-01,1.000018699986999993e+00,9.999981500000000301e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.124999899999999831e-01
1.031862039708000056e+00,1.044995399999999908e+00,1.008365183450999902e+00,1.011692500000000106e+00,9.995611754112999625e-01,9.993574600000000308e-01,1.000021100010999975e+00,1.000001399999999929e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.149999899999999853e-01
1.032750994398000000e+00,1.046501600000000032e+00,1.003656036360000003e+00,1.005086200000000041e+00,9.993591133913999336e-01,9.990746999999999822e-01,1.000019499996100070e+00,9.999993400000000143e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.174999899999999875e-01
1.034445105892000116e+00,1.049257799999999907e+00,9.979421192222999171e-01,9.970976700000000470e-01,9.994993647938000825e-01,9.992708000000000146e-01,1.000020100000999834e+00,1.000000500000000070e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.199999899999999897e-01
1.031734459303999873e+00,1.045382500000000103e+00,9.997733675323000613e-01,9.996637099999999831e-01,9.996290060897999874e-01,9.994528299999999588e-01,1.000019999998799980e+00,1.000000100000000058e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.225000099999999814e-01
1.028366410223000127e+00,1.040555799999999920e+00,1.000705206851000062e+00,1.000967299999999893e+00,9.996895666964999982e-01,9.995377100000000237e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.250000099999999836e-01
1.024501559828000063e+00,1.035010599999999892e+00,1.000944009239000065e+00,1.001298299999999974e+00,9.997432672339999771e-01,9.996126899999999704e-01,1.000019999999700149e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.275000099999999859e-01
1.020300809295999978e+00,1.028979799999999889e+00,1.000695806759000162e+00,1.000947100000000090e+00,9.998522283226000118e-01,9.997650399999999937e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.300000099999999881e-01
1.015924959806000061e+00,1.022696400000000061e+00,1.000166901470999958e+00,1.000203600000000081e+00,9.999001488010000882e-01,9.998319100000000459e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.324999999999999956e-01
1.011534812535000105e+00,1.016393399999999891e+00,9.995634954376999559e-01,9.993578800000000317e-01,9.998976987774000902e-01,9.998285799999999668e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.349999999999999978e-01
1.007291168661999858e+00,1.010304000000000091e+00,9.990917807201999956e-01,9.986998999999999738e-01,9.998754685555000243e-01,9.997976400000000430e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.375000000000000000e-01
1.003354729365000031e+00,1.004660799999999909e+00,9.989579693795999082e-01,9.985198400000000474e-01,9.998639084391000020e-01,9.997816699999999557e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.400000000000000022e-01
9.998863158206000579e-01,9.996972100000000028e-01,1.000178001579999920e+00,1.000224800000000025e+00,9.998557383581000435e-01,9.997699300000000289e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.425000000000000044e-01
9.970467792088000270e-01,9.956460000000000310e-01,1.000699006791999857e+00,1.000952199999999959e+00,9.998557983581000119e-01,9.997701599999999633e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.449999900000000119e-01
9.949968407059999187e-01,9.927401500000000434e-01,1.000710706908000125e+00,1.000967299999999893e+00,9.998620584200000883e-01,9.997789900000000340e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.474999900000000141e-01
9.938973614919999200e-01,9.912127299999999863e-01,1.000402803827999954e+00,1.000535399999999964e+00,9.998724885245000582e-01,9.997933500000000251e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.499999900000000164e-01
9.939091127434001027e-01,9.912966500000000014e-01,9.999646394458999721e-01,9.999216800000000349e-01,9.998835186354999571e-01,9.998087300000000344e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.524999900000000186e-01
9.951929456382000438e-01,9.932249800000000350e-01,9.995859056578000335e-01,9.993917300000000337e-01,9.999038988382999982e-01,9.998372199999999710e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.550000100000000103e-01
9.979095113560000341e-01,9.972306499999999962e-01,9.994562643618000175e-01,9.992108899999999627e-01,9.999148089474999557e-01,9.998525400000000118e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.575000100000000125e-01
1.002219721073000169e+00,1.003546700000000014e+00,9.997651974531999164e-01,9.996443999999999885e-01,9.998975287756000085e-01,9.998284600000000300e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.600000100000000147e-01
1.001809813560999851e+00,1.002835600000000049e+00,1.000117900977999907e+00,1.000137400000000065e+00,9.998295780961999890e-01,9.997332100000000388e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.625000100000000169e-01
1.001356807460000109e+00,1.002090900000000007e+00,1.000249702295999965e+00,1.000321599999999922e+00,9.997094668947000828e-01,9.995652400000000215e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.650000000000000244e-01
1.000880702618999862e+00,1.001338199999999956e+00,1.000225302051999998e+00,1.000287300000000101e+00,9.995879356796000259e-01,9.993952499999999572e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.675000000000000266e-01
1.000401798887400107e+00,1.000603300000000084e+00,1.000109200892000061e+00,1.000124699999999978e+00,9.995157549575000022e-01,9.992939800000000261e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.699999999999999734e-01
9.999406161143999938e-01,9.999120200000000125e-01,9.999662494630999765e-01,9.999245399999999728e-01,9.995399551985000297e-01,9.993277200000000304e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.724999999999999756e-01
9.995171841498999843e-01,9.992899299999999929e-01,9.998609284100000716e-01,9.997771399999999531e-01,9.996614864144999224e-01,9.994977099999999837e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.749999899999999831e-01
9.991518628437999761e-01,9.987629099999999482e-01,9.998578283799000044e-01,9.997729699999999831e-01,9.998186679869999205e-01,9.997177699999999501e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.774999899999999853e-01
9.988649820443999960e-01,9.983565800000000490e-01,1.000021700017999837e+00,1.000002400000000069e+00,9.999497992985000305e-01,9.999015900000000068e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.799999899999999875e-01
9.986767516014999346e-01,9.980966999999999478e-01,1.000062200342999974e+00,1.000059100000000090e+00,9.999973597742000120e-01,9.999682300000000135e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.824999899999999897e-01
9.986074913650000440e-01,9.980090299999999637e-01,1.000070600435000179e+00,1.000070800000000037e+00,9.999495592939999788e-01,9.999012400000000245e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.850000099999999814e-01
9.986774711840000762e-01,9.981192899999999923e-01,1.000057000357999826e+00,1.000051900000000105e+00,9.998495382954000199e-01,9.997612799999999744e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.875000099999999836e-01
9.989069509083999820e-01,9.984532000000000407e-01,1.000031800170000151e+00,1.000016599999999922e+00,9.997407072139999906e-01,9.996088100000000143e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.900000099999999859e-01
9.993162503872999869e-01,9.990364900000000548e-01,1.000005229933399908e+00,9.999794400000000527e-01,9.996667343964000807e-01,9.995056399999999730e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.925000099999999881e-01
9.999256494704999998e-01,9.998949200000000204e-01,9.999876497069000170e-01,9.999548799999999904e-01,9.996520678279000593e-01,9.994847799999999616e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.949999999999999956e-01
1.000755388007199986e+00,1.001054200000000005e+00,9.999893195532000290e-01,9.999571999999999905e-01,9.996902175895999720e-01,9.995378299999999605e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.974999999999999978e-01
1.001825785846199857e+00,1.002539999999999987e+00,1.000020599531399990e+00,1.000000999999999918e+00,9.997746637643999401e-01,9.996564999999999479e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,5.000000000000000000e-01


==> figs/data/kq-p3-kxrcf-new_hp1.csv <==
d-nx25,p-nx25,d-nx50,p-nx50,d-nx100,p-nx100,d-nx200,p-nx200,d-nx400,p-nx400,x
1.375987800004990547e+00,1.569182000000000077e+00,1.375921800000000639e+00,1.569077400000000067e+00,1.376571400000000001e+00,1.570113499999999940e+00,1.376819599999999921e+00,1.570510300000000026e+00,1.376859400000000067e+00,1.570573999999999915e+00,-5.000000000000000000e-01
1.375870610245450099e+00,1.568994900000000081e+00,1.375942100020219216e+00,1.569109599999999993e+00,1.377045400000000086e+00,1.570870800000000012e+00,1.376471000000000000e+00,1.569953799999999955e+00,1.376347500000000057e+00,1.569756600000000057e+00,-4.974999999999999978e-01
1.375780320413104052e+00,1.568850800000000101e+00,1.376172100040465418e+00,1.569476499999999941e+00,1.377352499999999980e+00,1.571361400000000019e+00,1.376807899999999973e+00,1.570491199999999976e+00,1.375806300000000038e+00,1.568892200000000070e+00,-4.949999999999999956e-01
1.375717930508755016e+00,1.568751100000000065e+00,1.376544800060733653e+00,1.570071699999999959e+00,1.377138700000000160e+00,1.571020499999999931e+00,1.377146800000000004e+00,1.571032599999999890e+00,1.376865100000000064e+00,1.570583199999999957e+00,-4.925000099999999881e-01
1.375684040533201813e+00,1.568697000000000008e+00,1.376993800081018682e+00,1.570788499999999921e+00,1.376050400000000229e+00,1.569282300000000019e+00,1.376212500000000061e+00,1.569540900000000017e+00,1.376546300000000000e+00,1.570073800000000075e+00,-4.900000099999999859e-01
1.375679550487247882e+00,1.568689800000000023e+00,1.377452100101315802e+00,1.571520599999999934e+00,1.375527000000000166e+00,1.568446199999999902e+00,1.376348600000000033e+00,1.569758299999999940e+00,1.376867700000000028e+00,1.570587200000000072e+00,-4.875000099999999836e-01
1.375705160371704094e+00,1.568731000000000098e+00,1.377853200121618826e+00,1.572161200000000036e+00,1.375933400000000528e+00,1.569095399999999918e+00,1.376952500000000024e+00,1.570722600000000080e+00,1.376332600000000017e+00,1.569732799999999928e+00,-4.850000099999999814e-01
1.375761770187474919e+00,1.568821400000000033e+00,1.378130000141923439e+00,1.572604099999999949e+00,1.376851800000000736e+00,1.570562500000000083e+00,1.376286300000000073e+00,1.569658800000000021e+00,1.376150100000000043e+00,1.569441400000000097e+00,-4.824999899999999897e-01
1.375850279935140863e+00,1.568962699999999932e+00,1.378215900162223617e+00,1.572742599999999991e+00,1.377865000000001006e+00,1.572179599999999899e+00,1.375980699999999946e+00,1.569170699999999918e+00,1.376890900000000029e+00,1.570624199999999915e+00,-4.799999899999999875e-01
1.375971289615603999e+00,1.569156100000000054e+00,1.377251900214092828e+00,1.571202299999999941e+00,1.377507600000001942e+00,1.571609299999999987e+00,1.376391300000000095e+00,1.569826500000000014e+00,1.376275499999999985e+00,1.569641099999999900e+00,-4.774999899999999853e-01
1.376125799229672930e+00,1.569402799999999987e+00,1.376277100271898535e+00,1.569645500000000027e+00,1.376576500000003422e+00,1.570122599999999924e+00,1.375946600000000020e+00,1.569116500000000025e+00,1.375748500000000041e+00,1.568800200000000089e+00,-4.749999899999999831e-01
1.376314408778150034e+00,1.569704100000000047e+00,1.375405300343636616e+00,1.568252999999999897e+00,1.375656600000005225e+00,1.568653599999999981e+00,1.376081499999999957e+00,1.569331400000000043e+00,1.376854299999999975e+00,1.570566099999999965e+00,-4.724999999999999756e-01
1.376538118261830146e+00,1.570061200000000046e+00,1.374749700437303934e+00,1.567206099999999935e+00,1.375332500000008951e+00,1.568136500000000044e+00,1.377233300000000105e+00,1.571171300000000048e+00,1.376576699999999986e+00,1.570122199999999912e+00,-4.699999999999999734e-01
1.376797727681519978e+00,1.570475599999999972e+00,1.374423900560896250e+00,1.566685899999999965e+00,1.375920300000014862e+00,1.569074199999999975e+00,1.376899099999999931e+00,1.570637199999999956e+00,1.376970500000000097e+00,1.570751299999999961e+00,-4.675000000000000266e-01
1.377093837038010138e+00,1.570948500000000081e+00,1.374541400722408824e+00,1.566873299999999913e+00,1.376594700000024041e+00,1.570151199999999969e+00,1.376113799999999943e+00,1.569383699999999937e+00,1.376233199999999934e+00,1.569574199999999919e+00,-4.650000000000000244e-01
1.377427346332130043e+00,1.571480999999999906e+00,1.375215600929837967e+00,1.567949400000000049e+00,1.376855400000039698e+00,1.570567700000000011e+00,1.376907899999999962e+00,1.570651100000000078e+00,1.375827099999999970e+00,1.568925300000000078e+00,-4.625000100000000169e-01
1.377799155564650047e+00,1.572074699999999936e+00,1.376560101191179664e+00,1.570095400000000030e+00,1.376201900000065592e+00,1.569523999999999919e+00,1.377144099999999982e+00,1.571028599999999997e+00,1.376982600000000057e+00,1.570770699999999964e+00,-4.600000100000000147e-01
1.377808969764229952e+00,1.572090100000000046e+00,1.377540101583909937e+00,1.571660400000000068e+00,1.375589500000109933e+00,1.568545700000000043e+00,1.376132799999999934e+00,1.569413699999999912e+00,1.376565599999999945e+00,1.570104600000000072e+00,-4.575000100000000125e-01
1.377705889254289939e+00,1.571925199999999911e+00,1.378209002016852258e+00,1.572729000000000044e+00,1.375471800000177103e+00,1.568358300000000094e+00,1.376042399999999999e+00,1.569269299999999978e+00,1.376792400000000027e+00,1.570467000000000057e+00,-4.550000100000000103e-01
1.377505013728240080e+00,1.571604299999999954e+00,1.378544302548960987e+00,1.573265099999999972e+00,1.375997700000292978e+00,1.569198300000000046e+00,1.376186099999999968e+00,1.569498199999999954e+00,1.376123900000000067e+00,1.569399200000000105e+00,-4.524999900000000186e-01
1.377221942878539940e+00,1.571152099999999940e+00,1.378523703239170395e+00,1.573232799999999987e+00,1.377315800000483481e+00,1.571302200000000093e+00,1.375718100000000055e+00,1.568751699999999971e+00,1.375986900000000013e+00,1.569180699999999984e+00,-4.499999900000000164e-01
1.376871976398589936e+00,1.570593200000000023e+00,1.378124704146434398e+00,1.572596000000000105e+00,1.377704500000813681e+00,1.571922899999999901e+00,1.376477799999999974e+00,1.569964200000000032e+00,1.376937199999999972e+00,1.570697999999999928e+00,-4.474999900000000141e-01
1.376470613981499946e+00,1.569952199999999909e+00,1.377325105329703314e+00,1.571318500000000062e+00,1.377335700001308227e+00,1.571334599999999915e+00,1.377348800000000040e+00,1.571355199999999952e+00,1.376701200000000069e+00,1.570321099999999914e+00,-4.449999900000000119e-01
1.376033155320339985e+00,1.569253599999999915e+00,1.376102106847925777e+00,1.569364699999999946e+00,1.376498200002161054e+00,1.569997499999999935e+00,1.376512299999999911e+00,1.570019199999999948e+00,1.376548799999999906e+00,1.570077799999999968e+00,-4.425000000000000044e-01
1.375575000108209878e+00,1.568522100000000030e+00,1.374433508760047884e+00,1.566698200000000041e+00,1.375480700003565371e+00,1.568371799999999983e+00,1.376345399999999941e+00,1.569753399999999965e+00,1.376378300000000054e+00,1.569804999999999895e+00,-4.400000000000000022e-01
1.375111548038119968e+00,1.567782199999999904e+00,1.373972911381116102e+00,1.565963100000000052e+00,1.375811000006000651e+00,1.568899599999999950e+00,1.377223000000000086e+00,1.571154799999999963e+00,1.376279199999999925e+00,1.569647599999999921e+00,-4.375000000000000000e-01
1.374658298803220102e+00,1.567058400000000074e+00,1.374051514574653021e+00,1.566089000000000064e+00,1.376720400009650236e+00,1.570352200000000087e+00,1.376632899999999937e+00,1.570211299999999977e+00,1.376836799999999972e+00,1.570537800000000095e+00,-4.349999999999999978e-01
1.374230352096480035e+00,1.566375499999999921e+00,1.374548318669674085e+00,1.566882700000000073e+00,1.377567600015936033e+00,1.571705300000000083e+00,1.376001000000000030e+00,1.569202900000000067e+00,1.376039000000000012e+00,1.569263800000000098e+00,-4.324999999999999956e-01
1.373843407611009981e+00,1.565757899999999925e+00,1.375342423995213004e+00,1.568151199999999967e+00,1.377711200026280336e+00,1.571935099999999919e+00,1.376728200000000069e+00,1.570364199999999988e+00,1.375950900000000088e+00,1.569123700000000010e+00,-4.300000099999999881e-01
1.373512665039920089e+00,1.565230300000000074e+00,1.376312930880255081e+00,1.569701400000000024e+00,1.376782400044185728e+00,1.570451000000000041e+00,1.376460400000000028e+00,1.569936500000000068e+00,1.376963699999999902e+00,1.570740500000000095e+00,-4.275000099999999859e-01
1.373253724076300086e+00,1.564817200000000019e+00,1.377338839653766023e+00,1.571340299999999912e+00,1.375803800071759619e+00,1.568888499999999908e+00,1.375798100000000135e+00,1.568879399999999924e+00,1.376718799999999909e+00,1.570349199999999890e+00,-4.250000099999999836e-01
1.373081784413320072e+00,1.564543400000000029e+00,1.378299250644751117e+00,1.572874700000000070e+00,1.375432000118313125e+00,1.568294999999999995e+00,1.376818100000000600e+00,1.570507600000000004e+00,1.376690900000000051e+00,1.570304600000000050e+00,-4.225000099999999814e-01
1.373012245744690052e+00,1.564433100000000021e+00,1.379073364182408890e+00,1.574111700000000003e+00,1.376323300193157628e+00,1.569718100000000005e+00,1.377236600000001809e+00,1.571176399999999918e+00,1.376036000000000037e+00,1.569258899999999901e+00,-4.199999899999999897e-01
1.373092399033009947e+00,1.564559599999999939e+00,1.378673379472612925e+00,1.573472100000000040e+00,1.377311100317651915e+00,1.571295499999999956e+00,1.376137500000004676e+00,1.569420899999999897e+00,1.376211800000000096e+00,1.569538799999999901e+00,-4.174999899999999875e-01
1.373115249383829894e+00,1.564594999999999958e+00,1.377890600665919951e+00,1.572221199999999985e+00,1.377753900524123054e+00,1.572002600000000028e+00,1.375914200000012855e+00,1.569064999999999932e+00,1.376829300000000034e+00,1.570526099999999925e+00,-4.149999899999999853e-01
1.373091898232619901e+00,1.564556800000000081e+00,1.376894029299049915e+00,1.570628799999999936e+00,1.377373500882615565e+00,1.571394900000000039e+00,1.376102200000033804e+00,1.569364900000000063e+00,1.376827599999999929e+00,1.570522900000000055e+00,-4.124999899999999831e-01
1.373033047015000063e+00,1.564462800000000042e+00,1.375852766908679969e+00,1.568965399999999955e+00,1.375891801463175801e+00,1.569027900000000031e+00,1.375692000000095838e+00,1.568709399999999921e+00,1.376431900000000041e+00,1.569890999999999925e+00,-4.099999999999999756e-01
1.372949997166399871e+00,1.564329999999999998e+00,1.374935915031590072e+00,1.567501299999999986e+00,1.375320102406728751e+00,1.568116099999999902e+00,1.376433800000250507e+00,1.569894399999999912e+00,1.375948500000000019e+00,1.569119300000000106e+00,-4.074999999999999734e-01
1.372853450122699881e+00,1.564176100000000069e+00,1.374312775204679982e+00,1.566506600000000082e+00,1.375532003744918574e+00,1.568454900000000096e+00,1.377352700000672225e+00,1.571361900000000089e+00,1.376537600000000028e+00,1.570059899999999953e+00,-4.050000000000000266e-01
1.372754707319099987e+00,1.564018600000000037e+00,1.374152548964729936e+00,1.566251800000000083e+00,1.376291406241218152e+00,1.569667200000000040e+00,1.376584400001989561e+00,1.570135199999999953e+00,1.376622599999999919e+00,1.570195800000000030e+00,-4.025000000000000244e-01
1.372664570191199918e+00,1.563874800000000009e+00,1.374624237848399932e+00,1.567006899999999980e+00,1.377362110659102079e+00,1.571375699999999931e+00,1.376333500004906396e+00,1.569734200000000079e+00,1.376962800000000042e+00,1.570739000000000107e+00,-4.000000100000000169e-01
1.372594040174800023e+00,1.563762400000000108e+00,1.375448550094229949e+00,1.568320600000000065e+00,1.377030818819539926e+00,1.570847499999999952e+00,1.377191500013686953e+00,1.571103799999999939e+00,1.376282000000000005e+00,1.569651799999999930e+00,-3.975000100000000147e-01
1.372554018705299805e+00,1.563698800000000055e+00,1.376291358105590001e+00,1.569665099999999924e+00,1.376147929490069144e+00,1.569437699999999936e+00,1.376757100040815196e+00,1.570410700000000048e+00,1.376265300000000025e+00,1.569625400000000059e+00,-3.950000100000000125e-01
1.372555707218100052e+00,1.563701400000000019e+00,1.377045364168079988e+00,1.570868500000000001e+00,1.375356146394202117e+00,1.568173599999999945e+00,1.375993000092443186e+00,1.569190300000000038e+00,1.376711100000000298e+00,1.570336900000000036e+00,-3.925000100000000103e-01
1.372609907150200037e+00,1.563787700000000003e+00,1.377603470568559807e+00,1.571759499999999976e+00,1.375298473255847975e+00,1.568082500000000046e+00,1.376366100276165350e+00,1.569786200000000020e+00,1.376449000000002476e+00,1.569918499999999995e+00,-3.899999900000000186e-01
1.372727719934899948e+00,1.563975200000000010e+00,1.377858379590139792e+00,1.572166600000000081e+00,1.376361418007259863e+00,1.569778600000000024e+00,1.376115600823041962e+00,1.569385599999999936e+00,1.375862200000045332e+00,1.568981399999999971e+00,-3.874999900000000164e-01
1.372919947008399921e+00,1.564281299999999986e+00,1.377702993519799968e+00,1.571918099999999985e+00,1.377444204175109821e+00,1.571506999999999987e+00,1.375763701873887523e+00,1.568824299999999949e+00,1.376516600000125656e+00,1.570026499999999992e+00,-3.849999900000000141e-01
1.373197889806800021e+00,1.564723599999999992e+00,1.377030114643100100e+00,1.570842700000000036e+00,1.377873135370089930e+00,1.572191499999999964e+00,1.376909605520425517e+00,1.570654400000000006e+00,1.376666200001012585e+00,1.570265699999999987e+00,-3.824999900000000119e-01
1.373572349765399991e+00,1.565319399999999916e+00,1.375732545245699878e+00,1.568768900000000022e+00,1.376974415202940172e+00,1.570755600000000030e+00,1.377181516738580136e+00,1.571088199999999935e+00,1.377015800016102354e+00,1.570823599999999987e+00,-3.800000000000000044e-01
1.374408799117300184e+00,1.566645300000000018e+00,1.374978708231799907e+00,1.567566500000000085e+00,1.375954030719479970e+00,1.569125499999999951e+00,1.376224038995412791e+00,1.569559600000000055e+00,1.376324900048233824e+00,1.569720400000000016e+00,-3.775000000000000022e-01
1.375110667220599936e+00,1.567759899999999984e+00,1.374208605949699846e+00,1.566337599999999997e+00,1.375457146132839981e+00,1.568332099999999896e+00,1.376719603691820115e+00,1.570350499999999982e+00,1.375847300642346838e+00,1.568958599999999981e+00,-3.750000000000000000e-01
1.375652954277299944e+00,1.568622399999999972e+00,1.373457447178799917e+00,1.565138300000000093e+00,1.375773385407299987e+00,1.568836600000000026e+00,1.377308999206759976e+00,1.571291200000000110e+00,1.376822004340191308e+00,1.570513999999999966e+00,-3.724999999999999978e-01
1.376010160489499867e+00,1.569191900000000084e+00,1.372760440698900020e+00,1.564024999999999999e+00,1.377192572507099921e+00,1.571100500000000011e+00,1.376230165519559900e+00,1.569566400000000028e+00,1.376503629769747938e+00,1.570005300000000048e+00,-3.699999999999999956e-01
1.376156886059900053e+00,1.569427700000000092e+00,1.372152695288400004e+00,1.563053800000000049e+00,1.377574865093299961e+00,1.571710099999999999e+00,1.375860816721499846e+00,1.568976200000000043e+00,1.376985630496369906e+00,1.570774399999999904e+00,-3.675000099999999881e-01
1.376067831190100010e+00,1.569288999999999934e+00,1.371669219725500044e+00,1.562281000000000031e+00,1.377115580932199990e+00,1.570975299999999963e+00,1.376391027222199970e+00,1.569820200000000110e+00,1.376183085583259968e+00,1.569490700000000016e+00,-3.650000099999999859e-01
1.375717796082500000e+00,1.568734800000000096e+00,1.371345222789300156e+00,1.561762799999999896e+00,1.376102496544600040e+00,1.569355199999999950e+00,1.375902926583800090e+00,1.569036700000000062e+00,1.375829424805599999e+00,1.568920599999999999e+00,-3.625000099999999836e-01
1.375081280939399964e+00,1.567724300000000071e+00,1.371215913259399954e+00,1.561555400000000038e+00,1.374823688451999981e+00,1.567309300000000016e+00,1.376122301800299930e+00,1.569377500000000092e+00,1.377032327154500191e+00,1.570823300000000033e+00,-3.600000099999999814e-01
1.374132785966599934e+00,1.566216800000000076e+00,1.371245792631899940e+00,1.561600799999999900e+00,1.375060149971000012e+00,1.567680799999999985e+00,1.377276113546300085e+00,1.571210400000000007e+00,1.376497016190999956e+00,1.569962999999999997e+00,-3.574999899999999897e-01
1.372847211358800168e+00,1.564171299999999931e+00,1.371710299051299931e+00,1.562339099999999981e+00,1.376047028128799976e+00,1.569251299999999905e+00,1.376732024113000108e+00,1.570337400000000105e+00,1.376856972775799992e+00,1.570537800000000095e+00,-3.549999899999999875e-01
1.371199257322400111e+00,1.561547199999999913e+00,1.372458277981500219e+00,1.563528900000000110e+00,1.377214912744500142e+00,1.571111900000000006e+00,1.376171908480000150e+00,1.569444800000000084e+00,1.376364776872200046e+00,1.569752000000000036e+00,-3.524999899999999853e-01
1.369163224058000061e+00,1.558303400000000005e+00,1.373338174880599949e+00,1.564929400000000026e+00,1.377993893612999843e+00,1.572354400000000041e+00,1.377230295512399838e+00,1.571134400000000042e+00,1.376130314861999882e+00,1.569377900000000103e+00,-3.499999899999999831e-01
1.366714111769200102e+00,1.554399099999999923e+00,1.374198935205299898e+00,1.566299700000000072e+00,1.377581581944000044e+00,1.571693900000000088e+00,1.377058562748999959e+00,1.570859699999999970e+00,1.377016101211000043e+00,1.570791999999999966e+00,-3.474999999999999756e-01
1.363826620657599964e+00,1.549793699999999941e+00,1.374889004409500126e+00,1.567398499999999917e+00,1.376268195428000052e+00,1.569597399999999920e+00,1.375937189075800093e+00,1.569069899999999906e+00,1.376138294610999901e+00,1.569390899999999922e+00,-3.449999999999999734e-01
1.360474950925899984e+00,1.544446100000000044e+00,1.375257027953699973e+00,1.567985100000000021e+00,1.374434570807800071e+00,1.566672099999999901e+00,1.376319281040399911e+00,1.569679999999999964e+00,1.375801495446800082e+00,1.568852799999999936e+00,-3.425000000000000266e-01
1.356634202775599984e+00,1.538315700000000064e+00,1.375151751296999958e+00,1.567818300000000109e+00,1.372461944827199964e+00,1.563525700000000018e+00,1.376479917042000123e+00,1.569935999999999998e+00,1.377034304176999902e+00,1.570821199999999918e+00,-3.400000000000000244e-01
1.353502016594600121e+00,1.533374500000000085e+00,1.373828400605000111e+00,1.565696500000000047e+00,1.371702374592999929e+00,1.562311500000000075e+00,1.375551886170000015e+00,1.568454400000000026e+00,1.376519399935199894e+00,1.569998999999999922e+00,-3.375000100000000169e-01
1.350305775616599924e+00,1.528327299999999944e+00,1.371708522048999956e+00,1.562311400000000017e+00,1.372339628121999944e+00,1.563329200000000085e+00,1.375990997843299812e+00,1.569155199999999972e+00,1.376999103399999980e+00,1.570764800000000072e+00,-3.350000100000000147e-01
1.347052781642299912e+00,1.523186799999999952e+00,1.368871551601999803e+00,1.557790900000000089e+00,1.373855322152999880e+00,1.565748700000000104e+00,1.377392907880999884e+00,1.571393800000000063e+00,1.376150997307600043e+00,1.569410299999999925e+00,-3.325000100000000125e-01
1.343749936473499940e+00,1.517965599999999915e+00,1.365397325233000059e+00,1.552262699999999995e+00,1.375731573426100196e+00,1.568739799999999907e+00,1.376764199696900004e+00,1.570390299999999906e+00,1.375853795169399874e+00,1.568936200000000003e+00,-3.300000100000000103e-01
1.340404841916300160e+00,1.512676499999999979e+00,1.361364978914199941e+00,1.545854400000000073e+00,1.375510066463000003e+00,1.568383000000000083e+00,1.374032683180500092e+00,1.566029799999999916e+00,1.377279505521999958e+00,1.571212599999999959e+00,-3.274999900000000186e-01
1.337024499764499996e+00,1.507332200000000011e+00,1.356853948619999972e+00,1.538694000000000006e+00,1.373477973477099878e+00,1.565144400000000102e+00,1.373009073642599942e+00,1.564397599999999944e+00,1.375916795617800004e+00,1.569037000000000015e+00,-3.249999900000000164e-01
1.333616411823199899e+00,1.501945599999999992e+00,1.351943770320700011e+00,1.530909199999999970e+00,1.369743767216999863e+00,1.559194900000000050e+00,1.374892088407299928e+00,1.567401400000000056e+00,1.376664501049999823e+00,1.570230599999999921e+00,-3.224999900000000141e-01
1.330187379894099964e+00,1.496529199999999893e+00,1.346713779989499926e+00,1.522627699999999917e+00,1.364415720433499901e+00,1.550705299999999953e+00,1.374769587203199972e+00,1.567207000000000017e+00,1.373390777267800011e+00,1.565005999999999897e+00,-3.199999900000000119e-01
1.326745105779999934e+00,1.491095800000000082e+00,1.341516725742500027e+00,1.514400799999999991e+00,1.358686162931600050e+00,1.541600300000000034e+00,1.370483656100299985e+00,1.560368999999999895e+00,1.374867487994400062e+00,1.567362099999999980e+00,-3.175000000000000044e-01
1.323296491280699927e+00,1.485658200000000040e+00,1.336193237149399859e+00,1.505991199999999974e+00,1.352425818571000082e+00,1.531662499999999927e+00,1.363922008548200004e+00,1.549923299999999893e+00,1.370828258650500064e+00,1.560919200000000062e+00,-3.150000000000000022e-01
1.319848838197899887e+00,1.480229000000000017e+00,1.330782220553899942e+00,1.497459199999999990e+00,1.345866778589600132e+00,1.521268000000000065e+00,1.356693455914899982e+00,1.538432400000000033e+00,1.363191103170400043e+00,1.548757799999999962e+00,-3.125000000000000000e-01
1.316409548335100155e+00,1.474821099999999996e+00,1.325322682298699872e+00,1.488864799999999988e+00,1.339241234224499921e+00,1.510793700000000017e+00,1.349222001731700038e+00,1.526582600000000012e+00,1.355179944971800055e+00,1.536030800000000029e+00,-3.099999999999999978e-01
1.312985723492300139e+00,1.469446999999999948e+00,1.319853428727599809e+00,1.480268399999999929e+00,1.332410579233700210e+00,1.500024699999999989e+00,1.341564946044299989e+00,1.514470200000000100e+00,1.347034785799199996e+00,1.523121699999999912e+00,-3.074999999999999956e-01
1.309584565471999973e+00,1.464119699999999913e+00,1.314413366183500020e+00,1.471729899999999924e+00,1.325547627654400040e+00,1.489218200000000047e+00,1.333815289779300084e+00,1.502234800000000092e+00,1.338837226244599998e+00,1.510159100000000088e+00,-3.050000099999999881e-01
1.306213376074999877e+00,1.458851600000000026e+00,1.309041501010000053e+00,1.463309600000000099e+00,1.318669378577200124e+00,1.478407599999999933e+00,1.326010233054999876e+00,1.489942300000000053e+00,1.330621266559899984e+00,1.497201199999999899e+00,-3.025000099999999859e-01
1.302879357104000047e+00,1.453655700000000106e+00,1.303776739549100006e+00,1.455067799999999911e+00,1.311792831096100009e+00,1.467626199999999992e+00,1.318188276238900114e+00,1.477653399999999895e+00,1.322400206834300151e+00,1.484266899999999945e+00,-3.000000099999999836e-01
1.298977548421200057e+00,1.447597100000000081e+00,1.298487311067400007e+00,1.446824200000000005e+00,1.304962380762900054e+00,1.456934699999999916e+00,1.310383019538300164e+00,1.465418200000000004e+00,1.314180247120499967e+00,1.471366500000000022e+00,-2.975000099999999814e-01
1.295020760919599834e+00,1.441450200000000015e+00,1.293290684039900107e+00,1.438733000000000040e+00,1.298204030775200080e+00,1.446383699999999939e+00,1.302622563157800117e+00,1.453282100000000021e+00,1.305966687452200015e+00,1.458507800000000021e+00,-2.949999899999999897e-01
1.291028492357400026e+00,1.435246699999999986e+00,1.288182457145200077e+00,1.430787599999999937e+00,1.291549382037199933e+00,1.436018100000000075e+00,1.294932507292100077e+00,1.441285300000000102e+00,1.297767727888499811e+00,1.445704899999999959e+00,-2.924999899999999875e-01
1.287020340486199954e+00,1.429017800000000005e+00,1.283157629062799954e+00,1.422981000000000051e+00,1.285029535454699889e+00,1.425882099999999930e+00,1.287341652144800008e+00,1.429471099999999995e+00,1.289596168524799857e+00,1.432976699999999992e+00,-2.899999899999999853e-01
1.283015603059600052e+00,1.422795199999999927e+00,1.278211698470099966e+00,1.415306399999999964e+00,1.278666589467000181e+00,1.416003799999999924e+00,1.279875297906200027e+00,1.417876600000000042e+00,1.281467609474099989e+00,1.420347100000000085e+00,-2.874999899999999831e-01
1.279033977833800018e+00,1.416610200000000042e+00,1.273340064046600162e+00,1.407756999999999925e+00,1.272479244254199893e+00,1.406418799999999969e+00,1.272558544749900156e+00,1.406541899999999901e+00,1.273405150901699923e+00,1.407852600000000010e+00,-2.849999999999999756e-01
1.275094962561600154e+00,1.410494700000000101e+00,1.268537924470000133e+00,1.400325999999999960e+00,1.266482500389299881e+00,1.397147700000000103e+00,1.265417492873200045e+00,1.395504700000000042e+00,1.265440493040600023e+00,1.395539800000000108e+00,-2.824999999999999734e-01
1.271217954996400001e+00,1.404479699999999998e+00,1.263800778420399951e+00,1.393006699999999931e+00,1.260691658445199925e+00,1.388210799999999967e+00,1.258478342463599908e+00,1.384802099999999925e+00,1.257614936189900057e+00,1.383473399999999964e+00,-2.800000000000000266e-01
1.267422252894599977e+00,1.398597099999999926e+00,1.259135640878300100e+00,1.385814000000000101e+00,1.255107818092700001e+00,1.379614099999999954e+00,1.251764093687399937e+00,1.374470400000000092e+00,1.249981380736200132e+00,1.371730300000000069e+00,-2.775000000000000244e-01
1.263727754007800019e+00,1.392878300000000014e+00,1.254580407537200015e+00,1.378799099999999944e+00,1.249748679120000094e+00,1.371376200000000045e+00,1.245306846777400001e+00,1.364555100000000021e+00,1.242591927052300038e+00,1.360390400000000000e+00,-2.750000100000000169e-01
1.260153856091399849e+00,1.387354699999999941e+00,1.250174277577499993e+00,1.372022199999999970e+00,1.244628541804299937e+00,1.363516299999999903e+00,1.239141501988499927e+00,1.355104700000000051e+00,1.235472275331199965e+00,1.349491500000000066e+00,-2.725000100000000147e-01
1.256719756899999929e+00,1.382058000000000009e+00,1.245956050179899854e+00,1.365542899999999893e+00,1.239761306424999932e+00,1.356053799999999976e+00,1.233305559591500122e+00,1.346178700000000061e+00,1.228611025487200026e+00,1.339010400000000045e+00,-2.700000100000000125e-01
1.253445354186999872e+00,1.377019500000000063e+00,1.241964824525799926e+00,1.359421100000000049e+00,1.235169473156600084e+00,1.349026000000000058e+00,1.227857720014799980e+00,1.337862499999999955e+00,1.222031377686900067e+00,1.328981799999999991e+00,-2.675000100000000103e-01
1.250349845706800078e+00,1.372270799999999902e+00,1.238239599795700085e+00,1.353716700000000106e+00,1.230876541977300009e+00,1.342466399999999949e+00,1.222870483784200157e+00,1.330259300000000033e+00,1.215980033726500098e+00,1.319778399999999907e+00,-2.649999900000000186e-01
1.247452929213100026e+00,1.367843499999999990e+00,1.234819575170200023e+00,1.348489599999999955e+00,1.226907913113600035e+00,1.336411599999999922e+00,1.218396051277899961e+00,1.323450299999999968e+00,1.211036697813300034e+00,1.312272000000000105e+00,-2.624999900000000164e-01
1.244774002460400153e+00,1.363769100000000067e+00,1.231743549828999917e+00,1.343799799999999989e+00,1.223288586792800059e+00,1.330898200000000031e+00,1.214490522905300018e+00,1.317515900000000073e+00,1.207593772801299981e+00,1.307052600000000009e+00,-2.599999900000000141e-01
1.242338660307099829e+00,1.360010299999999894e+00,1.228972427041600035e+00,1.339571099999999904e+00,1.220019763074999819e+00,1.325923399999999974e+00,1.211266899486699966e+00,1.312621700000000002e+00,1.205285956037499995e+00,1.303556200000000054e+00,-2.574999900000000119e-01
1.240054724060100089e+00,1.356491300000000066e+00,1.226517508128600165e+00,1.335825700000000005e+00,1.217105541912899991e+00,1.321489600000000042e+00,1.208754181232299940e+00,1.308810400000000040e+00,1.204425349784699950e+00,1.302253099999999941e+00,-2.550000000000000044e-01
1.237914293257299958e+00,1.353199800000000064e+00,1.224335292353400106e+00,1.332496799999999926e+00,1.214545823312799921e+00,1.317597600000000035e+00,1.206886467664399998e+00,1.305981300000000012e+00,1.203635544046700145e+00,1.301058100000000106e+00,-2.525000000000000022e-01
1.235909967437699875e+00,1.350123299999999915e+00,1.222381778980200062e+00,1.329518100000000036e+00,1.212341207282900069e+00,1.314249199999999895e+00,1.205765859523600048e+00,1.304283599999999987e+00,1.203433542579700033e+00,1.300752499999999978e+00,-2.500000000000000000e-01
1.234033946138199944e+00,1.347249399999999930e+00,1.220613067270500007e+00,1.326822600000000074e+00,1.210510093982499980e+00,1.311471300000000006e+00,1.205228955620900155e+00,1.303469400000000000e+00,1.203454142730600029e+00,1.300784299999999893e+00,-2.474999999999999978e-01
1.232278528897799985e+00,1.344565900000000092e+00,1.218985356487499949e+00,1.324343999999999966e+00,1.209015883134000102e+00,1.309207800000000033e+00,1.204645251380800142e+00,1.302586400000000033e+00,1.203366242090400107e+00,1.300650199999999979e+00,-2.449999999999999956e-01
1.230636215255400012e+00,1.342060199999999925e+00,1.217454845895500126e+00,1.322015600000000068e+00,1.207807774361000064e+00,1.307379099999999905e+00,1.203893545920200037e+00,1.301449899999999937e+00,1.203510643139900083e+00,1.300869499999999901e+00,-2.425000099999999881e-01
1.229099204748000052e+00,1.339720100000000080e+00,1.215977634756999937e+00,1.319770799999999911e+00,1.206834867287899904e+00,1.305905899999999953e+00,1.203456242745200022e+00,1.300786900000000079e+00,1.203354542005799832e+00,1.300633099999999986e+00,-2.399999899999999964e-01
1.227659996915500207e+00,1.337533199999999978e+00,1.214592323638399973e+00,1.317660700000000018e+00,1.206075161768200177e+00,1.304751200000000111e+00,1.203435242591500032e+00,1.300754500000000036e+00,1.203468242832499868e+00,1.300804599999999978e+00,-2.374999999999999889e-01
1.226310691295700028e+00,1.335487199999999985e+00,1.213364014183299977e+00,1.315794700000000095e+00,1.205556258000100023e+00,1.303962800000000088e+00,1.203484242947999938e+00,1.300829999999999931e+00,1.203385742232199851e+00,1.300680400000000070e+00,-2.349999999999999867e-01
1.225043687426699890e+00,1.333569800000000027e+00,1.212269506100600136e+00,1.314136100000000029e+00,1.205227455612700060e+00,1.303464799999999979e+00,1.203454542730599819e+00,1.300784200000000057e+00,1.203414042437799925e+00,1.300723000000000074e+00,-2.325000000000000122e-01
1.223851484847400028e+00,1.331768400000000074e+00,1.211285799101099903e+00,1.312648400000000048e+00,1.205037954233900033e+00,1.303180599999999911e+00,1.203421842494199812e+00,1.300734000000000057e+00,1.203437842609699882e+00,1.300759100000000057e+00,-2.300000000000000100e-01
1.222726283094800026e+00,1.330070899999999945e+00,1.210389592895600108e+00,1.311294799999999983e+00,1.204757152192099889e+00,1.302757699999999907e+00,1.203420442484199882e+00,1.300733300000000092e+00,1.203365942087599949e+00,1.300650099999999920e+00,-2.275000100000000025e-01
1.221660481708700008e+00,1.328464599999999995e+00,1.209557887194000037e+00,1.310038700000000000e+00,1.204413749700099956e+00,1.302238900000000088e+00,1.203439642623300054e+00,1.300762699999999938e+00,1.203481142925300063e+00,1.300824500000000050e+00,-2.249999900000000108e-01
1.220646280227100089e+00,1.326937599999999939e+00,1.208767481706100044e+00,1.308843399999999990e+00,1.204027546897000089e+00,1.301653699999999914e+00,1.203468342831599980e+00,1.300804599999999978e+00,1.203334841861199989e+00,1.300602999999999954e+00,-2.225000000000000033e-01
1.219676178188100035e+00,1.325477000000000016e+00,1.207995276142699970e+00,1.307672299999999899e+00,1.203618843924799897e+00,1.301032200000000083e+00,1.203450242699700024e+00,1.300777599999999978e+00,1.203497943047100005e+00,1.300849900000000003e+00,-2.200000000000000011e-01
1.218921567597899935e+00,1.324281599999999948e+00,1.207266270500200189e+00,1.306561000000000083e+00,1.203427042533300018e+00,1.300739199999999984e+00,1.203378642179500080e+00,1.300670400000000004e+00,1.203314341713799918e+00,1.300572400000000073e+00,-2.174999999999999989e-01
1.218482860021800063e+00,1.323577500000000073e+00,1.206802166934100029e+00,1.305852699999999977e+00,1.203416342456000043e+00,1.300724299999999944e+00,1.203366842094000022e+00,1.300650700000000048e+00,1.203473142866199996e+00,1.300812199999999974e+00,-2.149999999999999967e-01
1.218364055449799865e+00,1.323370099999999994e+00,1.206515064775000035e+00,1.305414099999999911e+00,1.203437042605099982e+00,1.300758400000000092e+00,1.203444042656099944e+00,1.300767900000000088e+00,1.203333741854800021e+00,1.300601499999999966e+00,-2.125000099999999892e-01
1.218568953874499927e+00,1.323664699999999916e+00,1.206317263354300007e+00,1.305112400000000061e+00,1.203338941892099889e+00,1.300612199999999996e+00,1.203479442912499975e+00,1.300823300000000016e+00,1.203455442737900061e+00,1.300786400000000009e+00,-2.099999899999999975e-01
1.219101655286100039e+00,1.324466600000000049e+00,1.206121062001900057e+00,1.304814099999999977e+00,1.203390642268599819e+00,1.300691700000000006e+00,1.203410942415999996e+00,1.300718800000000064e+00,1.203364742079400029e+00,1.300648100000000085e+00,-2.074999999999999900e-01
1.219966059675300141e+00,1.325780900000000040e+00,1.205838660049199929e+00,1.304386299999999999e+00,1.203588543706499925e+00,1.300988699999999998e+00,1.203361542057600042e+00,1.300642800000000099e+00,1.203423542506899979e+00,1.300737299999999985e+00,-2.049999999999999878e-01
1.221166167033099992e+00,1.327613099999999990e+00,1.205382256827800092e+00,1.303695599999999954e+00,1.203585643685600060e+00,1.300980699999999990e+00,1.203417542462300149e+00,1.300729000000000024e+00,1.203399542332300065e+00,1.300701099999999943e+00,-2.025000000000000133e-01
1.222705977351300044e+00,1.329968299999999992e+00,1.204664251666400121e+00,1.302609099999999964e+00,1.203035039682900154e+00,1.300145600000000012e+00,1.203492643008899909e+00,1.300842899999999913e+00,1.203371442128599922e+00,1.300658199999999987e+00,-2.000000000000000111e-01
1.224589390620800078e+00,1.332851900000000089e+00,1.203855845683799997e+00,1.301390599999999953e+00,1.203385842234999892e+00,1.300678599999999907e+00,1.203440942634199873e+00,1.300763099999999950e+00,1.203450342700599807e+00,1.300778400000000001e+00,-1.975000100000000036e-01
1.226820506833500080e+00,1.336269099999999987e+00,1.203991446603300153e+00,1.301600799999999891e+00,1.203756944928899841e+00,1.301243699999999892e+00,1.203381342198599935e+00,1.300673200000000085e+00,1.203347741953900041e+00,1.300622500000000015e+00,-1.949999900000000119e-01
1.229403125978399958e+00,1.340225199999999894e+00,1.204703351746500006e+00,1.302682300000000071e+00,1.203276041434599986e+00,1.300518899999999922e+00,1.203363542070300163e+00,1.300647499999999956e+00,1.203470642848899930e+00,1.300808900000000046e+00,-1.925000000000000044e-01
1.232341448049099952e+00,1.344725600000000076e+00,1.205623658432199985e+00,1.304078099999999907e+00,1.201071425418400063e+00,1.297182000000000057e+00,1.203522343226300029e+00,1.300886999999999905e+00,1.203302141624700061e+00,1.300553999999999988e+00,-1.900000000000000022e-01
1.235639173033799887e+00,1.349775299999999900e+00,1.206384863981899924e+00,1.305231299999999983e+00,1.203297141590099928e+00,1.300543100000000063e+00,1.203430142553300053e+00,1.300746699999999922e+00,1.203474042874300043e+00,1.300813400000000009e+00,-1.875000000000000000e-01
1.239300300926200027e+00,1.355379799999999912e+00,1.206618965714500114e+00,1.305584700000000042e+00,1.204600351057100172e+00,1.302516199999999902e+00,1.203542043367299863e+00,1.300918100000000077e+00,1.203313341707500150e+00,1.300571300000000097e+00,-1.849999999999999978e-01
1.243329031716200017e+00,1.361544300000000041e+00,1.205958460951499944e+00,1.304581400000000002e+00,1.202846838316899980e+00,1.299866600000000094e+00,1.203299241603799974e+00,1.300549699999999920e+00,1.203463342796099900e+00,1.300797699999999946e+00,-1.824999999999999956e-01
1.247729165394799944e+00,1.368273999999999990e+00,1.204035347013499901e+00,1.301664200000000049e+00,1.195902187866299871e+00,1.289359099999999980e+00,1.203829445455500080e+00,1.301350599999999913e+00,1.203355142009399970e+00,1.300633699999999893e+00,-1.800000099999999881e-01
1.251390984721600041e+00,1.373925099999999899e+00,1.198671208063399884e+00,1.293289300000000086e+00,1.205346356477700054e+00,1.303606999999999960e+00,1.203428942543300018e+00,1.300745800000000063e+00,1.203415642450500034e+00,1.300725600000000037e+00,-1.774999899999999964e-01
1.255180309020500040e+00,1.379779199999999983e+00,1.198133804140799841e+00,1.292392999999999903e+00,1.208451679034900028e+00,1.308365599999999906e+00,1.203995846665099956e+00,1.301604699999999948e+00,1.203371942132200001e+00,1.300658799999999893e+00,-1.749999999999999889e-01
1.259057237331300039e+00,1.385773300000000097e+00,1.202170033418300088e+00,1.298569899999999944e+00,1.201916731559300011e+00,1.298533600000000066e+00,1.203795445208099890e+00,1.301297900000000007e+00,1.203389942263199952e+00,1.300687300000000102e+00,-1.724999999999999867e-01
1.262981968697900026e+00,1.391844199999999976e+00,1.210526594068000117e+00,1.311414800000000103e+00,1.182440390070099934e+00,1.269009499999999901e+00,1.203150940526900081e+00,1.300330299999999939e+00,1.203567543553699881e+00,1.300955499999999931e+00,-1.700000000000000122e-01
1.266914902161899947e+00,1.397928800000000082e+00,1.222950384259799961e+00,1.330522399999999994e+00,1.213895818585200015e+00,1.316120600000000085e+00,1.206401764141999955e+00,1.305236899999999922e+00,1.204186348049399946e+00,1.301892000000000049e+00,-1.675000000000000100e-01
1.270815936765400167e+00,1.403963999999999990e+00,1.239188402167600067e+00,1.355487499999999956e+00,1.217653745885500127e+00,1.322352799999999995e+00,1.196971895637899852e+00,1.291012999999999966e+00,1.206907967819100147e+00,1.306011299999999986e+00,-1.650000100000000025e-01
1.274645571550000023e+00,1.409886799999999996e+00,1.258987745962400151e+00,1.385904800000000048e+00,1.196072889106799986e+00,1.290294100000000110e+00,1.215714231794700062e+00,1.319320000000000048e+00,1.215288028697899980e+00,1.318695299999999904e+00,-1.624999900000000108e-01
1.278363705556899932e+00,1.415634000000000059e+00,1.282095013815100160e+00,1.421368799999999988e+00,1.151512665389500034e+00,1.222533700000000056e+00,1.169783498121099941e+00,1.250008500000000078e+00,1.240321010554999992e+00,1.356693699999999891e+00,-1.600000000000000033e-01
1.281930737830300204e+00,1.421142499999999975e+00,1.292015386129000021e+00,1.436577800000000016e+00,1.261256162643400014e+00,1.391676799999999936e+00,1.282166014547200028e+00,1.420394200000000051e+00,1.370354455209900069e+00,1.558065999999999951e+00,-1.575000000000000011e-01
1.285306767409799988e+00,1.426349199999999984e+00,1.300032244890600097e+00,1.449044699999999963e+00,1.332911483198199853e+00,1.501078399999999924e+00,1.340566438808300065e+00,1.519468400000000052e+00,1.347879891939199881e+00,1.525012699999999999e+00,-1.549999999999999989e-01
1.288452093339500060e+00,1.431191000000000102e+00,1.306454292107899873e+00,1.459171999999999914e+00,1.356370053618399796e+00,1.536045300000000058e+00,1.339414330438299938e+00,1.509953399999999890e+00,1.344289965858500135e+00,1.516742100000000093e+00,-1.524999999999999967e-01
1.291326714659899899e+00,1.435604700000000067e+00,1.311589629785500088e+00,1.467362300000000008e+00,1.321523100467800083e+00,1.481884800000000002e+00,1.344848469915799871e+00,1.520190200000000047e+00,1.342648753934099881e+00,1.516788199999999920e+00,-1.500000099999999892e-01
1.293891130414100088e+00,1.439527500000000071e+00,1.315746559931599835e+00,1.474018100000000109e+00,1.334922797804700023e+00,1.504938799999999910e+00,1.342395752097900186e+00,1.516131799999999918e+00,1.343137457484799846e+00,1.517544900000000085e+00,-1.474999899999999975e-01
1.296105139642800053e+00,1.442895899999999898e+00,1.319233784551700150e+00,1.479541800000000018e+00,1.341021342094300017e+00,1.513405399999999901e+00,1.342923955934099967e+00,1.516942299999999966e+00,1.342848955391100052e+00,1.517056299999999913e+00,-1.449999999999999900e-01
1.297929341388999847e+00,1.445647099999999963e+00,1.322359705653799899e+00,1.484336000000000100e+00,1.341790847689499966e+00,1.513805199999999962e+00,1.342583853464800026e+00,1.516275000000000039e+00,1.343287358574400070e+00,1.517582800000000010e+00,-1.424999999999999878e-01
1.299323534695099980e+00,1.447717799999999944e+00,1.325432525243400050e+00,1.488803099999999935e+00,1.339203628943999913e+00,1.512658000000000058e+00,1.343817462426099896e+00,1.517465899999999923e+00,1.343818562436099873e+00,1.517628900000000058e+00,-1.400000000000000133e-01
1.298341703148999882e+00,1.447437400000000096e+00,1.327943931928199817e+00,1.492749199999999998e+00,1.341234343856000155e+00,1.513469500000000023e+00,1.342924655939599976e+00,1.517239599999999911e+00,1.343036856755400077e+00,1.517153100000000032e+00,-1.375000000000000111e-01
1.297260095908000066e+00,1.446752299999999991e+00,1.330001245884300021e+00,1.496117600000000047e+00,1.341592446274399997e+00,1.514325600000000049e+00,1.343141557514800022e+00,1.516524900000000065e+00,1.343214158043199991e+00,1.517570099999999922e+00,-1.350000100000000036e-01
1.296197295320000054e+00,1.445873500000000034e+00,1.331672764882800175e+00,1.498947999999999947e+00,1.341320143969700007e+00,1.515064399999999978e+00,1.343258858366999986e+00,1.517501699999999953e+00,1.343255358342499983e+00,1.517053599999999891e+00,-1.324999900000000119e-01
1.295271783200000026e+00,1.445012100000000022e+00,1.333026886693400082e+00,1.501279699999999995e+00,1.341460344711900010e+00,1.515524000000000093e+00,1.342919055897699998e+00,1.517357300000000020e+00,1.343020056633499992e+00,1.517280799999999985e+00,-1.300000000000000044e-01
1.294602441959999961e+00,1.444379199999999974e+00,1.334131509088799961e+00,1.503152599999999950e+00,1.342678154173299943e+00,1.515604699999999916e+00,1.343442559701200079e+00,1.517157300000000042e+00,1.343214258045099863e+00,1.517219199999999990e+00,-1.275000000000000022e-01
1.294307753779999848e+00,1.444185999999999970e+00,1.335054929839800009e+00,1.504606099999999946e+00,1.342421854347999988e+00,1.515585100000000018e+00,1.342953156155100025e+00,1.517257999999999996e+00,1.343068956988199947e+00,1.516807000000000016e+00,-1.250000000000000000e-01
1.294506400830000015e+00,1.444643499999999969e+00,1.335865446716399951e+00,1.505679800000000013e+00,1.341897451136500052e+00,1.515572099999999978e+00,1.343453559755799942e+00,1.517883300000000046e+00,1.343110557291099960e+00,1.517516599999999993e+00,-1.224999999999999978e-01
1.295316965340000070e+00,1.445962799999999993e+00,1.336631157490300037e+00,1.506413199999999897e+00,1.342311250437999925e+00,1.515672799999999931e+00,1.343211058013199954e+00,1.516923000000000021e+00,1.343381459258299992e+00,1.517350800000000000e+00,-1.199999999999999956e-01
1.296858029440000060e+00,1.448355199999999954e+00,1.337504280444099969e+00,1.507451300000000050e+00,1.342374438161699990e+00,1.516340400000000033e+00,1.343106957457500084e+00,1.517168599999999978e+00,1.342967456251499936e+00,1.516826400000000019e+00,-1.174999999999999933e-01
1.299248175360000035e+00,1.452031700000000036e+00,1.338306524761200045e+00,1.508400900000000044e+00,1.342645242670000183e+00,1.516928099999999890e+00,1.343270357951400040e+00,1.517565599999999959e+00,1.343252558322399981e+00,1.517664899999999983e+00,-1.150000000000000050e-01
1.302606085240000100e+00,1.457203400000000038e+00,1.339014029750800194e+00,1.509297399999999900e+00,1.343006163433800193e+00,1.517122999999999999e+00,1.343313058818100147e+00,1.517240300000000097e+00,1.343353459050999898e+00,1.517187700000000028e+00,-1.125000000000000028e-01
1.307050541309999980e+00,1.464081399999999977e+00,1.339603434721399866e+00,1.510175800000000068e+00,1.343339699922700081e+00,1.516612300000000024e+00,1.343316162521599910e+00,1.517299200000000070e+00,1.342864855510299993e+00,1.516859799999999980e+00,-1.100000000000000006e-01
1.312699825719999991e+00,1.472876899999999933e+00,1.340050978982100016e+00,1.511071599999999959e+00,1.342492531599499994e+00,1.516145099999999912e+00,1.343280450095200029e+00,1.517693900000000040e+00,1.343520960407899922e+00,1.517960100000000034e+00,-1.074999999999999983e-01
1.319672820699999916e+00,1.483800900000000089e+00,1.340333201842199840e+00,1.512019900000000083e+00,1.342761825076800086e+00,1.516470699999999949e+00,1.343367050464400192e+00,1.517411099999999902e+00,1.342694253141100136e+00,1.516135100000000069e+00,-1.049999999999999961e-01
1.328088008410000187e+00,1.497064600000000079e+00,1.340426342609299937e+00,1.513055800000000062e+00,1.343279293709400024e+00,1.517085400000000028e+00,1.343033711181399914e+00,1.516896500000000092e+00,1.343222962932700160e+00,1.517570700000000050e+00,-1.024999999999999939e-01
1.338064171040000083e+00,1.512879099999999921e+00,1.340306940592500107e+00,1.514214900000000030e+00,1.343176450851199855e+00,1.517485699999999937e+00,1.343276528060800112e+00,1.517549599999999943e+00,1.343259345933299986e+00,1.517389300000000052e+00,-1.000000000000000056e-01
1.329178880700000009e+00,1.510715000000000030e+00,1.340054079921999985e+00,1.514221100000000098e+00,1.342479367627299913e+00,1.517346499999999931e+00,1.343240257528800052e+00,1.517271500000000106e+00,1.342465470023999963e+00,1.515723500000000001e+00,-9.749999600000000544e-02
1.321928486499999833e+00,1.509190999999999949e+00,1.340065182899000007e+00,1.514357399999999965e+00,1.342313429772000077e+00,1.517158400000000018e+00,1.342467193861999863e+00,1.517155800000000054e+00,1.343294962615999788e+00,1.518393799999999905e+00,-9.499999900000000164e-02
1.316185725400000006e+00,1.508281599999999889e+00,1.340396689600000135e+00,1.514801599999999970e+00,1.342650460395000023e+00,1.517072200000000093e+00,1.343130342640999952e+00,1.517580499999999999e+00,1.342521911535000001e+00,1.516229199999999944e+00,-9.250000099999999836e-02
1.311824231299999921e+00,1.507960900000000048e+00,1.341105039939999966e+00,1.515731099999999998e+00,1.343461782609000066e+00,1.517238300000000040e+00,1.344815022301000029e+00,1.517529399999999917e+00,1.341586425380999925e+00,1.516740999999999895e+00,-9.000000399999999456e-02
1.308716938799999951e+00,1.508203399999999972e+00,1.342246373850000118e+00,1.517323399999999989e+00,1.345310331699999917e+00,1.517721400000000109e+00,1.343025729564000015e+00,1.516866400000000059e+00,1.343911809935999901e+00,1.517893200000000054e+00,-8.749999899999999498e-02
1.306737178499999930e+00,1.508982999999999963e+00,1.343877531240000200e+00,1.519756000000000107e+00,1.346491633572000080e+00,1.518788299999999980e+00,1.340526984157000001e+00,1.517298000000000036e+00,1.342701095126999977e+00,1.515500099999999906e+00,-8.500000100000000558e-02
1.305758385600000127e+00,1.510274399999999906e+00,1.346054452039999960e+00,1.523206400000000071e+00,1.346817990791999931e+00,1.520077899999999982e+00,1.341821091823000023e+00,1.517614699999999983e+00,1.343146830300999905e+00,1.518294899999999892e+00,-8.250000300000000231e-02
1.305653493899999962e+00,1.512051599999999940e+00,1.348833876180000058e+00,1.527852100000000046e+00,1.346101805928999973e+00,1.521229399999999954e+00,1.344462932989999970e+00,1.516980599999999901e+00,1.342846734137999931e+00,1.516318099999999891e+00,-7.999999800000000272e-02
1.306295835800000082e+00,1.514288999999999996e+00,1.350129827349999978e+00,1.529574999999999907e+00,1.345143066492999973e+00,1.521980899999999970e+00,1.344991027924000049e+00,1.517694600000000005e+00,1.343705236019000049e+00,1.516690600000000000e+00,-7.750000099999999892e-02
1.307558646000000158e+00,1.516961000000000004e+00,1.351483564060000031e+00,1.531428000000000011e+00,1.345168371356000092e+00,1.523573300000000019e+00,1.343482757931000027e+00,1.519022499999999942e+00,1.343237131059999978e+00,1.518038199999999893e+00,-7.500000299999999565e-02
1.309315357300000038e+00,1.520041699999999940e+00,1.352831020669999829e+00,1.533374999999999932e+00,1.346808050117999978e+00,1.526539599999999997e+00,1.342927320033000083e+00,1.520089999999999941e+00,1.340964809479000097e+00,1.515892699999999982e+00,-7.249999799999999606e-02
1.311438803399999964e+00,1.523505600000000015e+00,1.354108031290000014e+00,1.535379899999999909e+00,1.350692932374999877e+00,1.531412699999999960e+00,1.347124073350999929e+00,1.524202000000000057e+00,1.345784657754000024e+00,1.519212999999999925e+00,-7.000000000000000666e-02
1.313802618300000002e+00,1.527326699999999926e+00,1.355250330250000079e+00,1.537406599999999957e+00,1.355489536165999986e+00,1.536934299999999975e+00,1.356401865404000207e+00,1.535153400000000001e+00,1.350119300944999878e+00,1.529465700000000039e+00,-6.750000300000000286e-02
1.316279734599999918e+00,1.531479500000000105e+00,1.356194051889999974e+00,1.539418799999999976e+00,1.359730086529000070e+00,1.541881000000000057e+00,1.363286430215000067e+00,1.546397199999999916e+00,1.368000979715999987e+00,1.556055399999999977e+00,-6.499999800000000327e-02
1.318743687200000014e+00,1.535938299999999979e+00,1.356874730279999941e+00,1.541380600000000101e+00,1.362857815449999954e+00,1.545965000000000034e+00,1.365682458119999998e+00,1.553029999999999911e+00,1.369714096855999985e+00,1.558190699999999929e+00,-6.250000000000000000e-02
1.321067408300000023e+00,1.540677199999999969e+00,1.357228399789999873e+00,1.543255800000000066e+00,1.364315954917999951e+00,1.548898499999999956e+00,1.366596564551000093e+00,1.556417500000000009e+00,1.369214191866999997e+00,1.559211099999999961e+00,-5.999999899999999831e-02
1.319399374599999897e+00,1.540539399999999892e+00,1.357307014900000164e+00,1.545066599999999957e+00,1.364698267572000079e+00,1.551658500000000052e+00,1.367466074742999860e+00,1.557809900000000081e+00,1.368992689653000028e+00,1.560800299999999918e+00,-5.750000100000000197e-02
1.317314207700000184e+00,1.540555600000000025e+00,1.357461271760000088e+00,1.546729699999999985e+00,1.365102292543000084e+00,1.554043800000000086e+00,1.369627495795000094e+00,1.558779499999999985e+00,1.371300912734999988e+00,1.558840199999999898e+00,-5.500000000000000028e-02
1.314788532100000129e+00,1.540711399999999953e+00,1.357648097590000047e+00,1.548250099999999962e+00,1.365770202743999961e+00,1.556005199999999977e+00,1.371375313478000013e+00,1.559378399999999942e+00,1.369057990306000061e+00,1.560777999999999999e+00,-5.249999799999999911e-02
1.311798972600000113e+00,1.540992300000000093e+00,1.357824019659999992e+00,1.549633100000000097e+00,1.366943971089000121e+00,1.557494500000000004e+00,1.369873998499000045e+00,1.558960200000000018e+00,1.371777517501000077e+00,1.560532299999999983e+00,-5.000000100000000225e-02
1.308321855400000011e+00,1.541383699999999912e+00,1.357945765430000007e+00,1.550883900000000093e+00,1.368382445443999895e+00,1.558156799999999897e+00,1.367902578714000006e+00,1.559412100000000079e+00,1.369109090815999963e+00,1.559456900000000035e+00,-4.749999900000000108e-02
1.304333904099999941e+00,1.541871400000000003e+00,1.357969761900000183e+00,1.552007700000000101e+00,1.369437871464000089e+00,1.558083399999999896e+00,1.369444194206999921e+00,1.560635199999999889e+00,1.370815907884999962e+00,1.561149399999999909e+00,-4.500000199999999728e-02
1.299811546299999954e+00,1.542440800000000056e+00,1.357852836640000005e+00,1.553009599999999990e+00,1.370008063916000163e+00,1.557874299999999934e+00,1.371698416685000144e+00,1.559832000000000107e+00,1.370744707172000032e+00,1.559588299999999927e+00,-4.250000000000000305e-02
1.294731204299999883e+00,1.543077500000000102e+00,1.357551517000000096e+00,1.553895000000000026e+00,1.369990537574000022e+00,1.558129899999999957e+00,1.371372913521999859e+00,1.559460999999999986e+00,1.370212701852999926e+00,1.560637499999999900e+00,-3.999999900000000136e-02
1.289069502999999894e+00,1.543766999999999889e+00,1.356684298100000019e+00,1.554687099999999988e+00,1.369802249141000017e+00,1.559014300000000075e+00,1.370206701525999993e+00,1.560930600000000057e+00,1.368638986114999900e+00,1.560477399999999903e+00,-3.750000099999999809e-02
1.282802870999999900e+00,1.544494699999999998e+00,1.355388193700000077e+00,1.555371499999999907e+00,1.369827415670000104e+00,1.559699200000000063e+00,1.370173701961999946e+00,1.560620799999999919e+00,1.371926318986999904e+00,1.559730899999999920e+00,-3.500000000000000333e-02
1.275908030000000082e+00,1.545246499999999967e+00,1.353621696499999860e+00,1.555966900000000042e+00,1.369836402490000049e+00,1.559974399999999983e+00,1.369866997996999958e+00,1.559249200000000002e+00,1.369441894144000083e+00,1.561221799999999993e+00,-3.249999900000000164e-02
1.268361306000000077e+00,1.546007600000000037e+00,1.351343199599999823e+00,1.556492100000000045e+00,1.369599974969999856e+00,1.559630199999999967e+00,1.369163683735000081e+00,1.560868399999999934e+00,1.370803207760000086e+00,1.559542100000000042e+00,-2.999999899999999942e-02
1.260139224999999863e+00,1.546763799999999911e+00,1.348510996699999964e+00,1.556965900000000014e+00,1.368880620300000128e+00,1.559205500000000022e+00,1.369000524542000052e+00,1.561037800000000031e+00,1.370136601091999973e+00,1.560584699999999936e+00,-2.750000000000000014e-02
1.251218409000000031e+00,1.547500400000000109e+00,1.345083481199999875e+00,1.557407100000000044e+00,1.368103896659999874e+00,1.559190400000000087e+00,1.370565955343999942e+00,1.558952300000000069e+00,1.370408303807999939e+00,1.560740800000000039e+00,-2.500000000000000139e-02
1.241575386000000059e+00,1.548203100000000054e+00,1.341018846100000106e+00,1.557834500000000011e+00,1.367461592940000026e+00,1.559580900000000048e+00,1.372071929294000014e+00,1.560052299999999947e+00,1.370454904272999874e+00,1.559218299999999946e+00,-2.250000099999999864e-02
1.231186481999999804e+00,1.548857499999999998e+00,1.336275885500000093e+00,1.558266600000000057e+00,1.367144998110000120e+00,1.560373199999999905e+00,1.370829822526000052e+00,1.561717000000000022e+00,1.370518104906999879e+00,1.560887200000000030e+00,-2.000000000000000042e-02
1.219832030000000067e+00,1.549383900000000036e+00,1.329469811899999909e+00,1.558558600000000016e+00,1.366512379380000031e+00,1.560931300000000022e+00,1.368533049362000042e+00,1.559827700000000039e+00,1.368354383275000030e+00,1.560189000000000048e+00,-1.750000000000000167e-02
1.207386620000000077e+00,1.549937099999999957e+00,1.322204741500000003e+00,1.558789600000000108e+00,1.365040734440000181e+00,1.560862699999999936e+00,1.369813075901000099e+00,1.559611099999999917e+00,1.371743017115999885e+00,1.559720999999999913e+00,-1.499999999999999944e-02
1.193674783999999933e+00,1.550507300000000033e+00,1.314134463700000088e+00,1.558977000000000057e+00,1.362723150299999908e+00,1.560391099999999920e+00,1.372238471184999975e+00,1.561548900000000017e+00,1.369754197031999965e+00,1.561171400000000098e+00,-1.250000000000000069e-02
1.178521358999999880e+00,1.551084799999999930e+00,1.304913570599999906e+00,1.559138099999999971e+00,1.359552714699999942e+00,1.559740300000000079e+00,1.369968044936999974e+00,1.559836000000000000e+00,1.370789011272000035e+00,1.559930899999999898e+00,-9.999999799999999273e-03
1.161750882000000207e+00,1.551659499999999969e+00,1.294196152000000044e+00,1.559289900000000006e+00,1.355976704499999963e+00,1.559816199999999986e+00,1.368164673999999970e+00,1.559005100000000033e+00,1.370207294116999819e+00,1.560558600000000018e+00,-7.499999799999999654e-03
1.143187991000000014e+00,1.552221700000000038e+00,1.281636596000000017e+00,1.559449899999999944e+00,1.350787741700000044e+00,1.560416599999999931e+00,1.369156457619999934e+00,1.561595300000000019e+00,1.370005099858000008e+00,1.560021799999999903e+00,-4.999999899999999636e-03
1.122657518000000021e+00,1.552761400000000069e+00,1.266889193999999996e+00,1.559635199999999999e+00,1.342485251000000046e+00,1.561058400000000068e+00,1.367843928480000137e+00,1.560973799999999967e+00,1.370727508702000108e+00,1.559653600000000084e+00,-2.499999900000000018e-03
1.099984198000000024e+00,1.553268899999999952e+00,1.249608239999999926e+00,1.559863000000000000e+00,1.329568657300000067e+00,1.561258199999999929e+00,1.364382349710000053e+00,1.558451199999999925e+00,1.370725668646300077e+00,1.561403799999999897e+00,0.000000000000000000e+00
1.074992573999999923e+00,1.553734399999999960e+00,1.232437752999999914e+00,1.560075499999999948e+00,1.310292191300000075e+00,1.560726800000000081e+00,1.360612332300000116e+00,1.560583499999999901e+00,1.368317517092999980e+00,1.558864800000000050e+00,2.499999900000000018e-03
1.047507379999999877e+00,1.554148000000000085e+00,1.200207801999999990e+00,1.560334000000000110e+00,1.292053333999999998e+00,1.560255100000000006e+00,1.351346749099999967e+00,1.561627499999999946e+00,1.369312896509999877e+00,1.560565900000000061e+00,4.999999899999999636e-03
1.017353367999999980e+00,1.554499700000000040e+00,1.153540175000000056e+00,1.560612799999999911e+00,1.264423762000000062e+00,1.560053099999999970e+00,1.330208039600000003e+00,1.559109400000000090e+00,1.367450377529999983e+00,1.560686900000000099e+00,7.499999799999999654e-03
9.843551229999999430e-01,1.554779899999999992e+00,1.093056457000000092e+00,1.560886400000000007e+00,1.216973955000000052e+00,1.560330999999999912e+00,1.293074985999999926e+00,1.560193299999999894e+00,1.357670534300000176e+00,1.559228800000000081e+00,9.999999799999999273e-03
9.483374720000000702e-01,1.554978699999999936e+00,1.019378510999999987e+00,1.561128899999999931e+00,1.130532560000000020e+00,1.560949200000000037e+00,1.226451058999999955e+00,1.561692000000000080e+00,1.315067614099999949e+00,1.561777799999999994e+00,1.250000000000000069e-02
9.091250119999999546e-01,1.555086100000000027e+00,9.331278620000000856e-01,1.561314899999999950e+00,9.742975940000000445e-01,1.561519600000000008e+00,1.054256054999999970e+00,1.559915799999999964e+00,1.173738054999999836e+00,1.560179500000000052e+00,1.499999999999999944e-02
8.665424910000000258e-01,1.555092499999999989e+00,8.349262290000000197e-01,1.561418900000000054e+00,7.741928889999999397e-01,1.561893600000000104e+00,6.941153799999999485e-01,1.559003099999999975e+00,4.328233400000000008e-01,1.560844399999999910e+00,1.750000000000000167e-02
8.204145019999999899e-01,1.554987799999999920e+00,7.253953599999999335e-01,1.561414999999999997e+00,5.561427599999999583e-01,1.561922400000000044e+00,3.195297700000000463e-01,1.560014100000000070e+00,2.207791009999999776e-01,1.559948899999999972e+00,2.000000000000000042e-02
7.650062380000000051e-01,1.555261500000000074e+00,6.107972900000000482e-01,1.561512000000000011e+00,3.703732499999999872e-01,1.561718600000000068e+00,1.853795819999999872e-01,1.560438400000000003e+00,1.808152462100000024e-01,1.559406599999999976e+00,2.250000099999999864e-02
7.087941199999999720e-01,1.555505399999999927e+00,5.096255100000000038e-01,1.561625599999999947e+00,2.582397980000000204e-01,1.561710500000000001e+00,1.914467310000000089e-01,1.561001199999999978e+00,1.812914213000000052e-01,1.559795599999999949e+00,2.500000000000000139e-02
6.524027699999999097e-01,1.555720900000000073e+00,4.221703399999999773e-01,1.561744299999999974e+00,2.037866289999999969e-01,1.561657099999999909e+00,1.839745442000000064e-01,1.561462300000000081e+00,1.802685192899999844e-01,1.560725300000000093e+00,2.750000000000000014e-02
5.964570700000000336e-01,1.555909599999999893e+00,3.487222399999999611e-01,1.561856300000000086e+00,1.910580740000000222e-01,1.561317400000000077e+00,1.808115115299999964e-01,1.561343399999999937e+00,1.801999141489999956e-01,1.560845599999999944e+00,2.999999899999999942e-02
5.415817400000000337e-01,1.556072600000000028e+00,2.895716300000000243e-01,1.561949999999999950e+00,1.900779269999999799e-01,1.561442400000000008e+00,1.810589616000000124e-01,1.560822699999999896e+00,1.801281223799999776e-01,1.560042699999999893e+00,3.249999900000000164e-02
4.884014300000000253e-01,1.556211400000000022e+00,2.450089480000000042e-01,1.562013499999999944e+00,1.880848060000000210e-01,1.561471700000000018e+00,1.801402332950000074e-01,1.560248400000000091e+00,1.800869929139999881e-01,1.559491799999999984e+00,3.500000000000000333e-02
4.375410400000000477e-01,1.556327299999999969e+00,2.153246799999999905e-01,1.562035400000000074e+00,1.854867624000000048e-01,1.561495199999999972e+00,1.802982884200000080e-01,1.559974399999999983e+00,1.801245671149999950e-01,1.560028699999999935e+00,3.750000099999999809e-02
3.896253299999999919e-01,1.556421800000000077e+00,2.008093020000000228e-01,1.562003899999999890e+00,1.826918345999999915e-01,1.561602799999999958e+00,1.801416805689999845e-01,1.560050799999999960e+00,1.801867100019999834e-01,1.560933399999999915e+00,3.999999900000000136e-02
3.452789299999999839e-01,1.556496099999999938e+00,1.945086760000000192e-01,1.562129600000000007e+00,1.811812465000000039e-01,1.561778300000000064e+00,1.801645204189999960e-01,1.560297999999999963e+00,1.801907243860000063e-01,1.560994699999999957e+00,4.250000000000000305e-02
3.051266799999999835e-01,1.556551800000000041e+00,1.904978310000000064e-01,1.562227199999999927e+00,1.806095113799999763e-01,1.561986799999999898e+00,1.801683636689999923e-01,1.560619100000000037e+00,1.801303826479999926e-01,1.560122599999999915e+00,4.500000199999999728e-02
2.697933900000000218e-01,1.556590200000000035e+00,1.881986100999999967e-01,1.562297300000000000e+00,1.805892588999999937e-01,1.562215899999999991e+00,1.801966784930000010e-01,1.561049200000000026e+00,1.800847319159999960e-01,1.559461399999999998e+00,4.749999900000000108e-02
2.399036850000000054e-01,1.556612600000000013e+00,1.870328034000000028e-01,1.562340599999999968e+00,1.807331593700000072e-01,1.562453700000000056e+00,1.802394189250000056e-01,1.561622899999999925e+00,1.801365329769999968e-01,1.560211900000000096e+00,5.000000100000000225e-02
2.160824339999999899e-01,1.556620499999999963e+00,1.864222504999999974e-01,1.562357699999999960e+00,1.805833115899999897e-01,1.562692900000000051e+00,1.802784302229999969e-01,1.562201500000000021e+00,1.802029344909999997e-01,1.561178399999999966e+00,5.249999799999999911e-02
1.989543329999999832e-01,1.556615099999999918e+00,1.857887548999999916e-01,1.562349200000000105e+00,1.804159482800000158e-01,1.562883400000000034e+00,1.802992053960000007e-01,1.562508199999999903e+00,1.802126669130000025e-01,1.561338099999999951e+00,5.500000000000000028e-02
1.891441399999999884e-01,1.556597900000000090e+00,1.845541322999999789e-01,1.562315600000000027e+00,1.803170006255999935e-01,1.563050199999999945e+00,1.802946071910000170e-01,1.562416199999999922e+00,1.801400618100000017e-01,1.560329099999999913e+00,5.750000100000000197e-02
1.872766495000000031e-01,1.556570299999999962e+00,1.821402018999999928e-01,1.562257800000000030e+00,1.803724993820000067e-01,1.563218199999999891e+00,1.802687158610000173e-01,1.562066100000000013e+00,1.801566329719999915e-01,1.560642800000000108e+00,5.999999899999999831e-02
1.899754369999999970e-01,1.556453899999999946e+00,1.812892331000000024e-01,1.562276699999999963e+00,1.803848842490000104e-01,1.563375500000000029e+00,1.802477974490000190e-01,1.561733700000000002e+00,1.802230977699999792e-01,1.561718799999999963e+00,6.250000000000000000e-02
1.918761079999999897e-01,1.556372499999999937e+00,1.809667845400000086e-01,1.562331600000000043e+00,1.803748562009999945e-01,1.563437100000000024e+00,1.802446271799999777e-01,1.561708499999999944e+00,1.802654608320000129e-01,1.562486100000000100e+00,6.499999800000000327e-02
1.930614199999999836e-01,1.556322800000000006e+00,1.810101055499999945e-01,1.562413199999999946e+00,1.803628937439999969e-01,1.563442500000000068e+00,1.802738203800000050e-01,1.562108400000000064e+00,1.802872824070000102e-01,1.562984499999999999e+00,6.750000300000000286e-02
1.936140689999999998e-01,1.556301200000000051e+00,1.812564359999999930e-01,1.562512399999999912e+00,1.803694855319999957e-01,1.563431100000000074e+00,1.803260664790000134e-01,1.562880000000000047e+00,1.802511597860000092e-01,1.562654100000000046e+00,7.000000000000000666e-02
1.936167739999999915e-01,1.556304700000000096e+00,1.815429766999999972e-01,1.562619800000000003e+00,1.803682289029999997e-01,1.563457499999999945e+00,1.803901376339999973e-01,1.563792300000000024e+00,1.802525298850000124e-01,1.562855399999999895e+00,7.249999799999999606e-02
1.931522789999999823e-01,1.556329599999999980e+00,1.817069686000000184e-01,1.562726400000000071e+00,1.803684478879999942e-01,1.563483699999999921e+00,1.804375956050000007e-01,1.564488600000000007e+00,1.803429664379999908e-01,1.564317900000000039e+00,7.500000299999999565e-02
1.923033040000000082e-01,1.556372599999999995e+00,1.815856115999999743e-01,1.562822799999999956e+00,1.803730117180000203e-01,1.563550400000000007e+00,1.804660205870000089e-01,1.564891800000000055e+00,1.804091212310000025e-01,1.565390499999999907e+00,7.750000099999999892e-02
1.911525700000000216e-01,1.556430200000000097e+00,1.810161772699999949e-01,1.562899899999999898e+00,1.803848196080000132e-01,1.563698299999999985e+00,1.804717834060000081e-01,1.564979300000000073e+00,1.804125614790000054e-01,1.565513600000000061e+00,7.999999800000000272e-02
1.897827900000000068e-01,1.556499199999999972e+00,1.806475451599999782e-01,1.562919600000000075e+00,1.803845607400000051e-01,1.563710500000000003e+00,1.804413542870000053e-01,1.564537800000000090e+00,1.803439965120000044e-01,1.564557200000000092e+00,8.250000300000000231e-02
1.882767056999999911e-01,1.556576299999999913e+00,1.804386301299999995e-01,1.562942400000000065e+00,1.803837485089999915e-01,1.563706299999999993e+00,1.803982407240000141e-01,1.563913600000000015e+00,1.803860495599999836e-01,1.565176399999999912e+00,8.500000100000000558e-02
1.867170309999999778e-01,1.556657699999999922e+00,1.803563235420000133e-01,1.562964800000000043e+00,1.803909042469999946e-01,1.563806100000000088e+00,1.803959902520000103e-01,1.563886000000000109e+00,1.804280426010000105e-01,1.565778700000000079e+00,8.749999899999999498e-02
1.851865025999999970e-01,1.556740299999999966e+00,1.803674884410000068e-01,1.562983599999999917e+00,1.804146192930000114e-01,1.564130400000000032e+00,1.804321130710000165e-01,1.564409299999999892e+00,1.804530844150000202e-01,1.566130000000000022e+00,9.000000399999999456e-02
1.837678399000000073e-01,1.556820599999999999e+00,1.804390176599999784e-01,1.562995200000000029e+00,1.804215646359999814e-01,1.564245700000000072e+00,1.804629751040000007e-01,1.564868099999999984e+00,1.804391634070000028e-01,1.565920699999999943e+00,9.250000099999999836e-02
1.825437576999999756e-01,1.556895399999999929e+00,1.805377839800000050e-01,1.562996499999999900e+00,1.804239422629999867e-01,1.564282799999999973e+00,1.804833766299999975e-01,1.565167500000000045e+00,1.803794090780000137e-01,1.565055800000000108e+00,9.499999900000000164e-02
1.815969766000000152e-01,1.556961100000000098e+00,1.806306803499999891e-01,1.562983900000000093e+00,1.804314927220000142e-01,1.564387200000000089e+00,1.805080884040000111e-01,1.565546399999999894e+00,1.803763488549999794e-01,1.565023400000000064e+00,9.749999600000000544e-02
1.810102344999999779e-01,1.557014200000000015e+00,1.806845598000000053e-01,1.562954100000000013e+00,1.804539565570000004e-01,1.564704899999999954e+00,1.805375205230000113e-01,1.565984199999999937e+00,1.804449338240000089e-01,1.566038599999999947e+00,1.000000000000000056e-01
2.004869940000000017e-01,1.556925499999999962e+00,1.854737830000000032e-01,1.562883299999999975e+00,1.806061735700000004e-01,1.564908399999999977e+00,1.805489613650000102e-01,1.566181899999999905e+00,1.804884469789999890e-01,1.566696000000000089e+00,1.024999999999999939e-01
2.174083209999999877e-01,1.556834899999999910e+00,1.884127022999999845e-01,1.562831899999999941e+00,1.806427363199999969e-01,1.565088000000000035e+00,1.805318601199999984e-01,1.565958699999999926e+00,1.804439037499999954e-01,1.566077799999999964e+00,1.049999999999999961e-01
2.319832889999999814e-01,1.556744499999999976e+00,1.899331419999999992e-01,1.562802299999999978e+00,1.806343924799999889e-01,1.565245999999999915e+00,1.804944374130000029e-01,1.565463300000000002e+00,1.803749087500000070e-01,1.565101000000000075e+00,1.074999999999999983e-01
2.444208830000000054e-01,1.556655899999999981e+00,1.904668520000000198e-01,1.562796700000000039e+00,1.806519304699999995e-01,1.565384499999999957e+00,1.804568646710000002e-01,1.564961300000000000e+00,1.804209220850000184e-01,1.565785500000000052e+00,1.100000000000000006e-01
2.549301860000000031e-01,1.556570999999999927e+00,1.904456119999999864e-01,1.562817499999999971e+00,1.806989216900000139e-01,1.565403099999999936e+00,1.804313530919999797e-01,1.564654900000000071e+00,1.804449938299999834e-01,1.566143300000000016e+00,1.125000000000000028e-01
2.637202909999999956e-01,1.556491700000000034e+00,1.903012209999999926e-01,1.562866799999999889e+00,1.807685481999999899e-01,1.565436100000000108e+00,1.804275720129999983e-01,1.564659500000000092e+00,1.804632751540000135e-01,1.566408400000000034e+00,1.150000000000000050e-01
2.710001899999999742e-01,1.556419699999999962e+00,1.904654510000000078e-01,1.562946900000000028e+00,1.808683744900000112e-01,1.565479499999999913e+00,1.804467058290000203e-01,1.565011500000000000e+00,1.804331329720000043e-01,1.565964200000000028e+00,1.174999999999999933e-01
2.769789900000000360e-01,1.556356899999999932e+00,1.913700910000000199e-01,1.563060300000000069e+00,1.810059657399999966e-01,1.565528999999999948e+00,1.804869119080000084e-01,1.565666699999999967e+00,1.803764088600000037e-01,1.565127799999999958e+00,1.199999999999999956e-01
2.818657199999999863e-01,1.556305199999999944e+00,1.933880529999999764e-01,1.563145999999999924e+00,1.811750645199999843e-01,1.565433599999999981e+00,1.805280985109999903e-01,1.566348000000000074e+00,1.803943801640000011e-01,1.565368700000000057e+00,1.224999999999999978e-01
2.858694299999999799e-01,1.556266300000000102e+00,1.957037299999999924e-01,1.563187000000000104e+00,1.813717472999999969e-01,1.565263300000000024e+00,1.805491547979999889e-01,1.566726400000000075e+00,1.804659253460000057e-01,1.566383999999999999e+00,1.250000000000000000e-01
2.891991999999999896e-01,1.556242200000000020e+00,1.984232350000000034e-01,1.563193099999999891e+00,1.816457560000000193e-01,1.565109800000000106e+00,1.805407523169999806e-01,1.566685899999999965e+00,1.805008478749999812e-01,1.566867900000000091e+00,1.275000000000000022e-01
2.920640700000000090e-01,1.556234499999999965e+00,2.016526040000000131e-01,1.563174099999999900e+00,1.820468123999999799e-01,1.565064900000000092e+00,1.805044788699999847e-01,1.566267499999999924e+00,1.804355531459999884e-01,1.565900800000000093e+00,1.300000000000000044e-01
2.946730800000000317e-01,1.556245199999999995e+00,2.054979419999999890e-01,1.563139800000000079e+00,1.826173462000000025e-01,1.565053699999999992e+00,1.804809074500000055e-01,1.565679299999999996e+00,1.804028907790000136e-01,1.565410900000000050e+00,1.324999900000000119e-01
2.972353199999999696e-01,1.556276100000000051e+00,2.100653470000000134e-01,1.563100200000000051e+00,1.834381513999999991e-01,1.564999000000000029e+00,1.804937168940000114e-01,1.565216299999999894e+00,1.804469439579999834e-01,1.566036699999999948e+00,1.350000100000000036e-01
2.999598299999999829e-01,1.556329000000000073e+00,2.154608419999999858e-01,1.563065200000000043e+00,1.846048406999999947e-01,1.564955799999999897e+00,1.805026671799999927e-01,1.565015899999999904e+00,1.804648552389999938e-01,1.566291099999999936e+00,1.375000000000000111e-01
3.030556399999999595e-01,1.556405800000000061e+00,2.217905139999999942e-01,1.563044300000000053e+00,1.862130237000000077e-01,1.564979099999999956e+00,1.805481938999999869e-01,1.565114899999999976e+00,1.804795482149999797e-01,1.566505100000000095e+00,1.400000000000000133e-01
3.192595099999999686e-01,1.556453000000000086e+00,2.315271559999999840e-01,1.563025799999999910e+00,1.883162141999999983e-01,1.565064400000000022e+00,1.806791598999999970e-01,1.565499200000000091e+00,1.804356878499999983e-01,1.565876199999999940e+00,1.424999999999999878e-01
3.410003200000000234e-01,1.556420799999999938e+00,2.376704369999999844e-01,1.563010599999999917e+00,1.910636459999999759e-01,1.565169299999999986e+00,1.809221002699999969e-01,1.566072799999999932e+00,1.803826457759999946e-01,1.565120700000000031e+00,1.449999999999999900e-01
3.678823500000000246e-01,1.556319800000000031e+00,2.433746950000000020e-01,1.562993800000000100e+00,1.952509739999999938e-01,1.565267799999999987e+00,1.813440394799999966e-01,1.566633299999999895e+00,1.804095326810000177e-01,1.565511000000000097e+00,1.474999899999999975e-01
3.995100899999999844e-01,1.556160800000000011e+00,2.517942380000000036e-01,1.562970900000000052e+00,2.016739559999999876e-01,1.565334400000000015e+00,1.820905009000000074e-01,1.566926199999999936e+00,1.804716468070000079e-01,1.566476600000000108e+00,1.500000099999999892e-01
4.354873999999999690e-01,1.555954199999999954e+00,2.660832830000000038e-01,1.562937299999999974e+00,2.123928840000000040e-01,1.565383200000000086e+00,1.836590862999999962e-01,1.566797100000000054e+00,1.805693066569999949e-01,1.566832699999999967e+00,1.524999999999999967e-01
4.754187699999999905e-01,1.555711000000000066e+00,2.893961899999999976e-01,1.562888300000000008e+00,2.213477850000000191e-01,1.565472200000000091e+00,1.864043108999999809e-01,1.566282299999999905e+00,1.805807726499999988e-01,1.565609000000000028e+00,1.549999999999999989e-01
5.189084699999999550e-01,1.555441700000000038e+00,3.248871999999999871e-01,1.562819200000000075e+00,2.338404840000000151e-01,1.565568800000000094e+00,1.917799769999999904e-01,1.565588600000000108e+00,1.809730276899999823e-01,1.565562399999999910e+00,1.575000000000000011e-01
5.655607299999999560e-01,1.555157200000000017e+00,3.757106500000000349e-01,1.562725499999999990e+00,2.551728839999999887e-01,1.565639999999999921e+00,2.049901949999999862e-01,1.564960499999999977e+00,1.823577576000000033e-01,1.565985399999999972e+00,1.600000000000000033e-01
6.149798899999999735e-01,1.554867999999999917e+00,4.465610300000000255e-01,1.563012199999999963e+00,2.992959299999999878e-01,1.565672799999999976e+00,2.224837610000000021e-01,1.564669400000000099e+00,1.873172721999999957e-01,1.566283300000000045e+00,1.624999900000000108e-01
6.667704599999999537e-01,1.554584900000000047e+00,5.396649199999999924e-01,1.563012499999999916e+00,4.112804600000000144e-01,1.565615800000000002e+00,2.633195360000000207e-01,1.564960700000000093e+00,2.096369999999999900e-01,1.566533900000000035e+00,1.650000100000000025e-01
7.205361900000000208e-01,1.554318400000000100e+00,6.485014500000000348e-01,1.562807999999999975e+00,5.835451200000000282e-01,1.565467799999999965e+00,4.571373899999999768e-01,1.566144299999999934e+00,3.025169300000000172e-01,1.565433700000000039e+00,1.675000000000000100e-01
7.758816159999999407e-01,1.554079400000000000e+00,7.665513189999999533e-01,1.562480899999999950e+00,8.085099430000000087e-01,1.565227900000000005e+00,8.728038390000000257e-01,1.567848099999999967e+00,9.814842919999999804e-01,1.566074699999999931e+00,1.700000000000000122e-01
8.324109910000000445e-01,1.553878499999999940e+00,8.872950320000000390e-01,1.562112799999999968e+00,1.044298265000000114e+00,1.564625099999999991e+00,1.251898868999999914e+00,1.565920800000000002e+00,1.360546225100000006e+00,1.565217599999999987e+00,1.724999999999999867e-01
8.897286240000000790e-01,1.553726399999999952e+00,1.004212910999999986e+00,1.561785800000000002e+00,1.217720271999999992e+00,1.564517399999999947e+00,1.367697587229999900e+00,1.563940600000000014e+00,1.370926912840000123e+00,1.567031899999999922e+00,1.749999999999999889e-01
9.474387279999999523e-01,1.553633899999999901e+00,1.110785275999999877e+00,1.561581700000000072e+00,1.324526629399999988e+00,1.564607999999999999e+00,1.365139461200000071e+00,1.566319000000000017e+00,1.375109782169000150e+00,1.564701700000000084e+00,1.774999899999999964e-01
1.005145986000000047e+00,1.553611499999999923e+00,1.200492954999999862e+00,1.561582299999999979e+00,1.360467644800000153e+00,1.564600599999999897e+00,1.365289891900000052e+00,1.566178999999999988e+00,1.377781580401900019e+00,1.566476600000000108e+00,1.800000099999999881e-01
1.068914969000000159e+00,1.553122200000000008e+00,1.269679159999999918e+00,1.561037999999999926e+00,1.359971609899999878e+00,1.564968499999999985e+00,1.374144831756000107e+00,1.563768400000000058e+00,1.377674734681999968e+00,1.566296700000000097e+00,1.824999999999999956e-01
1.124092085000000019e+00,1.552627299999999932e+00,1.315614287699999885e+00,1.560548499999999894e+00,1.360781545000000037e+00,1.564493099999999970e+00,1.375691762109999994e+00,1.565987599999999924e+00,1.376426495375000059e+00,1.564670900000000087e+00,1.849999999999999978e-01
1.171301820000000049e+00,1.552126600000000023e+00,1.342724951599999939e+00,1.560071699999999950e+00,1.363530584500000087e+00,1.563356399999999979e+00,1.377212405994000077e+00,1.566672000000000065e+00,1.378047473728999828e+00,1.567373899999999987e+00,1.875000000000000000e-01
1.211168618999999946e+00,1.551619499999999929e+00,1.355438263100000151e+00,1.559565700000000055e+00,1.368852562520000093e+00,1.561740799999999929e+00,1.375648639721000155e+00,1.562918100000000088e+00,1.376438109503000051e+00,1.564725799999999944e+00,1.900000000000000022e-01
1.244317112000000058e+00,1.551105699999999921e+00,1.358180733199999990e+00,1.558988599999999947e+00,1.370749928350000202e+00,1.560649299999999906e+00,1.375946107867000112e+00,1.563547800000000043e+00,1.377014668568000033e+00,1.565576700000000043e+00,1.925000000000000044e-01
1.271371535000000108e+00,1.550584799999999985e+00,1.355379272500000010e+00,1.558298299999999914e+00,1.371363370079999866e+00,1.560120600000000080e+00,1.377184950948999953e+00,1.565320299999999998e+00,1.377137566180999917e+00,1.566060800000000031e+00,1.949999900000000119e-01
1.292956608999999979e+00,1.550056300000000054e+00,1.351460896500000120e+00,1.557453200000000093e+00,1.371427645320000055e+00,1.559843199999999985e+00,1.374405400149000034e+00,1.561058000000000057e+00,1.374794245749999977e+00,1.563041099999999961e+00,1.975000100000000036e-01
1.309696513300000031e+00,1.549519799999999892e+00,1.350852310900000131e+00,1.556411100000000047e+00,1.371677611722999846e+00,1.559505600000000047e+00,1.372714204218999923e+00,1.558349699999999949e+00,1.374787247134000134e+00,1.563860100000000086e+00,2.000000000000000111e-01
1.322215559600000034e+00,1.548974800000000096e+00,1.356074404500000163e+00,1.555922599999999933e+00,1.371110117159999975e+00,1.557113600000000098e+00,1.372633464793999947e+00,1.558359599999999956e+00,1.368471884225000101e+00,1.554411500000000057e+00,2.025000000000000133e-01
1.331138784800000030e+00,1.548420799999999931e+00,1.360031326399999907e+00,1.555256100000000030e+00,1.369726238882999825e+00,1.554277499999999979e+00,1.368832801396999921e+00,1.552385600000000032e+00,1.365222351876000051e+00,1.549521300000000101e+00,2.049999999999999878e-01
1.337090125600000068e+00,1.547857599999999945e+00,1.362847338030000133e+00,1.554453400000000096e+00,1.368290485489999986e+00,1.551798900000000092e+00,1.365871903923000064e+00,1.547797700000000054e+00,1.364886748599000166e+00,1.549030300000000082e+00,2.074999999999999900e-01
1.340694317099999866e+00,1.547284700000000068e+00,1.364646300510000021e+00,1.553555800000000042e+00,1.367567165586000000e+00,1.550479399999999952e+00,1.367536223694999942e+00,1.550523799999999897e+00,1.362775127489999960e+00,1.545626600000000073e+00,2.099999899999999975e-01
1.342575792699999937e+00,1.546701700000000068e+00,1.365552673500000092e+00,1.552605599999999919e+00,1.367833493842000037e+00,1.550547700000000084e+00,1.366440488025999933e+00,1.548892399999999947e+00,1.364231642047999848e+00,1.547884800000000061e+00,2.125000099999999892e-01
1.343358993299999860e+00,1.546108000000000038e+00,1.365690520290999910e+00,1.551644100000000082e+00,1.367897881972000018e+00,1.550639600000000007e+00,1.363865331054999963e+00,1.544934199999999924e+00,1.363956139290000147e+00,1.547420100000000076e+00,2.149999999999999967e-01
1.343668252500000104e+00,1.545503400000000083e+00,1.365183900709999953e+00,1.550713100000000066e+00,1.367533862480999840e+00,1.550201399999999952e+00,1.365567260916999981e+00,1.547808599999999979e+00,1.362836628093999858e+00,1.545637600000000056e+00,2.174999999999999989e-01
1.344128207000000019e+00,1.544887300000000074e+00,1.364156876050000022e+00,1.549854400000000076e+00,1.366515067931999949e+00,1.548679399999999928e+00,1.366252957996999973e+00,1.549125700000000050e+00,1.364853548262999983e+00,1.548844799999999911e+00,2.200000000000000011e-01
1.345538491999999975e+00,1.544012200000000057e+00,1.364493919439999869e+00,1.549291100000000032e+00,1.365440316918000052e+00,1.546922300000000083e+00,1.363928240869999975e+00,1.545715799999999973e+00,1.362978029508000066e+00,1.545868599999999926e+00,2.225000000000000033e-01
1.346734555799999900e+00,1.543119200000000024e+00,1.364636017710000093e+00,1.548585799999999901e+00,1.364710898308999942e+00,1.545814000000000021e+00,1.364443942796000009e+00,1.546847599999999989e+00,1.363764937376000130e+00,1.547117400000000087e+00,2.249999900000000108e-01
1.347733019799999932e+00,1.542207600000000012e+00,1.364636243159999873e+00,1.547808099999999909e+00,1.364734301262000127e+00,1.545941000000000010e+00,1.365698357194000012e+00,1.549161400000000022e+00,1.364322642952999987e+00,1.548001500000000030e+00,2.275000100000000025e-01
1.348550408100000153e+00,1.541277100000000067e+00,1.364547667043000123e+00,1.547027900000000011e+00,1.365918214989000123e+00,1.547889700000000035e+00,1.363506634629000125e+00,1.545982500000000037e+00,1.362722226949000026e+00,1.545460499999999904e+00,2.300000000000000100e-01
1.349203340400000117e+00,1.540327100000000060e+00,1.364423359901999921e+00,1.546315099999999942e+00,1.366274577807000012e+00,1.548481299999999949e+00,1.363179331555999907e+00,1.545724700000000063e+00,1.364694046667999983e+00,1.548594500000000096e+00,2.325000000000000122e-01
1.349708338239999916e+00,1.539357099999999923e+00,1.364316592607000000e+00,1.545739399999999986e+00,1.366053751450000187e+00,1.548180600000000018e+00,1.365271752580999864e+00,1.549252199999999968e+00,1.363176131487999987e+00,1.546186099999999897e+00,2.349999999999999867e-01
1.350081822639999984e+00,1.538366600000000028e+00,1.364280136012000044e+00,1.545370600000000039e+00,1.365295411501999956e+00,1.547027500000000000e+00,1.363973939427999937e+00,1.547337699999999927e+00,1.363507534803999999e+00,1.546713800000000028e+00,2.374999999999999889e-01
1.350340514700000050e+00,1.537355100000000085e+00,1.364367060988000091e+00,1.545278499999999999e+00,1.364039733547999900e+00,1.545061599999999924e+00,1.362592525716999958e+00,1.545239800000000052e+00,1.364729847025999865e+00,1.548657100000000009e+00,2.399999899999999964e-01
1.350500835299999869e+00,1.536321999999999965e+00,1.363998186068999807e+00,1.544647199999999998e+00,1.363899019493999942e+00,1.544846399999999953e+00,1.364556345274000160e+00,1.548409600000000053e+00,1.362684026568000029e+00,1.545409599999999939e+00,2.425000099999999881e-01
1.350579506699999932e+00,1.535266999999999937e+00,1.363611459219999933e+00,1.543981000000000048e+00,1.364630581201999870e+00,1.546008300000000002e+00,1.364423043973000071e+00,1.548221099999999906e+00,1.364521444942999873e+00,1.548330699999999949e+00,2.449999999999999956e-01
1.350592949639999985e+00,1.534189299999999978e+00,1.363240112150999828e+00,1.543335200000000018e+00,1.365602484381000181e+00,1.547540300000000091e+00,1.362587725598999988e+00,1.545309499999999892e+00,1.363616035888000066e+00,1.546894299999999944e+00,2.474999999999999978e-01
1.350557885299999983e+00,1.533088800000000029e+00,1.362916776592999923e+00,1.542765399999999953e+00,1.366183494735000004e+00,1.548435199999999901e+00,1.364118940918999989e+00,1.547736400000000012e+00,1.363131831045000020e+00,1.546127400000000041e+00,2.500000000000000000e-01
1.350490635060000111e+00,1.531964799999999904e+00,1.362674184279999867e+00,1.542326899999999945e+00,1.365292156201000084e+00,1.546991500000000075e+00,1.364910948834999971e+00,1.548987499999999962e+00,1.364965849385000096e+00,1.549043699999999912e+00,2.525000000000000022e-01
1.350407720229999997e+00,1.530816699999999919e+00,1.362545366948999970e+00,1.542075000000000085e+00,1.364207230226999856e+00,1.545237799999999995e+00,1.362567625400999960e+00,1.545258999999999938e+00,1.362714926875999932e+00,1.545470099999999958e+00,2.550000000000000044e-01
1.350325961999999880e+00,1.529644000000000004e+00,1.362563056333999878e+00,1.542065400000000031e+00,1.363394426679999993e+00,1.543918799999999925e+00,1.363206531792999998e+00,1.546269099999999952e+00,1.364211741845000159e+00,1.547846300000000008e+00,2.574999900000000119e-01
1.350261781669999994e+00,1.528446399999999983e+00,1.362760184170999977e+00,1.542353300000000038e+00,1.363319455425000104e+00,1.543779299999999965e+00,1.365212751855000128e+00,1.549454600000000015e+00,1.364118540913999977e+00,1.547697199999999995e+00,2.599999900000000141e-01
1.348731811050000173e+00,1.525875799999999893e+00,1.362093310688999859e+00,1.541365499999999944e+00,1.364375038209999946e+00,1.545452400000000059e+00,1.363400033725999938e+00,1.546572000000000058e+00,1.362835128078999869e+00,1.545656900000000000e+00,2.624999900000000164e-01
1.347478024009999942e+00,1.523677600000000076e+00,1.361573373642999796e+00,1.540574300000000063e+00,1.365184947654000114e+00,1.546754399999999974e+00,1.362700526733999995e+00,1.545461299999999927e+00,1.364980949536999999e+00,1.549065700000000101e+00,2.649999900000000186e-01
1.346449972649999882e+00,1.521783099999999944e+00,1.361146532962000055e+00,1.539905000000000079e+00,1.365086155266999945e+00,1.546639899999999956e+00,1.364757747304000013e+00,1.548723800000000095e+00,1.362913528863999968e+00,1.545781300000000025e+00,2.675000100000000103e-01
1.345597909629999922e+00,1.520123799999999914e+00,1.360758748579000033e+00,1.539282599999999945e+00,1.363415432564000218e+00,1.544064199999999998e+00,1.363782837555999938e+00,1.547169999999999934e+00,1.363932339048999909e+00,1.547398100000000110e+00,2.700000100000000125e-01
1.344871687069999933e+00,1.518631199999999959e+00,1.360355880434999998e+00,1.538632500000000070e+00,1.362512424536999944e+00,1.542740100000000059e+00,1.362304722775000032e+00,1.544819100000000001e+00,1.364414143869999929e+00,1.548164600000000002e+00,2.725000100000000147e-01
1.344221157200000016e+00,1.517236599999999935e+00,1.359884188463999832e+00,1.537879800000000019e+00,1.361732417587999899e+00,1.541631500000000043e+00,1.364298042708000036e+00,1.547976699999999983e+00,1.362680926537000126e+00,1.545412299999999961e+00,2.750000100000000169e-01
1.343596272370000122e+00,1.515871399999999980e+00,1.359289432598000058e+00,1.536949799999999922e+00,1.361633416517999962e+00,1.541630999999999974e+00,1.364176341490000111e+00,1.547778199999999993e+00,1.364804247769000112e+00,1.548786299999999949e+00,2.775000000000000244e-01
1.342946884830000132e+00,1.514467000000000008e+00,1.358517872770000023e+00,1.535767700000000069e+00,1.362773526130999890e+00,1.543631200000000092e+00,1.361661416341999997e+00,1.543785600000000091e+00,1.363234432071999791e+00,1.546293300000000093e+00,2.800000000000000266e-01
1.342223046900000050e+00,1.512954799999999933e+00,1.356603053374999979e+00,1.532749399999999929e+00,1.362945629426999927e+00,1.544083799999999895e+00,1.362860028327999906e+00,1.545679900000000107e+00,1.363517434902999925e+00,1.546743600000000107e+00,2.824999999999999734e-01
1.341374510854999924e+00,1.511266400000000010e+00,1.355046418166999889e+00,1.530307400000000095e+00,1.361378413684000144e+00,1.541810899999999984e+00,1.363886538592000042e+00,1.547307999999999906e+00,1.364762347352999949e+00,1.548720000000000097e+00,2.849999999999999756e-01
1.340351329003000025e+00,1.509332799999999919e+00,1.353609199032999921e+00,1.528059700000000021e+00,1.359064890114999979e+00,1.538375300000000001e+00,1.361404413771999833e+00,1.543372500000000036e+00,1.362477924507000004e+00,1.545092600000000038e+00,2.874999899999999831e-01
1.339103353628000148e+00,1.507085800000000031e+00,1.352052227858999922e+00,1.525624300000000044e+00,1.356998069931000028e+00,1.535339999999999927e+00,1.361234012067000121e+00,1.543074099999999893e+00,1.364410543831000133e+00,1.548173800000000044e+00,2.899999899999999853e-01
1.337580437013999868e+00,1.504456599999999922e+00,1.350136836531999895e+00,1.522618999999999945e+00,1.355934459038000028e+00,1.533771199999999890e+00,1.361824617974000118e+00,1.544029600000000002e+00,1.363240332129999954e+00,1.546301799999999949e+00,2.924999899999999875e-01
1.335732631443000029e+00,1.501376700000000008e+00,1.347624256940999965e+00,1.518661899999999898e+00,1.355406853754000052e+00,1.533181700000000092e+00,1.358728187011000177e+00,1.539176000000000100e+00,1.362481724545000050e+00,1.545057399999999914e+00,2.949999899999999897e-01
1.333509889064999898e+00,1.497777499999999984e+00,1.344275420970999946e+00,1.513370600000000010e+00,1.352375223512000124e+00,1.528593799999999892e+00,1.360057800305999987e+00,1.541224399999999939e+00,1.360973509463999864e+00,1.542797299999999927e+00,2.975000099999999814e-01
1.330861962446999947e+00,1.493590399999999985e+00,1.339851660507999975e+00,1.506363499999999966e+00,1.343800037747999943e+00,1.515030099999999935e+00,1.349126390991999935e+00,1.523970400000000058e+00,1.362236922096999869e+00,1.544855499999999937e+00,3.000000099999999836e-01
1.327838537682999975e+00,1.488523700000000005e+00,1.333718863420999989e+00,1.496955199999999930e+00,1.324695746691999965e+00,1.485370300000000032e+00,1.306108260819999867e+00,1.456365200000000026e+00,1.292411923860000034e+00,1.435154599999999947e+00,3.025000099999999859e-01
1.323639768080000056e+00,1.481694800000000090e+00,1.327912949507999985e+00,1.487910000000000066e+00,1.308660986353999967e+00,1.460203499999999988e+00,1.295585355594000010e+00,1.440028400000000097e+00,1.298404683785000069e+00,1.444295799999999907e+00,3.050000099999999881e-01
1.318383236473000153e+00,1.473283099999999957e+00,1.322477694237000012e+00,1.479351199999999977e+00,1.298971989466999988e+00,1.444982500000000059e+00,1.305190751645999958e+00,1.454894899999999991e+00,1.302086820609000162e+00,1.450064199999999914e+00,3.074999999999999956e-01
1.312186525695999917e+00,1.463467800000000096e+00,1.317457173077000165e+00,1.471401799999999982e+00,1.298904788766999996e+00,1.445160000000000000e+00,1.300677206510999939e+00,1.447856899999999891e+00,1.303245432191999953e+00,1.451864499999999891e+00,3.099999999999999978e-01
1.305167218580999933e+00,1.452428800000000075e+00,1.312895461496000005e+00,1.464185199999999965e+00,1.302456624306999933e+00,1.450618500000000033e+00,1.300306902808000098e+00,1.447284199999999910e+00,1.300210101842000032e+00,1.447134499999999990e+00,3.125000000000000000e-01
1.297442997959000088e+00,1.440345299999999940e+00,1.308836434965000128e+00,1.457824699999999973e+00,1.304287042611000036e+00,1.453464599999999995e+00,1.301181011551000077e+00,1.448647100000000076e+00,1.302074820487999940e+00,1.450041099999999972e+00,3.150000000000000022e-01
1.289131246664999786e+00,1.427396799999999910e+00,1.305324368951000125e+00,1.452443499999999998e+00,1.303594635682000069e+00,1.452535399999999921e+00,1.302259122329999963e+00,1.450327200000000039e+00,1.301577115511999949e+00,1.449264399999999897e+00,3.175000000000000044e-01
1.280349647531999979e+00,1.413762699999999928e+00,1.302403038924000001e+00,1.448164599999999913e+00,1.299578195525999957e+00,1.446667399999999937e+00,1.301027910016999911e+00,1.448395400000000111e+00,1.300671906460999949e+00,1.447852600000000045e+00,3.199999900000000119e-01
1.271215583391999804e+00,1.399622700000000108e+00,1.302449102116999935e+00,1.448023800000000083e+00,1.299637096109999890e+00,1.446051600000000104e+00,1.300311802856999988e+00,1.447285500000000003e+00,1.302760827348999895e+00,1.451109299999999935e+00,3.224999900000000141e-01
1.261846937079800002e+00,1.385156000000000054e+00,1.302683735487999872e+00,1.448277800000000060e+00,1.300419603935000001e+00,1.447637700000000027e+00,1.302594125681000081e+00,1.450851399999999902e+00,1.300241502155000006e+00,1.447182500000000038e+00,3.249999900000000164e-01
1.252360891425200018e+00,1.370542300000000102e+00,1.302970446262999848e+00,1.448709999999999942e+00,1.301110210844000026e+00,1.449009800000000014e+00,1.301774217481000084e+00,1.449557800000000007e+00,1.302150421241999867e+00,1.450157900000000000e+00,3.274999900000000186e-01
1.242875229263100012e+00,1.355960700000000019e+00,1.303172741666999812e+00,1.449103699999999995e+00,1.300893408676000007e+00,1.447751900000000091e+00,1.300436604106999905e+00,1.447502999999999984e+00,1.301589615636000064e+00,1.449282600000000087e+00,3.300000100000000103e-01
1.233507633460800168e+00,1.341591100000000036e+00,1.303154128924999933e+00,1.449242600000000047e+00,1.301999019729000118e+00,1.450704599999999900e+00,1.301417413912999921e+00,1.449022100000000091e+00,1.300661706355999980e+00,1.447835900000000064e+00,3.325000100000000125e-01
1.224375486829800019e+00,1.327612900000000096e+00,1.302778315261999831e+00,1.448910200000000037e+00,1.302120920946999938e+00,1.450468899999999950e+00,1.303119530934999881e+00,1.451590900000000017e+00,1.302733127070999863e+00,1.451065800000000072e+00,3.350000100000000147e-01
1.215596472202999934e+00,1.314205300000000021e+00,1.301908507905999990e+00,1.447889900000000063e+00,1.301029210032000005e+00,1.447832500000000078e+00,1.300441404154000002e+00,1.447499000000000091e+00,1.300106900807999954e+00,1.446972300000000100e+00,3.375000100000000169e-01
1.207288172418000016e+00,1.301547999999999927e+00,1.300408514082000089e+00,1.445965299999999898e+00,1.298493884678999954e+00,1.443583099999999897e+00,1.301093010668000094e+00,1.448497200000000040e+00,1.301966319402000138e+00,1.449872700000000014e+00,3.400000000000000244e-01
1.201899872401000158e+00,1.293452299999999999e+00,1.302182224990000137e+00,1.447479699999999925e+00,1.300931009049999920e+00,1.448582299999999989e+00,1.302834428082999985e+00,1.451139100000000015e+00,1.301408113820999857e+00,1.449001299999999937e+00,3.425000000000000266e-01
1.198460966092999902e+00,1.288325900000000024e+00,1.303279332250000033e+00,1.448932399999999898e+00,1.301978519526000078e+00,1.449138500000000107e+00,1.299775997498000102e+00,1.446796500000000041e+00,1.300570405443999933e+00,1.447687299999999899e+00,3.449999999999999734e-01
1.196595313336999977e+00,1.285594300000000079e+00,1.303506033155999999e+00,1.449667299999999992e+00,1.301394813689999985e+00,1.448263000000000078e+00,1.300726407004000107e+00,1.447991800000000051e+00,1.303034030080999939e+00,1.451539200000000029e+00,3.474999999999999756e-01
1.195926973975999896e+00,1.284683199999999914e+00,1.302669125006000073e+00,1.449028800000000006e+00,1.298938789127999982e+00,1.448966699999999941e+00,1.301137811118999954e+00,1.448131700000000022e+00,1.300491204651999855e+00,1.447598699999999905e+00,3.499999899999999831e-01
1.196079707853999974e+00,1.285017999999999994e+00,1.300574805095000119e+00,1.446360700000000055e+00,1.306345963196999804e+00,1.453102799999999917e+00,1.302150721247000043e+00,1.450455499999999898e+00,1.302280822547000172e+00,1.450306400000000107e+00,3.524999899999999853e-01
1.196677474814999975e+00,1.286024099999999892e+00,1.297029570720000136e+00,1.441007300000000102e+00,1.300947209210999933e+00,1.448012099999999913e+00,1.299089190632000124e+00,1.444381700000000102e+00,1.300915108890000171e+00,1.448183800000000021e+00,3.549999899999999875e-01
1.197344134705000007e+00,1.287127300000000085e+00,1.291839919176000162e+00,1.432312400000000041e+00,1.295062750369999849e+00,1.443063699999999949e+00,1.301967919417999831e+00,1.449182699999999935e+00,1.298993389672999932e+00,1.445554999999999923e+00,3.574999899999999897e-01
1.197703547371000043e+00,1.287752699999999972e+00,1.284812147758999989e+00,1.419620000000000104e+00,1.301013609875000032e+00,1.447627199999999892e+00,1.300820207943000018e+00,1.451620200000000027e+00,1.301899618735000042e+00,1.449545400000000095e+00,3.600000099999999814e-01
1.197379672645999982e+00,1.287326299999999923e+00,1.295057350261000106e+00,1.436574100000000076e+00,1.301628216024000029e+00,1.453526400000000107e+00,1.300837608116000021e+00,1.447639099999999956e+00,1.300994509684999967e+00,1.447161099999999978e+00,3.625000099999999836e-01
1.195996270379000137e+00,1.285273300000000063e+00,1.271831318040000047e+00,1.401651399999999992e+00,1.322491024646999858e+00,1.486277300000000023e+00,1.301517514913000051e+00,1.449451599999999951e+00,1.303551435255000168e+00,1.455080399999999941e+00,3.650000099999999859e-01
1.193177400409999978e+00,1.281019300000000083e+00,1.224172041477000095e+00,1.329363700000000037e+00,1.298754687288000031e+00,1.443843599999999894e+00,1.319152291260999865e+00,1.480637299999999934e+00,1.301476814509999969e+00,1.451268299999999956e+00,3.675000099999999881e-01
1.188547022582999935e+00,1.273989899999999897e+00,1.161117710954999938e+00,1.234222900000000012e+00,1.165572155488999950e+00,1.224188899999999913e+00,1.224019039946000031e+00,1.314902699999999980e+00,1.308492084656999843e+00,1.447331099999999982e+00,3.699999999999999956e-01
1.181728796743999998e+00,1.263610600000000028e+00,1.091706716862000048e+00,1.130741400000000008e+00,9.554593144037000219e-01,9.438987399999999583e-01,9.612925827341999296e-01,9.479064299999999665e-01,1.050216301954000064e+00,1.085546700000000087e+00,3.724999999999999978e-01
1.172346782733000081e+00,1.249306800000000051e+00,1.024977449585000144e+00,1.033431800000000012e+00,9.728285780918000114e-01,9.635305400000000464e-01,1.026134761141000107e+00,1.043479800000000068e+00,1.014109040888000024e+00,1.020462900000000062e+00,3.750000000000000000e-01
1.160024740399000054e+00,1.230504199999999937e+00,9.699681195081999441e-01,9.568059399999999659e-01,1.045594555734999931e+00,1.059694099999999972e+00,9.935112449144999358e-01,9.905469399999999869e-01,1.000836008160000068e+00,1.001246899999999940e+00,3.775000000000000022e-01
1.144386729581200024e+00,1.206628100000000092e+00,9.357169870161000658e-01,9.153761299999999546e-01,1.001671516515000082e+00,1.008998999999999979e+00,9.974646144465999509e-01,9.973537900000000178e-01,9.990987507874999896e-01,9.987236900000000528e-01,3.800000000000000044e-01
1.114534033888999964e+00,1.165056199999999986e+00,9.847989778067000044e-01,9.820485700000000095e-01,9.842006018095000863e-01,9.796019200000000149e-01,1.000958709386999823e+00,1.001272399999999951e+00,9.995477652786000089e-01,9.993398199999999898e-01,3.824999900000000119e-01
1.088069062161000078e+00,1.127886399999999956e+00,1.012868328483000013e+00,1.019803299999999968e+00,9.993999437996999857e-01,9.988301400000000330e-01,9.965179649805999684e-01,9.952067700000000183e-01,9.999031888320000228e-01,9.998363900000000193e-01,3.849999900000000141e-01
1.064872925248000035e+00,1.095015499999999919e+00,1.024211541908000012e+00,1.034600299999999917e+00,1.013327733074000037e+00,1.018346399999999985e+00,1.001062310423000090e+00,1.001454099999999903e+00,1.000011699917000119e+00,9.999883800000000100e-01,3.874999900000000164e-01
1.044826434003000015e+00,1.066340099999999902e+00,1.023115330945999935e+00,1.032399700000000031e+00,9.920420902225000059e-01,9.898133300000000467e-01,9.986650064500999235e-01,9.981110699999999891e-01,1.000027000070000005e+00,1.000009499999999996e+00,3.899999900000000186e-01
1.027810699278000062e+00,1.041756600000000033e+00,1.013866338459999961e+00,1.019160999999999984e+00,9.984879846801999470e-01,9.980656500000000264e-01,1.000388103682000152e+00,1.000514700000000090e+00,1.000023600035999882e+00,1.000005100000000091e+00,3.925000100000000103e-01
1.013707031924999891e+00,1.021162200000000020e+00,1.000751407314999897e+00,1.000844599999999973e+00,1.002398023780999958e+00,1.003287000000000040e+00,9.997657374585999790e-01,9.996446399999999732e-01,1.000021000008999961e+00,1.000001399999999929e+00,3.950000100000000125e-01
1.002396142797000067e+00,1.004453199999999935e+00,9.880568803729999905e-01,9.834104200000000073e-01,1.002119220993000104e+00,1.002931000000000017e+00,1.000083400632999941e+00,1.000088599999999994e+00,1.000020100000999834e+00,1.000000000000000000e+00,3.975000100000000147e-01
9.937590027439999751e-01,9.915263100000000218e-01,9.800696604994000305e-01,9.728182600000000457e-01,9.959982097828000702e-01,9.944516399999999701e-01,1.000029100090000123e+00,1.000012499999999971e+00,1.000019899999700090e+00,9.999998799999999521e-01,4.000000100000000169e-01
9.876766726197000468e-01,9.822780500000000137e-01,9.941611714128000266e-01,9.921902999999999695e-01,1.000819807999000055e+00,1.001136400000000037e+00,1.000014499945199864e+00,9.999921899999999475e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.025000000000000244e-01
9.840302032746000016e-01,9.766051799999999616e-01,1.002192221722000065e+00,1.003202399999999939e+00,1.001146111261000060e+00,1.001573000000000047e+00,1.000046800268999947e+00,1.000037099999999901e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.050000000000000266e-01
9.827005955618000055e-01,9.744042800000000115e-01,1.005458654386000017e+00,1.007644800000000007e+00,9.996470062717000005e-01,9.994778600000000512e-01,1.000011899920600023e+00,9.999885600000000263e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.074999999999999734e-01
9.835688203315999800e-01,9.755721099999999923e-01,1.005256352364000128e+00,1.007307799999999975e+00,9.989931897334000110e-01,9.985682999999999643e-01,1.000030400104999995e+00,1.000014100000000017e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.099999999999999756e-01
9.865159184380000168e-01,9.800052000000000207e-01,1.002881328613000056e+00,1.003981699999999977e+00,1.000538605185000041e+00,1.000727099999999981e+00,1.000017199970600013e+00,9.999958899999999984e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.124999899999999831e-01
9.914229407319999909e-01,9.876003300000000262e-01,9.996293060944000386e-01,9.994566999999999757e-01,1.000298202780999901e+00,1.000388999999999973e+00,1.000022000020999835e+00,1.000003100000000034e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.149999899999999853e-01
9.981707880649000053e-01,9.982540600000000541e-01,9.967962677635999746e-01,9.955231500000000233e-01,9.996397361972000351e-01,9.994674300000000455e-01,1.000019399993399949e+00,9.999990500000000004e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.174999899999999875e-01
1.006640551290999941e+00,1.011863100000000015e+00,9.956780665814000120e-01,9.939712299999999834e-01,9.999308491093999995e-01,9.998758399999999602e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.199999899999999897e-01
1.006425522646000159e+00,1.010798000000000085e+00,9.989888996879000560e-01,9.985809900000000017e-01,1.000189801698999847e+00,1.000237800000000066e+00,1.000019999999700149e+00,1.000000100000000058e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.225000099999999814e-01
1.005795795333999987e+00,1.009302099999999980e+00,1.000789707695999953e+00,1.001086200000000037e+00,1.000044200240999936e+00,1.000033600000000078e+00,1.000019899998799922e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.250000099999999836e-01
1.004837469643999892e+00,1.007481499999999919e+00,1.001425514052999954e+00,1.001967899999999911e+00,9.998768985682000565e-01,9.997994300000000445e-01,1.000019999999700149e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.275000099999999859e-01
1.003636545867000018e+00,1.005441299999999982e+00,1.001240812207000008e+00,1.001706599999999892e+00,1.000070900509000049e+00,1.000071300000000107e+00,1.000019899999700090e+00,9.999997600000000153e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.300000099999999881e-01
1.002278824293999948e+00,1.003287299999999993e+00,1.000580505605000114e+00,1.000782999999999978e+00,1.000053400335999987e+00,1.000046999999999908e+00,1.000019999999700149e+00,9.999998199999999837e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.324999999999999956e-01
1.000850705215999836e+00,1.001125199999999937e+00,9.997893376941999755e-01,9.996777199999999919e-01,1.000005949860599985e+00,9.999802100000000360e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.349999999999999978e-01
9.994377889211999433e-01,9.990605700000000367e-01,9.992120619216000588e-01,9.988715599999999917e-01,9.999859796586999527e-01,9.999520800000000209e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.375000000000000000e-01
9.981263457017000018e-01,9.971989399999999781e-01,9.991934717352000117e-01,9.988452199999999781e-01,1.000051000310000049e+00,1.000043699999999980e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.400000000000000022e-01
9.970023158481999825e-01,9.956460599999999994e-01,9.999023488238000246e-01,9.998363300000000509e-01,1.000022300022999966e+00,1.000003200000000092e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.425000000000000044e-01
9.961517496509000313e-01,9.945074299999999701e-01,1.000267002470000000e+00,1.000346100000000016e+00,1.000011499915199886e+00,9.999880199999999775e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.449999900000000119e-01
9.956605473998999534e-01,9.938887400000000483e-01,1.000370403502000016e+00,1.000490199999999996e+00,1.000015099950600117e+00,9.999930299999999495e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.474999900000000141e-01
9.956147693863000026e-01,9.938955900000000510e-01,1.000295002749000073e+00,1.000384600000000068e+00,1.000029700096999985e+00,1.000013100000000099e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.499999900000000164e-01
9.961004959010000270e-01,9.946335600000000277e-01,1.000123801038000027e+00,1.000145099999999898e+00,1.000019099989700067e+00,9.999988699999999842e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.524999900000000186e-01
9.972036672333000062e-01,9.962083099999999858e-01,9.999397291966999335e-01,9.998874100000000320e-01,1.000017399973400112e+00,9.999963600000000286e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.550000100000000103e-01
9.990102436741999936e-01,9.987254100000000356e-01,9.998252880533999853e-01,9.997274299999999725e-01,1.000019899998799922e+00,9.999997000000000469e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.575000100000000125e-01
1.001606315515000123e+00,1.002290499999999973e+00,9.998634884353999608e-01,9.997808900000000332e-01,1.000022000019999968e+00,1.000002999999999975e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.600000100000000147e-01
1.001170510653000001e+00,1.001659599999999983e+00,9.999933697332999971e-01,9.999626299999999635e-01,1.000019699995199796e+00,9.999996399999999674e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.625000100000000169e-01
1.000774106476999936e+00,1.001088100000000036e+00,1.000062000417999863e+00,1.000058499999999961e+00,1.000019399994299896e+00,9.999992300000000167e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.650000000000000244e-01
1.000419402953999892e+00,1.000578600000000096e+00,1.000083700634999850e+00,1.000089000000000006e+00,1.000020000002000087e+00,1.000000000000000000e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.675000000000000266e-01
1.000108300044000087e+00,1.000133500000000009e+00,1.000073100529000003e+00,1.000074099999999966e+00,1.000020300002000040e+00,1.000000199999999895e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.699999999999999734e-01
9.998429877123999887e-01,9.997552600000000345e-01,1.000044500243999934e+00,1.000034300000000043e+00,1.000019999997900033e+00,9.999997000000000469e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.724999999999999756e-01
9.996253659224999533e-01,9.994462699999999700e-01,1.000012599925199863e+00,9.999896900000000421e-01,1.000019899997899975e+00,9.999996399999999674e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.749999899999999831e-01
9.994575746364999791e-01,9.992090500000000430e-01,9.999918197178000456e-01,9.999605400000000088e-01,1.000020000000999998e+00,9.999998199999999837e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.774999899999999853e-01
9.993415838188000055e-01,9.990460300000000293e-01,9.999966497668999477e-01,9.999670999999999976e-01,1.000020100000999834e+00,1.000000000000000000e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.799999899999999875e-01
9.992794834331999443e-01,9.989596600000000270e-01,1.000011499880600008e+00,9.999881999999999938e-01,1.000020099997899869e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.824999899999999897e-01
9.992732834413999843e-01,9.989524499999999918e-01,1.000020999978799896e+00,1.000001399999999929e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.850000099999999814e-01
9.993250738087999796e-01,9.990268300000000323e-01,1.000025900051999983e+00,1.000008299999999961e+00,1.000019899999700090e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.875000099999999836e-01
9.994368944972999991e-01,9.991853200000000434e-01,1.000027200092999946e+00,1.000010099999999902e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.900000099999999859e-01
9.996107654704999845e-01,9.994302999999999937e-01,1.000026000092999912e+00,1.000008299999999961e+00,1.000020099998799816e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.925000099999999881e-01
9.998487066928000155e-01,9.997642599999999602e-01,1.000023100042999991e+00,1.000004300000000068e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.949999999999999956e-01
1.000152798127100118e+00,1.000189699999999959e+00,1.000019699935199791e+00,9.999993400000000143e-01,1.000019899999700090e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.974999999999999978e-01
1.000525199735999848e+00,1.000708900000000012e+00,1.000016699760599925e+00,9.999949900000000280e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,5.000000000000000000e-01


==> figs/data/kq-p3-kxrcf-new_p1.csv <==
d-nx25,p-nx25,d-nx50,p-nx50,d-nx100,p-nx100,d-nx200,p-nx200,d-nx400,p-nx400,x
1.375316400004043649e+00,1.568110300000000068e+00,1.375702400000007763e+00,1.568726400000000076e+00,1.376443400000000095e+00,1.569909299999999952e+00,1.376497700000000046e+00,1.569995999999999947e+00,1.376384499999999900e+00,1.569815500000000030e+00,-5.000000000000000000e-01
1.375255810158607872e+00,1.568013700000000066e+00,1.375700700020057399e+00,1.568724000000000007e+00,1.376456899999999983e+00,1.569931299999999919e+00,1.376525900000000080e+00,1.570041400000000031e+00,1.376519300000000001e+00,1.570030700000000001e+00,-4.974999999999999978e-01
1.375228020243576932e+00,1.567969399999999958e+00,1.375726300040097883e+00,1.568764800000000070e+00,1.376453499999999996e+00,1.569925699999999980e+00,1.376616199999999957e+00,1.570184900000000106e+00,1.376486799999999899e+00,1.569979100000000072e+00,-4.949999999999999956e-01
1.375229530259134192e+00,1.567971699999999968e+00,1.375778100060131903e+00,1.568847199999999997e+00,1.376451600000000219e+00,1.569922199999999934e+00,1.376832700000000020e+00,1.570531700000000086e+00,1.376674500000000023e+00,1.570278499999999910e+00,-4.925000099999999881e-01
1.375256540205450184e+00,1.568014900000000100e+00,1.375855000080160817e+00,1.568969599999999964e+00,1.376469100000000223e+00,1.569950299999999910e+00,1.376566900000000038e+00,1.570106599999999908e+00,1.376414400000000038e+00,1.569863199999999903e+00,-4.900000099999999859e-01
1.375305850082708004e+00,1.568093399999999971e+00,1.375955900100186646e+00,1.569130700000000100e+00,1.376516100000000131e+00,1.570025800000000027e+00,1.376057499999999933e+00,1.569293599999999955e+00,1.376418399999999931e+00,1.569869600000000087e+00,-4.875000099999999836e-01
1.375373459891092942e+00,1.568201399999999968e+00,1.376079900120211530e+00,1.569328700000000021e+00,1.376448000000000338e+00,1.569917000000000007e+00,1.375955000000000039e+00,1.569129699999999961e+00,1.376564700000000085e+00,1.570102899999999968e+00,-4.850000099999999814e-01
1.375456169630900005e+00,1.568333500000000047e+00,1.376226100140237385e+00,1.569562099999999960e+00,1.376236700000000646e+00,1.569579199999999952e+00,1.376241199999999942e+00,1.569586499999999996e+00,1.376510899999999982e+00,1.570017199999999891e+00,-4.824999899999999897e-01
1.375550279302068857e+00,1.568483700000000036e+00,1.376393200160265895e+00,1.569829200000000036e+00,1.375854000000001021e+00,1.568968200000000035e+00,1.376387999999999945e+00,1.569821099999999969e+00,1.376238000000000072e+00,1.569581600000000021e+00,-4.799999899999999875e-01
1.375652288904890996e+00,1.568646699999999949e+00,1.376411400211826841e+00,1.569858699999999940e+00,1.375604000000002047e+00,1.568569700000000067e+00,1.376281400000000099e+00,1.569650999999999907e+00,1.375822799999999901e+00,1.568918699999999999e+00,-4.774999899999999853e-01
1.375758598439550173e+00,1.568816400000000000e+00,1.376414300269196200e+00,1.569863199999999903e+00,1.375566200000003292e+00,1.568509300000000106e+00,1.376260199999999934e+00,1.569616600000000028e+00,1.376576699999999986e+00,1.570122199999999912e+00,-4.749999899999999831e-01
1.375865807906220040e+00,1.568987399999999921e+00,1.376408700340386648e+00,1.569854099999999919e+00,1.375763400000005410e+00,1.568823800000000102e+00,1.376475499999999963e+00,1.569960699999999987e+00,1.376102200000000053e+00,1.569364800000000004e+00,-4.724999999999999756e-01
1.375970217305080068e+00,1.569153999999999938e+00,1.376401800433411760e+00,1.569842900000000041e+00,1.376218200000008940e+00,1.569549800000000106e+00,1.376693500000000014e+00,1.570309399999999966e+00,1.376365800000000084e+00,1.569785699999999951e+00,-4.699999999999999734e-01
1.376068326636310069e+00,1.569310500000000053e+00,1.376400600556284326e+00,1.569840899999999984e+00,1.376545800000014808e+00,1.570072899999999994e+00,1.376769899999999991e+00,1.570430400000000004e+00,1.376798500000000036e+00,1.570476500000000053e+00,-4.675000000000000266e-01
1.376156535900080025e+00,1.569451200000000046e+00,1.376412200717016754e+00,1.569859399999999905e+00,1.376743900000023668e+00,1.570389299999999988e+00,1.376849800000000013e+00,1.570558300000000074e+00,1.376507799999999948e+00,1.570012299999999916e+00,-4.650000000000000244e-01
1.376231445096590011e+00,1.569570399999999921e+00,1.376443600923621391e+00,1.569909800000000022e+00,1.376790500000039330e+00,1.570464000000000082e+00,1.376938100000000054e+00,1.570699099999999904e+00,1.376072500000000032e+00,1.569317199999999968e+00,-4.625000100000000169e-01
1.376289354225999961e+00,1.569662700000000077e+00,1.376502001184112256e+00,1.570003599999999944e+00,1.376663700000064994e+00,1.570261600000000035e+00,1.376844500000000027e+00,1.570550099999999949e+00,1.376503100000000090e+00,1.570005400000000106e+00,-4.600000100000000147e-01
1.375777068165410011e+00,1.568845299999999998e+00,1.376511301569188994e+00,1.570018399999999925e+00,1.376621800000108919e+00,1.570194599999999996e+00,1.376614299999999957e+00,1.570182699999999931e+00,1.376805199999999951e+00,1.570486899999999908e+00,-4.575000100000000125e-01
1.375274987371949864e+00,1.568044200000000110e+00,1.376487701996813140e+00,1.569980699999999896e+00,1.376631900000175657e+00,1.570210499999999954e+00,1.376490699999999956e+00,1.569984899999999906e+00,1.376848800000000095e+00,1.570556899999999922e+00,-4.550000100000000103e-01
1.374793711550359898e+00,1.567276399999999903e+00,1.376435202524684209e+00,1.569896799999999981e+00,1.376694100000290577e+00,1.570309600000000083e+00,1.376508599999999971e+00,1.570013600000000009e+00,1.376640199999999981e+00,1.570223600000000053e+00,-4.524999900000000186e-01
1.374343840404459893e+00,1.566558600000000023e+00,1.376357403210482389e+00,1.569772600000000073e+00,1.376808600000479554e+00,1.570492500000000069e+00,1.376498299999999952e+00,1.569996699999999912e+00,1.376542600000000061e+00,1.570068000000000019e+00,-4.499999900000000164e-01
1.373936173638959923e+00,1.565907799999999961e+00,1.376258104111906411e+00,1.569614099999999901e+00,1.376823400000805497e+00,1.570516699999999988e+00,1.376447900000000057e+00,1.569917199999999902e+00,1.376455699999999949e+00,1.569929700000000095e+00,-4.474999900000000141e-01
1.373581110958280060e+00,1.565341199999999988e+00,1.376141205286652403e+00,1.569427399999999917e+00,1.376776000001296296e+00,1.570440800000000081e+00,1.376410399999999923e+00,1.569857199999999953e+00,1.376577900000000021e+00,1.570124300000000028e+00,-4.449999900000000119e-01
1.373289352066880076e+00,1.564875400000000027e+00,1.376010406792414598e+00,1.569218400000000013e+00,1.376691000002143284e+00,1.570304499999999992e+00,1.376270799999999905e+00,1.569634100000000032e+00,1.376379500000000089e+00,1.569806899999999894e+00,-4.425000000000000044e-01
1.373071396669089950e+00,1.564527400000000013e+00,1.375869608686884016e+00,1.568993400000000094e+00,1.376592800003537898e+00,1.570148199999999994e+00,1.376141400000000070e+00,1.569426800000000011e+00,1.376378099999999938e+00,1.569805099999999953e+00,-4.400000000000000022e-01
1.372937844469380053e+00,1.564314100000000041e+00,1.375809311318805905e+00,1.568897100000000044e+00,1.376577400005961849e+00,1.570123200000000052e+00,1.376270199999999999e+00,1.569633000000000056e+00,1.376537200000000016e+00,1.570059300000000047e+00,-4.375000000000000000e-01
1.372899395172120007e+00,1.564252600000000104e+00,1.375805614500423157e+00,1.568891299999999989e+00,1.376608600009577632e+00,1.570173400000000052e+00,1.376394200000000012e+00,1.569830199999999953e+00,1.376346800000000092e+00,1.569754700000000058e+00,-4.349999999999999978e-01
1.372966748481690091e+00,1.564359499999999903e+00,1.375848818560541975e+00,1.568960300000000085e+00,1.376655100015792721e+00,1.570248000000000088e+00,1.376286300000000073e+00,1.569658599999999904e+00,1.376056699999999910e+00,1.569292099999999968e+00,-4.324999999999999956e-01
1.373150404102519984e+00,1.564652099999999990e+00,1.375929023827980879e+00,1.569088299999999991e+00,1.376685500026014308e+00,1.570295999999999914e+00,1.376277100000000031e+00,1.569644599999999945e+00,1.376539200000000074e+00,1.570062400000000080e+00,-4.300000099999999881e-01
1.373460761739019986e+00,1.565147000000000066e+00,1.376036530631515209e+00,1.569259900000000041e+00,1.376635100043771098e+00,1.570215200000000033e+00,1.376462199999999969e+00,1.569939699999999938e+00,1.375899100000000042e+00,1.569040400000000002e+00,-4.275000099999999859e-01
1.373908621095599969e+00,1.565861500000000017e+00,1.376161339299901920e+00,1.569458999999999937e+00,1.376533000071171520e+00,1.570052100000000062e+00,1.376550200000000279e+00,1.570079999999999920e+00,1.376578999999999997e+00,1.570125900000000074e+00,-4.250000099999999836e-01
1.374504681876739909e+00,1.566812000000000094e+00,1.376293850161929955e+00,1.569670099999999957e+00,1.376422900117444614e+00,1.569876300000000002e+00,1.376495800000000713e+00,1.569992999999999972e+00,1.376631399999999950e+00,1.570209399999999977e+00,-4.225000099999999814e-01
1.375259443787570035e+00,1.568015799999999960e+00,1.376424063546587195e+00,1.569877399999999978e+00,1.376348300191821306e+00,1.569757099999999905e+00,1.376498200000001670e+00,1.569996500000000017e+00,1.376841100000000040e+00,1.570543999999999940e+00,-4.199999899999999897e-01
1.375264897415820142e+00,1.568024800000000107e+00,1.376431078768791894e+00,1.569889300000000043e+00,1.376378200314278599e+00,1.569804999999999895e+00,1.376648400000004768e+00,1.570236200000000082e+00,1.376594300000000048e+00,1.570150600000000063e+00,-4.174999899999999875e-01
1.375208047998899952e+00,1.567933699999999986e+00,1.376411799701445116e+00,1.569859099999999952e+00,1.376465300518634693e+00,1.569944299999999959e+00,1.376713000000012732e+00,1.570340300000000022e+00,1.376540700000000061e+00,1.570064799999999927e+00,-4.149999899999999853e-01
1.375100896976839904e+00,1.567762700000000065e+00,1.376374027965890035e+00,1.569798900000000108e+00,1.376560300874335452e+00,1.570095900000000100e+00,1.376430700000033314e+00,1.569888900000000032e+00,1.376570099999999908e+00,1.570111299999999988e+00,-4.124999899999999831e-01
1.374956345789900114e+00,1.567531900000000089e+00,1.376324965183419957e+00,1.569720699999999969e+00,1.376613501450827615e+00,1.570181300000000002e+00,1.376067200000095081e+00,1.569308799999999948e+00,1.376462300000000027e+00,1.569939900000000055e+00,-4.099999999999999756e-01
1.374786795877900092e+00,1.567261100000000074e+00,1.376272412975449999e+00,1.569636699999999996e+00,1.376613902395914968e+00,1.570181400000000060e+00,1.376088700000248632e+00,1.569343300000000108e+00,1.375762900000000011e+00,1.568823300000000032e+00,-4.074999999999999734e-01
1.374604648681200025e+00,1.566970500000000044e+00,1.376223972963489972e+00,1.569558699999999973e+00,1.376615603716901948e+00,1.570184500000000094e+00,1.376363500000665985e+00,1.569781400000000104e+00,1.376578000000000079e+00,1.570124400000000087e+00,-4.050000000000000266e-01
1.374422805639899936e+00,1.566680000000000073e+00,1.376187046768960087e+00,1.569499299999999931e+00,1.376644506180683569e+00,1.570230800000000038e+00,1.376462800001970965e+00,1.569940700000000078e+00,1.376670199999999955e+00,1.570271699999999937e+00,-4.025000000000000244e-01
1.374253468194099881e+00,1.566409699999999905e+00,1.376169236013100150e+00,1.569469999999999921e+00,1.376726310554156063e+00,1.570361300000000071e+00,1.376415300004866449e+00,1.569864499999999996e+00,1.376225400000000043e+00,1.569561200000000101e+00,-4.000000100000000169e-01
1.374109437783799903e+00,1.566179500000000058e+00,1.376043847127849995e+00,1.569269900000000106e+00,1.376756518655119832e+00,1.570410000000000084e+00,1.376430200013543104e+00,1.569888500000000020e+00,1.376616199999999957e+00,1.570184900000000106e+00,-3.975000100000000147e-01
1.374003015849200038e+00,1.566009500000000054e+00,1.375832954184929902e+00,1.568932999999999911e+00,1.376699429297438826e+00,1.570318899999999962e+00,1.376463300040413174e+00,1.569940700000000078e+00,1.376618600000000026e+00,1.570189099999999893e+00,-3.950000100000000125e-01
1.373947003830300106e+00,1.565919800000000084e+00,1.375571159442799951e+00,1.568514600000000092e+00,1.376546046128082956e+00,1.570073599999999958e+00,1.376540300091601221e+00,1.570064399999999916e+00,1.376863200000000287e+00,1.570580000000000087e+00,-3.925000100000000103e-01
1.373953603168500015e+00,1.565930100000000103e+00,1.375292665160980032e+00,1.568069500000000005e+00,1.376287072794414090e+00,1.569659899999999997e+00,1.376732600273512963e+00,1.570371399999999973e+00,1.376523600000002512e+00,1.570037700000000092e+00,-3.899999900000000186e-01
1.374035615301600011e+00,1.566060900000000089e+00,1.375031973595429946e+00,1.567652599999999952e+00,1.376072616895720024e+00,1.569317499999999921e+00,1.376745300816407447e+00,1.570391700000000057e+00,1.376423600000044933e+00,1.569877500000000037e+00,-3.874999900000000164e-01
1.374205541670699970e+00,1.566331899999999999e+00,1.374823387005899900e+00,1.567319200000000023e+00,1.375896802397259977e+00,1.569036400000000109e+00,1.376492601860258347e+00,1.569987999999999939e+00,1.376632700000122167e+00,1.570211299999999977e+00,-3.849999900000000141e-01
1.374475783716200050e+00,1.566762999999999906e+00,1.374701407650700036e+00,1.567124100000000020e+00,1.375786232625889838e+00,1.568859299999999957e+00,1.376454905470270385e+00,1.569927599999999979e+00,1.376583500001019811e+00,1.570133299999999954e+00,-3.824999900000000119e-01
1.374859042877699888e+00,1.567374599999999951e+00,1.374700237788299972e+00,1.567122300000000079e+00,1.375767710908480046e+00,1.568828799999999912e+00,1.376663616573551074e+00,1.570261700000000094e+00,1.376509200015952228e+00,1.570014699999999985e+00,-3.800000000000000044e-01
1.374957492127000025e+00,1.567522300000000035e+00,1.374915802248799945e+00,1.567465700000000073e+00,1.375826626431669863e+00,1.568921699999999975e+00,1.376650738720475831e+00,1.570240300000000033e+00,1.376437900047342344e+00,1.569900300000000026e+00,-3.775000000000000022e-01
1.374851259010800186e+00,1.567346300000000081e+00,1.375176100140399926e+00,1.567880600000000069e+00,1.375951042361680088e+00,1.569119799999999953e+00,1.376540802820910070e+00,1.570065000000000044e+00,1.376563900640024096e+00,1.570102200000000003e+00,-3.750000000000000000e-01
1.374539443851100051e+00,1.566844899999999985e+00,1.375394540566300172e+00,1.568228600000000084e+00,1.376110281274200098e+00,1.569373600000000035e+00,1.376605996368680085e+00,1.570168299999999961e+00,1.376485304296254375e+00,1.569976700000000003e+00,-3.724999999999999978e-01
1.374020646968300063e+00,1.566015699999999899e+00,1.375483932630499950e+00,1.568370899999999901e+00,1.376273665744800034e+00,1.569633599999999962e+00,1.376577662010620040e+00,1.570121600000000006e+00,1.376623329576086130e+00,1.570196900000000007e+00,-3.699999999999999956e-01
1.373293968684200062e+00,1.564856999999999942e+00,1.375357985435399888e+00,1.568168999999999924e+00,1.376477352700399948e+00,1.569957599999999953e+00,1.376449712862199970e+00,1.569916099999999926e+00,1.376712628367029900e+00,1.570338699999999976e+00,-3.675000099999999881e-01
1.372357909319899871e+00,1.563366500000000103e+00,1.374929708083200142e+00,1.567484099999999936e+00,1.376650965019599937e+00,1.570232899999999931e+00,1.376496020348600080e+00,1.569987999999999939e+00,1.376459482119450017e+00,1.569932000000000105e+00,-3.650000099999999859e-01
1.371211669196700011e+00,1.561542399999999997e+00,1.374112309677499866e+00,1.566177799999999953e+00,1.376698778766499931e+00,1.570306299999999933e+00,1.376560510113099989e+00,1.570087100000000069e+00,1.376349211817099905e+00,1.569750800000000002e+00,-3.625000099999999836e-01
1.369853648635499965e+00,1.559382400000000057e+00,1.372819099321799907e+00,1.564111400000000041e+00,1.376524670004299900e+00,1.570024499999999934e+00,1.376573480613600076e+00,1.570097999999999994e+00,1.375927196682799947e+00,1.569059299999999935e+00,-3.600000099999999814e-01
1.368283047961599941e+00,1.556884799999999958e+00,1.371144174705799967e+00,1.561440099999999997e+00,1.376219118023199961e+00,1.569531199999999904e+00,1.376674588774399854e+00,1.570250399999999935e+00,1.376549020025999992e+00,1.570045600000000041e+00,-3.574999899999999897e-01
1.366498367488899968e+00,1.554047200000000073e+00,1.369091465163099874e+00,1.558166099999999998e+00,1.375917396562100103e+00,1.569044000000000105e+00,1.376593522739999909e+00,1.570115900000000009e+00,1.376860471300600075e+00,1.570543400000000034e+00,-3.549999899999999875e-01
1.364498607541700048e+00,1.550867999999999913e+00,1.366750219665200161e+00,1.554433600000000082e+00,1.375630587190399989e+00,1.568581599999999909e+00,1.376228112738000053e+00,1.569533700000000032e+00,1.376045875286000086e+00,1.569242500000000096e+00,-3.524999899999999853e-01
1.362282768441499980e+00,1.547344899999999912e+00,1.364210187176200018e+00,1.550386299999999995e+00,1.375369671452000064e+00,1.568162700000000020e+00,1.376090684323799884e+00,1.569314400000000109e+00,1.376094914509000011e+00,1.569321900000000047e+00,-3.499999899999999831e-01
1.359849450509299951e+00,1.543475900000000012e+00,1.361560716659999892e+00,1.546168399999999998e+00,1.375035162025000091e+00,1.567628299999999975e+00,1.376342858316999873e+00,1.569717000000000029e+00,1.376840299786900035e+00,1.570510999999999990e+00,-3.474999999999999756e-01
1.357197354066600026e+00,1.539259099999999991e+00,1.358891757079599971e+00,1.541924000000000072e+00,1.375018887074000107e+00,1.567603000000000080e+00,1.376433092964800098e+00,1.569861200000000068e+00,1.376301195847900116e+00,1.569650800000000013e+00,-3.449999999999999734e-01
1.354325579434599858e+00,1.534692299999999898e+00,1.356292557400699872e+00,1.537797000000000081e+00,1.375345479464400000e+00,1.568125100000000050e+00,1.376296580281000104e+00,1.569643099999999958e+00,1.376371799606799895e+00,1.569762799999999903e+00,-3.425000000000000266e-01
1.351232926934600176e+00,1.529773599999999956e+00,1.353852866589599913e+00,1.533931500000000003e+00,1.376039472061100000e+00,1.569233099999999936e+00,1.376328916325000096e+00,1.569694600000000051e+00,1.376763802209999943e+00,1.570389500000000105e+00,-3.400000000000000244e-01
1.348569940875499862e+00,1.525558699999999934e+00,1.351510931328000042e+00,1.530210300000000023e+00,1.376047405545999913e+00,1.569243799999999966e+00,1.376338891898000183e+00,1.569710900000000020e+00,1.376665700992000030e+00,1.570232599999999978e+00,-3.375000100000000169e-01
1.345801401701899991e+00,1.521178799999999942e+00,1.349174665794000028e+00,1.526505199999999896e+00,1.375176947723999898e+00,1.567855199999999893e+00,1.376221199382200000e+00,1.569522499999999932e+00,1.376577400336000068e+00,1.570091399999999915e+00,-3.350000100000000147e-01
1.342933610957300017e+00,1.516644600000000009e+00,1.346788506193000057e+00,1.522727299999999895e+00,1.373227817190999955e+00,1.564746600000000099e+00,1.375330992983899936e+00,1.568101299999999920e+00,1.376618600705999951e+00,1.570157599999999931e+00,-3.325000100000000125e-01
1.339973070187699955e+00,1.511966499999999991e+00,1.344296288730300049e+00,1.518786500000000039e+00,1.369999532542500065e+00,1.559597300000000075e+00,1.372450868338400021e+00,1.563506099999999899e+00,1.376043296546400008e+00,1.569238700000000097e+00,-3.300000100000000103e-01
1.336925880941099987e+00,1.507154799999999906e+00,1.341642349608600071e+00,1.514593700000000043e+00,1.365788895672500169e+00,1.552891000000000021e+00,1.368973746425099947e+00,1.557963500000000057e+00,1.376550700227000101e+00,1.570048600000000016e+00,-3.274999900000000186e-01
1.333798744755499976e+00,1.502220399999999900e+00,1.338770525036899972e+00,1.510059400000000052e+00,1.360363677573599883e+00,1.544261000000000106e+00,1.367252631840400134e+00,1.555221299999999918e+00,1.376074996767400194e+00,1.569288999999999934e+00,-3.249999900000000164e-01
1.330597863179699969e+00,1.497173499999999935e+00,1.335625051220500126e+00,1.505093900000000096e+00,1.354088953105400117e+00,1.534297599999999928e+00,1.365423319596799967e+00,1.552309299999999892e+00,1.375683693923400064e+00,1.568664199999999953e+00,-3.224999900000000141e-01
1.327329637758199787e+00,1.492024800000000040e+00,1.332149964363599892e+00,1.499608199999999947e+00,1.347329897123299869e+00,1.523590699999999964e+00,1.361134488179199797e+00,1.545488200000000090e+00,1.374553785715200149e+00,1.566861300000000012e+00,-3.199999900000000119e-01
1.324000470035100019e+00,1.486784600000000012e+00,1.328633321219800045e+00,1.494069300000000045e+00,1.341315637254000048e+00,1.514076699999999942e+00,1.356096951564800035e+00,1.537485100000000049e+00,1.368164939302799921e+00,1.556675299999999984e+00,-3.175000000000000044e-01
1.320616661556599958e+00,1.481463399999999986e+00,1.324926446436399896e+00,1.488237899999999891e+00,1.335972198735099870e+00,1.505640300000000043e+00,1.352136822945700034e+00,1.531202799999999975e+00,1.360452983277899985e+00,1.544404499999999958e+00,-3.150000000000000022e-01
1.317184813867100068e+00,1.476072000000000051e+00,1.321043044971199842e+00,1.482135399999999992e+00,1.330856068788200064e+00,1.497573599999999949e+00,1.348051693130599915e+00,1.524730900000000000e+00,1.352536025762399952e+00,1.531837099999999952e+00,-3.125000000000000000e-01
1.313711128510899995e+00,1.470620599999999945e+00,1.316996321781799928e+00,1.475783800000000090e+00,1.325523334636599992e+00,1.489168800000000070e+00,1.342348751804099960e+00,1.515708599999999961e+00,1.348831398852299968e+00,1.525965900000000097e+00,-3.099999999999999978e-01
1.310201807034099941e+00,1.465119800000000083e+00,1.312799781825000123e+00,1.469204500000000024e+00,1.318838781103799818e+00,1.478679499999999924e+00,1.335442901568199892e+00,1.504802200000000090e+00,1.342450352493500088e+00,1.515868100000000052e+00,-3.074999999999999956e-01
1.306663650980099955e+00,1.459580199999999994e+00,1.308466630058400026e+00,1.462419399999999925e+00,1.312063829824599903e+00,1.468052300000000088e+00,1.328509651232200106e+00,1.493876200000000098e+00,1.332886283013600126e+00,1.500770299999999891e+00,-3.050000099999999881e-01
1.303102661895100045e+00,1.454012199999999977e+00,1.304010471439599916e+00,1.455449900000000074e+00,1.306210487760499861e+00,1.458883399999999941e+00,1.322653808675100073e+00,1.484666100000000100e+00,1.324729323756300037e+00,1.487928499999999987e+00,-3.025000099999999859e-01
1.299525341324299976e+00,1.448426200000000108e+00,1.299444710924600122e+00,1.448317999999999994e+00,1.302290961872700104e+00,1.452769900000000058e+00,1.318091675537700125e+00,1.477500400000000047e+00,1.317924374321699954e+00,1.477238899999999910e+00,-3.000000099999999836e-01
1.295910132719700014e+00,1.442805200000000010e+00,1.294882983326000048e+00,1.441212299999999891e+00,1.299506441315299909e+00,1.448414000000000090e+00,1.313609942978699818e+00,1.470472699999999966e+00,1.312043931600899827e+00,1.468018299999999998e+00,-2.975000099999999814e-01
1.292341746148500059e+00,1.437259099999999901e+00,1.290779762313899903e+00,1.434826300000000110e+00,1.296454418206899994e+00,1.443651900000000099e+00,1.307996802200599884e+00,1.461684100000000042e+00,1.307402597883200013e+00,1.460753799999999991e+00,-2.949999899999999897e-01
1.288825979287999912e+00,1.431797100000000045e+00,1.287183446326800151e+00,1.429233200000000092e+00,1.292547189232200022e+00,1.437570000000000014e+00,1.301166552580300007e+00,1.451008000000000076e+00,1.301617855858200112e+00,1.451713599999999937e+00,-2.924999899999999875e-01
1.285368229812299923e+00,1.426428000000000029e+00,1.284142433803100003e+00,1.424506400000000061e+00,1.287196851076199966e+00,1.429254100000000083e+00,1.293738598617300006e+00,1.439424599999999943e+00,1.293538297163900008e+00,1.439112799999999970e+00,-2.899999899999999853e-01
1.281974495396200009e+00,1.421160500000000049e+00,1.281705023179299907e+00,1.420719400000000077e+00,1.283206522472600142e+00,1.423042099999999976e+00,1.286421445463699964e+00,1.428041600000000022e+00,1.284194529282900010e+00,1.424580699999999922e+00,-2.874999899999999831e-01
1.278650173714700022e+00,1.416003600000000029e+00,1.279919712894699968e+00,1.417945100000000069e+00,1.279910998296399871e+00,1.417933300000000063e+00,1.279497695161399884e+00,1.417290699999999903e+00,1.275940469320800075e+00,1.411777999999999977e+00,-2.849999999999999756e-01
1.275400862444299843e+00,1.410966200000000059e+00,1.278835101386899931e+00,1.416257099999999935e+00,1.276719974774999988e+00,1.412992800000000049e+00,1.272783746386999981e+00,1.406889599999999962e+00,1.269137819901599906e+00,1.401251299999999977e+00,-2.824999999999999734e-01
1.272232359259199974e+00,1.406056999999999890e+00,1.278499187093200096e+00,1.415728700000000062e+00,1.273042548135000063e+00,1.407285099999999956e+00,1.266009097172400066e+00,1.396419300000000030e+00,1.261462564142299847e+00,1.389402999999999944e+00,-2.800000000000000266e-01
1.269150261835799931e+00,1.401284900000000055e+00,1.277022571232599990e+00,1.413441299999999901e+00,1.267210106007199855e+00,1.398276599999999981e+00,1.259129047189299966e+00,1.385805100000000012e+00,1.254212311470700003e+00,1.378234299999999912e+00,-2.775000000000000244e-01
1.266160267848499998e+00,1.396658900000000036e+00,1.274872754515999906e+00,1.410112500000000102e+00,1.260770559199200003e+00,1.388338199999999967e+00,1.252452698689600075e+00,1.375527399999999956e+00,1.249689578614300078e+00,1.371282099999999948e+00,-2.750000100000000169e-01
1.263267874971599980e+00,1.392187800000000086e+00,1.272075935900500054e+00,1.405785700000000027e+00,1.254954716830400052e+00,1.379373600000000089e+00,1.246451455091100113e+00,1.366310600000000042e+00,1.243777135664300149e+00,1.362208099999999922e+00,-2.725000100000000147e-01
1.260478780882400063e+00,1.387880400000000014e+00,1.268658114340900145e+00,1.400504200000000088e+00,1.250994188022100051e+00,1.373286199999999901e+00,1.241196716917799980e+00,1.358254099999999909e+00,1.236045779495799968e+00,1.350367099999999931e+00,-2.700000100000000125e-01
1.257798683254399918e+00,1.383745699999999967e+00,1.264645488793200157e+00,1.394311499999999926e+00,1.248872572702599992e+00,1.370028999999999941e+00,1.236140380183300191e+00,1.350511400000000028e+00,1.228217922631400061e+00,1.338411500000000087e+00,-2.675000100000000103e-01
1.255233179764699836e+00,1.379792499999999977e+00,1.260063958212400026e+00,1.387251000000000012e+00,1.247230860787299944e+00,1.367504000000000053e+00,1.230763641124200003e+00,1.342296099999999992e+00,1.220950769836199878e+00,1.327336199999999966e+00,-2.649999900000000186e-01
1.252787968086799930e+00,1.376029500000000017e+00,1.254939821555200119e+00,1.379366199999999987e+00,1.244901843838899902e+00,1.363929600000000075e+00,1.225064599723999947e+00,1.333604199999999906e+00,1.214733324669700076e+00,1.317884099999999892e+00,-2.624999900000000164e-01
1.250468745895999989e+00,1.372465800000000069e+00,1.249299177777600134e+00,1.370700400000000041e+00,1.240718713418099917e+00,1.357523800000000058e+00,1.219469659076799939e+00,1.325082400000000105e+00,1.210201391747000033e+00,1.311005200000000093e+00,-2.599999900000000141e-01
1.248470806634000008e+00,1.369395399999999929e+00,1.245016443773399928e+00,1.364110900000000015e+00,1.235573876069699928e+00,1.349650900000000098e+00,1.214667724191400122e+00,1.317782500000000079e+00,1.207057868909500176e+00,1.306239699999999893e+00,-2.574999900000000119e-01
1.246511972450700112e+00,1.366387100000000077e+00,1.241107514142100188e+00,1.358113300000000079e+00,1.229632732918700011e+00,1.340568399999999993e+00,1.211179998853699979e+00,1.312490600000000063e+00,1.204811152586799938e+00,1.302837699999999987e+00,-2.550000000000000044e-01
1.244595342969399887e+00,1.363445900000000099e+00,1.237562588380600070e+00,1.352686599999999961e+00,1.223667689580399953e+00,1.331467299999999909e+00,1.208857881986299843e+00,1.308968099999999968e+00,1.204042947006199960e+00,1.301674199999999892e+00,-2.525000000000000022e-01
1.242724017815499904e+00,1.360576400000000019e+00,1.234371465984299920e+00,1.347810600000000081e+00,1.218451551671700051e+00,1.323538700000000068e+00,1.207114669322399969e+00,1.306324999999999958e+00,1.203497643045299936e+00,1.300849799999999945e+00,-2.500000000000000000e-01
1.240901096611499943e+00,1.357783100000000021e+00,1.231523946447499851e+00,1.343464900000000073e+00,1.214544023291900032e+00,1.317593000000000014e+00,1.205682558917799962e+00,1.304157599999999917e+00,1.203403442360500009e+00,1.300707199999999952e+00,-2.474999999999999978e-01
1.239129478982800014e+00,1.355070699999999961e+00,1.229010429266200077e+00,1.339628599999999947e+00,1.212120505689499916e+00,1.313914400000000038e+00,1.204688151693700027e+00,1.302652700000000108e+00,1.203056239838400154e+00,1.300180799999999914e+00,-2.449999999999999956e-01
1.237412564552800021e+00,1.352443899999999921e+00,1.226820513935700019e+00,1.336281400000000064e+00,1.210866896581800134e+00,1.312018799999999930e+00,1.204103247444600067e+00,1.301764600000000049e+00,1.203511543147200102e+00,1.300871099999999947e+00,-2.425000099999999881e-01
1.235753352945800021e+00,1.349907399999999980e+00,1.224944299952299920e+00,1.333402799999999999e+00,1.210469093688700148e+00,1.311421399999999959e+00,1.203771645035299986e+00,1.301263599999999965e+00,1.203343041922100065e+00,1.300615199999999971e+00,-2.399999899999999964e-01
1.234154943786299974e+00,1.347465899999999994e+00,1.222921084176199935e+00,1.330319599999999935e+00,1.209892989502300065e+00,1.310531600000000019e+00,1.203660544228600138e+00,1.301097500000000018e+00,1.203489242983500018e+00,1.300836700000000068e+00,-2.374999999999999889e-01
1.232620336697699992e+00,1.345123899999999928e+00,1.220930469163999943e+00,1.327294299999999927e+00,1.209069683525100025e+00,1.309282499999999905e+00,1.203625443973900033e+00,1.301042800000000055e+00,1.203369142112199919e+00,1.300655099999999953e+00,-2.349999999999999867e-01
1.231152931304400067e+00,1.342886100000000082e+00,1.219003955025000030e+00,1.324371799999999988e+00,1.207922775195099829e+00,1.307549700000000037e+00,1.203516543182699960e+00,1.300876600000000050e+00,1.203455842741600001e+00,1.300785300000000033e+00,-2.325000000000000122e-01
1.229755427229800135e+00,1.340757299999999930e+00,1.217173041862799954e+00,1.321596999999999911e+00,1.206375463951899984e+00,1.305208399999999935e+00,1.203426242526900003e+00,1.300742300000000018e+00,1.203390042264099957e+00,1.300687699999999891e+00,-2.300000000000000100e-01
1.228431224099300056e+00,1.338741900000000040e+00,1.215468929785699981e+00,1.319014700000000095e+00,1.205119054822400004e+00,1.303301599999999949e+00,1.203382442208599912e+00,1.300676100000000002e+00,1.203421842493299865e+00,1.300733899999999998e+00,-2.275000100000000025e-01
1.227183221536400026e+00,1.336844799999999944e+00,1.213923318899899906e+00,1.316669799999999890e+00,1.204193748101200168e+00,1.301907200000000042e+00,1.203361942058500000e+00,1.300642400000000087e+00,1.203425842521500089e+00,1.300740800000000030e+00,-2.249999900000000108e-01
1.226014719164399969e+00,1.335070500000000049e+00,1.212567809310199918e+00,1.314607300000000034e+00,1.203676844347699948e+00,1.301130099999999956e+00,1.203429042546900085e+00,1.300745599999999946e+00,1.203379742189500057e+00,1.300671300000000086e+00,-2.225000000000000033e-01
1.224928816608700011e+00,1.333423699999999990e+00,1.211433601125700088e+00,1.312872100000000097e+00,1.203645944122200051e+00,1.301074999999999982e+00,1.203494743023500124e+00,1.300847400000000098e+00,1.203445942668800006e+00,1.300770299999999935e+00,-2.200000000000000011e-01
1.225625115386399955e+00,1.334470700000000010e+00,1.211063198085200021e+00,1.312316999999999956e+00,1.203594443747500131e+00,1.300988000000000033e+00,1.203429142547799868e+00,1.300745000000000040e+00,1.203358642035800008e+00,1.300640599999999925e+00,-2.174999999999999989e-01
1.225860011966700025e+00,1.334816100000000061e+00,1.210718295383100163e+00,1.311795899999999904e+00,1.203578143629199904e+00,1.300966300000000020e+00,1.203343641927600016e+00,1.300614699999999901e+00,1.203474442875299921e+00,1.300812700000000044e+00,-2.149999999999999967e-01
1.225790507412799935e+00,1.334700299999999951e+00,1.210402093012999947e+00,1.311315400000000020e+00,1.203539843351799865e+00,1.300914499999999974e+00,1.203401842349600015e+00,1.300705999999999918e+00,1.203361042052199847e+00,1.300643800000000017e+00,-2.125000099999999892e-01
1.225574102784399821e+00,1.334363799999999989e+00,1.210118590971200003e+00,1.310881699999999928e+00,1.203422942501400028e+00,1.300737000000000032e+00,1.203508743126300073e+00,1.300867800000000019e+00,1.203468242832499868e+00,1.300804599999999978e+00,-2.099999899999999975e-01
1.225367999146499853e+00,1.334047299999999936e+00,1.209871489250399890e+00,1.310501499999999986e+00,1.203464342802500031e+00,1.300806399999999918e+00,1.203480842922499905e+00,1.300821900000000086e+00,1.203359842044899874e+00,1.300640500000000088e+00,-2.074999999999999900e-01
1.225329497558500069e+00,1.333991099999999985e+00,1.209664287845199970e+00,1.310181000000000040e+00,1.203471442854300077e+00,1.300818400000000041e+00,1.203366042089399901e+00,1.300650400000000095e+00,1.203445742667900165e+00,1.300772000000000039e+00,-2.049999999999999878e-01
1.225616099082800003e+00,1.334435599999999944e+00,1.209500786751100065e+00,1.309926700000000110e+00,1.203444642659699859e+00,1.300772700000000004e+00,1.203368842109500125e+00,1.300656599999999941e+00,1.203385942234100003e+00,1.300678500000000071e+00,-2.025000000000000133e-01
1.226384804782600035e+00,1.335621600000000075e+00,1.209384485960700140e+00,1.309745299999999890e+00,1.203383942219500069e+00,1.300668500000000005e+00,1.203483542942599849e+00,1.300827500000000025e+00,1.203422742501399911e+00,1.300737899999999891e+00,-2.000000000000000111e-01
1.227793215718399944e+00,1.337789300000000070e+00,1.208472179228700094e+00,1.308382200000000051e+00,1.203506543109900129e+00,1.300855799999999896e+00,1.203504943097200020e+00,1.300858599999999976e+00,1.203412442426899931e+00,1.300719500000000028e+00,-1.975000100000000036e-01
1.229998332953299967e+00,1.341179399999999911e+00,1.207032068700399918e+00,1.306212399999999940e+00,1.203344741934800011e+00,1.300616400000000006e+00,1.203407342389600121e+00,1.300714699999999890e+00,1.203398042321399908e+00,1.300698399999999921e+00,-1.949999900000000119e-01
1.233157757548699829e+00,1.346032399999999907e+00,1.205526557727299997e+00,1.303937700000000088e+00,1.203310241683799964e+00,1.300569700000000051e+00,1.203355542013100132e+00,1.300634999999999986e+00,1.203444542658800076e+00,1.300769400000000076e+00,-1.925000000000000044e-01
1.237428590566099995e+00,1.352588499999999971e+00,1.204417849664599860e+00,1.302259000000000055e+00,1.203814645348200152e+00,1.301334999999999908e+00,1.203437942610599887e+00,1.300757099999999999e+00,1.203366042089399901e+00,1.300648800000000049e+00,-1.900000000000000022e-01
1.242968333067700160e+00,1.361088599999999982e+00,1.204168347863800115e+00,1.301878000000000091e+00,1.203164740626999851e+00,1.300355200000000044e+00,1.203530843286300112e+00,1.300899599999999934e+00,1.203464142802499914e+00,1.300801000000000096e+00,-1.875000000000000000e-01
1.249933986115799867e+00,1.371772999999999909e+00,1.205240655679999939e+00,1.303495899999999930e+00,1.203337741883000023e+00,1.300610700000000008e+00,1.203345941942999930e+00,1.300622299999999898e+00,1.203357342025799914e+00,1.300635800000000009e+00,-1.849999999999999978e-01
1.258483150771800174e+00,1.384882100000000005e+00,1.208096776464700151e+00,1.307814100000000090e+00,1.204342749184400096e+00,1.302122599999999908e+00,1.203470642848899930e+00,1.300807800000000070e+00,1.203461942786999916e+00,1.300796599999999970e+00,-1.824999999999999956e-01
1.268772928098000019e+00,1.400656600000000029e+00,1.213199413572099816e+00,1.315534100000000040e+00,1.206188962596699943e+00,1.304912199999999967e+00,1.202896638677899865e+00,1.299938400000000049e+00,1.203360242046700002e+00,1.300641699999999901e+00,-1.800000099999999881e-01
1.267255030587199904e+00,1.398450500000000041e+00,1.221135471285900165e+00,1.327673199999999998e+00,1.203238041159000016e+00,1.300408100000000067e+00,1.203758144938899877e+00,1.301245299999999938e+00,1.203442342642400131e+00,1.300764699999999996e+00,-1.774999899999999964e-01
1.265555428951999906e+00,1.395942000000000016e+00,1.229597432794099943e+00,1.340607600000000010e+00,1.209372585724300064e+00,1.309747800000000018e+00,1.202080032746200011e+00,1.298704599999999987e+00,1.203336241873000034e+00,1.300607000000000069e+00,-1.749999999999999889e-01
1.263825824585499857e+00,1.393367199999999917e+00,1.237699691654799983e+00,1.352983000000000047e+00,1.220243364698400113e+00,1.326315300000000086e+00,1.203904646001199952e+00,1.301462700000000083e+00,1.203301441620099999e+00,1.300551199999999907e+00,-1.724999999999999867e-01
1.262217718883900108e+00,1.390962199999999926e+00,1.244556241425999854e+00,1.363444700000000065e+00,1.231501846485699936e+00,1.343494799999999989e+00,1.201548628885400039e+00,1.297903800000000052e+00,1.203041839733899998e+00,1.300160800000000005e+00,-1.700000000000000122e-01
1.260882813241400058e+00,1.388963299999999901e+00,1.249281375664799798e+00,1.370638400000000034e+00,1.230160336741300098e+00,1.341466100000000106e+00,1.214243321110000107e+00,1.317142199999999930e+00,1.202555136198699914e+00,1.299422599999999983e+00,-1.675000000000000100e-01
1.259972509053099987e+00,1.387606700000000082e+00,1.250989387928399976e+00,1.373209499999999972e+00,1.226478509994900046e+00,1.335843200000000008e+00,1.227074514324099974e+00,1.336650399999999905e+00,1.202590336454200104e+00,1.299476700000000040e+00,-1.650000100000000025e-01
1.259638407713399966e+00,1.387128499999999987e+00,1.248794371773999989e+00,1.369803700000000068e+00,1.232268352055400085e+00,1.344707499999999945e+00,1.243641734680299926e+00,1.362056699999999898e+00,1.214240121084499968e+00,1.317139999999999977e+00,-1.624999900000000108e-01
1.260032410616600096e+00,1.387764900000000079e+00,1.241810420760399936e+00,1.359066499999999955e+00,1.259341248731799867e+00,1.386140099999999986e+00,1.244029537496099902e+00,1.362591300000000061e+00,1.250319383189999911e+00,1.372478199999999982e+00,-1.600000000000000033e-01
1.261305819157600094e+00,1.389752099999999935e+00,1.253386504846899951e+00,1.377193700000000076e+00,1.255091317857199851e+00,1.379616500000000023e+00,1.271448436688100037e+00,1.404940599999999984e+00,1.273960154933500011e+00,1.408740600000000009e+00,-1.575000000000000011e-01
1.263610334731799956e+00,1.393326300000000018e+00,1.267271705722599950e+00,1.398784299999999980e+00,1.264373885294399980e+00,1.394187499999999913e+00,1.278095584975899923e+00,1.415256300000000023e+00,1.325810331609799997e+00,1.489645099999999944e+00,-1.549999999999999989e-01
1.267097458733400073e+00,1.398723600000000067e+00,1.281905312035199973e+00,1.421469799999999895e+00,1.285469238546099957e+00,1.427085299999999890e+00,1.318527878703600109e+00,1.478406499999999957e+00,1.342416752249799838e+00,1.515934099999999951e+00,-1.524999999999999967e-01
1.271918792557499955e+00,1.406180299999999939e+00,1.295726612437099856e+00,1.442882199999999893e+00,1.316657165117600004e+00,1.475542499999999979e+00,1.312258733161599800e+00,1.468465799999999932e+00,1.342952356140600045e+00,1.516875999999999891e+00,-1.500000099999999892e-01
1.278225937598399975e+00,1.415932500000000038e+00,1.307175395575800092e+00,1.460653299999999932e+00,1.327607844680199989e+00,1.493003999999999998e+00,1.339549331418699918e+00,1.511762599999999956e+00,1.343072557013700097e+00,1.517027899999999985e+00,-1.474999899999999975e-01
1.286170595251300064e+00,1.428216500000000000e+00,1.314690650101800085e+00,1.472414600000000018e+00,1.336117106468500015e+00,1.506504499999999913e+00,1.339519131200400004e+00,1.511887299999999934e+00,1.343200357942299972e+00,1.517113600000000062e+00,-1.449999999999999900e-01
1.295904066910299912e+00,1.443268199999999890e+00,1.316711964665600032e+00,1.475797999999999943e+00,1.340545938581900076e+00,1.513479900000000100e+00,1.342452152508999852e+00,1.516297000000000006e+00,1.343265158413400107e+00,1.517198999999999964e+00,-1.424999999999999878e-01
1.307578353969900187e+00,1.461324000000000067e+00,1.311678527915600023e+00,1.468435300000000110e+00,1.339255729114899873e+00,1.511366200000000104e+00,1.342580553439399971e+00,1.516409600000000024e+00,1.343221758098700036e+00,1.517183200000000065e+00,-1.400000000000000133e-01
1.302302018046999965e+00,1.455728799999999934e+00,1.317155274172499890e+00,1.476902699999999902e+00,1.339579031426900046e+00,1.512218099999999898e+00,1.342742554618099993e+00,1.516622700000000101e+00,1.343047156829999977e+00,1.516945200000000105e+00,-1.375000000000000111e-01
1.298053587463000147e+00,1.451234300000000088e+00,1.322081329070500022e+00,1.484691999999999901e+00,1.339869733536000140e+00,1.512604099999999896e+00,1.342862955491199939e+00,1.516824399999999962e+00,1.342871155552100015e+00,1.516733799999999910e+00,-1.350000100000000036e-01
1.294814273900000146e+00,1.447861999999999982e+00,1.326407987710199965e+00,1.491671799999999992e+00,1.340158535618700020e+00,1.512806799999999896e+00,1.342766354790899896e+00,1.516713299999999931e+00,1.343115457325599893e+00,1.517197300000000082e+00,-1.324999900000000119e-01
1.292565588600000037e+00,1.445633399999999957e+00,1.330087045192999806e+00,1.497710799999999898e+00,1.340476437856099823e+00,1.513108799999999921e+00,1.342843655351100063e+00,1.516807900000000098e+00,1.342975456309699833e+00,1.517015900000000084e+00,-1.300000000000000044e-01
1.291288843290000043e+00,1.444569699999999957e+00,1.333070296620399997e+00,1.502677999999999958e+00,1.341171044505399923e+00,1.514336300000000080e+00,1.342970256270600071e+00,1.517104500000000078e+00,1.342815055143800063e+00,1.516752799999999901e+00,-1.275000000000000022e-01
1.290965449490000028e+00,1.444692499999999935e+00,1.335309237095600121e+00,1.506442300000000012e+00,1.342010947891499884e+00,1.515713099999999924e+00,1.343111357301099984e+00,1.517247800000000035e+00,1.343044156807200018e+00,1.517152999999999974e+00,-1.250000000000000000e-01
1.291577018769999974e+00,1.446023000000000058e+00,1.336755561718399932e+00,1.508872400000000003e+00,1.342688052122400055e+00,1.516763899999999943e+00,1.343117057307499973e+00,1.517186799999999947e+00,1.342994356446200133e+00,1.517046200000000011e+00,-1.224999999999999978e-01
1.293104862690000134e+00,1.448582800000000059e+00,1.337360965590999928e+00,1.509837199999999990e+00,1.342894561308300094e+00,1.517013500000000015e+00,1.343085056971800029e+00,1.517114300000000027e+00,1.342900055762200173e+00,1.516935099999999981e+00,-1.199999999999999956e-01
1.295530192770000033e+00,1.452393299999999998e+00,1.338945867914699939e+00,1.512126800000000104e+00,1.342586894541299980e+00,1.516526700000000005e+00,1.343004556303400099e+00,1.517047199999999929e+00,1.342812155122800055e+00,1.516934000000000005e+00,-1.174999999999999933e-01
1.298834620560000097e+00,1.457475800000000099e+00,1.339757310793800116e+00,1.513626499999999986e+00,1.341889650714400029e+00,1.515775400000000106e+00,1.342961755919599875e+00,1.516944199999999965e+00,1.342640853876799989e+00,1.516586999999999907e+00,-1.150000000000000050e-01
1.302999457609999912e+00,1.463851699999999978e+00,1.339973980843999879e+00,1.514538399999999951e+00,1.341278702881199880e+00,1.515204100000000054e+00,1.342913954990099912e+00,1.516980900000000076e+00,1.342742254612600217e+00,1.516804599999999947e+00,-1.125000000000000028e-01
1.308006315460000124e+00,1.471542499999999976e+00,1.339774464682000010e+00,1.515065099999999942e+00,1.341229624095099826e+00,1.515256500000000006e+00,1.342891653761300041e+00,1.517221900000000012e+00,1.342966056237000050e+00,1.517005799999999960e+00,-1.100000000000000006e-01
1.313836405670000040e+00,1.480569599999999930e+00,1.339337348923000048e+00,1.515408599999999995e+00,1.341642502983000140e+00,1.515689999999999982e+00,1.342941758033199928e+00,1.517224600000000034e+00,1.343027656759000044e+00,1.517099100000000034e+00,-1.074999999999999983e-01
1.320471239790000029e+00,1.490954399999999902e+00,1.338841420185000075e+00,1.515771600000000108e+00,1.341727801933999986e+00,1.516277099999999933e+00,1.342987766657999904e+00,1.516995199999999988e+00,1.342770455381099959e+00,1.517101800000000056e+00,-1.049999999999999961e-01
1.327892229349999953e+00,1.502718299999999951e+00,1.338465265083000011e+00,1.516356199999999932e+00,1.341367604381999978e+00,1.516728499999999924e+00,1.342726011129499852e+00,1.516842400000000035e+00,1.342924456521599863e+00,1.516909599999999969e+00,-1.024999999999999939e-01
1.336080685899999843e+00,1.515882699999999916e+00,1.338387370233000029e+00,1.517364900000000016e+00,1.340443693763000210e+00,1.516755000000000075e+00,1.342437428233300034e+00,1.516836800000000096e+00,1.342807881092600075e+00,1.516848900000000055e+00,-1.000000000000000056e-01
1.335677375920000021e+00,1.515723699999999896e+00,1.338554771437999946e+00,1.518286800000000047e+00,1.339496200383000213e+00,1.516484299999999896e+00,1.341277770473000119e+00,1.516877299999999984e+00,1.342717166269500106e+00,1.516981700000000099e+00,-9.749999600000000544e-02
1.335575525140000108e+00,1.516037899999999938e+00,1.338786981094999939e+00,1.519168300000000027e+00,1.338741568121999848e+00,1.516151500000000096e+00,1.339045190833000110e+00,1.517005600000000065e+00,1.340371902941999815e+00,1.517218799999999979e+00,-9.499999900000000164e-02
1.335735915699999943e+00,1.516763400000000095e+00,1.339132255675899996e+00,1.520063399999999953e+00,1.338015378280000167e+00,1.516097699999999993e+00,1.337369600845000006e+00,1.517170899999999989e+00,1.337173845757999802e+00,1.516984000000000110e+00,-9.250000099999999836e-02
1.336119429729999863e+00,1.517838500000000090e+00,1.339638451650399853e+00,1.521026500000000059e+00,1.337153712154000029e+00,1.516663799999999895e+00,1.336896212797999972e+00,1.517146799999999907e+00,1.339627879697000035e+00,1.516718400000000022e+00,-9.000000399999999456e-02
1.336687049500000057e+00,1.519201199999999918e+00,1.340353325499000103e+00,1.522111900000000073e+00,1.336078841054000099e+00,1.517767400000000100e+00,1.338528425126999988e+00,1.517022300000000046e+00,1.341125413465000138e+00,1.517110299999999912e+00,-8.749999899999999498e-02
1.337399657029999966e+00,1.520789600000000075e+00,1.341325133678000103e+00,1.523373799999999889e+00,1.336460410279999955e+00,1.519134599999999891e+00,1.340720281559000027e+00,1.516981700000000099e+00,1.341338411246000062e+00,1.517191500000000026e+00,-8.500000100000000558e-02
1.338218234529999995e+00,1.522542099999999898e+00,1.342601632660000099e+00,1.524866599999999961e+00,1.338091322741000067e+00,1.520488000000000062e+00,1.341562977571999937e+00,1.516899599999999904e+00,1.341035711847999856e+00,1.517220599999999919e+00,-8.250000300000000231e-02
1.339103364280000097e+00,1.524396800000000107e+00,1.344230878981999888e+00,1.526644300000000065e+00,1.340764881338000203e+00,1.521550399999999970e+00,1.341774035678999999e+00,1.516950800000000044e+00,1.341401512963000142e+00,1.517017199999999955e+00,-7.999999800000000272e-02
1.340016228249999886e+00,1.526291700000000029e+00,1.345921689657000098e+00,1.528748800000000019e+00,1.343503785292999853e+00,1.522696700000000014e+00,1.342281016665000104e+00,1.517441299999999993e+00,1.343055329772000039e+00,1.516930300000000065e+00,-7.750000099999999892e-02
1.340917808679999990e+00,1.528165100000000054e+00,1.347317276729999902e+00,1.530796599999999952e+00,1.345679659093000025e+00,1.524437299999999995e+00,1.343123236464999870e+00,1.518630699999999889e+00,1.343372033332000060e+00,1.516849300000000067e+00,-7.500000299999999565e-02
1.341768787849999978e+00,1.529955100000000012e+00,1.348486809690000010e+00,1.532779300000000067e+00,1.347805586345000028e+00,1.527169299999999952e+00,1.344102739266999968e+00,1.520885800000000065e+00,1.343557035289000057e+00,1.517115400000000003e+00,-7.249999799999999606e-02
1.342530147690000009e+00,1.531600000000000072e+00,1.349499157829999962e+00,1.534687899999999994e+00,1.350394850652999912e+00,1.531289899999999982e+00,1.346671565559000028e+00,1.524837500000000068e+00,1.344935649096000052e+00,1.519402600000000048e+00,-7.000000000000000666e-02
1.343162770529999994e+00,1.533037900000000064e+00,1.350423290649999997e+00,1.536513400000000029e+00,1.353225138763999968e+00,1.535725599999999913e+00,1.352737927881000113e+00,1.533400700000000061e+00,1.350322902960999993e+00,1.528403600000000084e+00,-6.750000300000000286e-02
1.343627538550000056e+00,1.534206900000000040e+00,1.351328377580000017e+00,1.538247200000000037e+00,1.355980805768000064e+00,1.539994700000000050e+00,1.360131901781999941e+00,1.544737800000000050e+00,1.366552865260000083e+00,1.555014499999999966e+00,-6.499999800000000327e-02
1.343885533700000190e+00,1.535045100000000051e+00,1.352283188000000136e+00,1.539880399999999927e+00,1.358407739142999837e+00,1.543759300000000056e+00,1.364776946846999905e+00,1.552357200000000104e+00,1.369473994463999977e+00,1.559117400000000098e+00,-6.250000000000000000e-02
1.343897338380000139e+00,1.535490900000000103e+00,1.353356991390000097e+00,1.541404100000000055e+00,1.360252926367000015e+00,1.546681600000000101e+00,1.367238372587999962e+00,1.556178499999999909e+00,1.369191291638999886e+00,1.559654799999999897e+00,-5.999999899999999831e-02
1.344029503220000032e+00,1.536313100000000098e+00,1.354502692809999909e+00,1.543412900000000088e+00,1.362265070437999936e+00,1.549870599999999987e+00,1.368764287155000092e+00,1.558039699999999916e+00,1.368604885774999946e+00,1.559898400000000018e+00,-5.750000100000000197e-02
1.344837417310000172e+00,1.537135200000000035e+00,1.355508203759999919e+00,1.545353900000000058e+00,1.364341758864000109e+00,1.552952499999999958e+00,1.369360693471000090e+00,1.558734899999999923e+00,1.369846798192999815e+00,1.559950200000000065e+00,-5.500000000000000028e-02
1.346014160899999812e+00,1.537956099999999937e+00,1.356370872099999847e+00,1.547190499999999913e+00,1.366152977584999872e+00,1.555563000000000029e+00,1.369746097152999997e+00,1.559023899999999907e+00,1.370025499981999850e+00,1.560114900000000082e+00,-5.249999799999999911e-02
1.347253514809999997e+00,1.538774400000000098e+00,1.357088145660000134e+00,1.548886800000000008e+00,1.367368012540000066e+00,1.557337200000000088e+00,1.369784197603999942e+00,1.559144400000000097e+00,1.371053610261000033e+00,1.560103699999999982e+00,-5.000000100000000225e-02
1.348248659070000022e+00,1.539588699999999921e+00,1.357657472449999903e+00,1.550405899999999892e+00,1.367504782841999944e+00,1.557690900000000100e+00,1.370032900046999957e+00,1.559384499999999951e+00,1.371114810873999890e+00,1.559824300000000052e+00,-4.749999900000000108e-02
1.348692974330000016e+00,1.540397999999999934e+00,1.358076500059999914e+00,1.551711599999999969e+00,1.367419898075999951e+00,1.557506999999999975e+00,1.370022899961999885e+00,1.559676199999999957e+00,1.370700406729000065e+00,1.559551200000000026e+00,-4.500000199999999728e-02
1.348279941179999941e+00,1.541200899999999985e+00,1.358342576679999913e+00,1.552767400000000020e+00,1.367510300324999983e+00,1.557371099999999897e+00,1.369307392797999956e+00,1.559808599999999990e+00,1.369996999695999973e+00,1.560057599999999933e+00,-4.250000000000000305e-02
1.346702840330000095e+00,1.541996099999999981e+00,1.358453250089999953e+00,1.553537100000000004e+00,1.368172531663000013e+00,1.557868500000000100e+00,1.369205091783000094e+00,1.559990299999999941e+00,1.369729297018999814e+00,1.560101399999999972e+00,-3.999999900000000136e-02
1.343655251199999956e+00,1.542782300000000051e+00,1.358561202239999988e+00,1.554227400000000037e+00,1.368949767978000054e+00,1.558632500000000087e+00,1.369500594716000164e+00,1.560113800000000106e+00,1.368627986005999997e+00,1.560124400000000078e+00,-3.750000099999999809e-02
1.338830556000000005e+00,1.543558500000000056e+00,1.358078747219999993e+00,1.554820099999999927e+00,1.369347305003000059e+00,1.559324600000000061e+00,1.369493594701000072e+00,1.560086800000000107e+00,1.370103000756000000e+00,1.560328200000000054e+00,-3.500000000000000333e-02
1.331922034800000043e+00,1.544323099999999949e+00,1.356963705699999911e+00,1.555348299999999906e+00,1.369355835499000085e+00,1.559644599999999937e+00,1.369530795016999924e+00,1.560138000000000025e+00,1.371332913053000091e+00,1.560176100000000066e+00,-3.249999900000000164e-02
1.322623166699999908e+00,1.545075100000000035e+00,1.355174198200000069e+00,1.555844900000000086e+00,1.368965852235999980e+00,1.559291800000000006e+00,1.369609794897000077e+00,1.560172899999999974e+00,1.371185911585000028e+00,1.560159899999999933e+00,-2.999999899999999942e-02
1.310627233199999964e+00,1.545813000000000104e+00,1.352668345400000138e+00,1.556343000000000032e+00,1.368869349149999914e+00,1.559017099999999934e+00,1.369535302629999896e+00,1.560097899999999926e+00,1.368662586351000021e+00,1.560086599999999990e+00,-2.750000000000000014e-02
1.295627813799999917e+00,1.546535599999999899e+00,1.349403968200000081e+00,1.556875299999999962e+00,1.368633897610000094e+00,1.559006600000000020e+00,1.369532681754999981e+00,1.560036900000000060e+00,1.369986399589999904e+00,1.559673000000000087e+00,-2.500000000000000139e-02
1.277318189999999909e+00,1.547241799999999889e+00,1.345339487100000175e+00,1.557475200000000060e+00,1.368262210849999994e+00,1.559339400000000042e+00,1.369741403202000107e+00,1.560199899999999973e+00,1.369922498950999934e+00,1.559492499999999948e+00,-2.250000099999999864e-02
1.255391646000000083e+00,1.547930199999999923e+00,1.340432623500000142e+00,1.558175400000000099e+00,1.367757702089999805e+00,1.560095100000000068e+00,1.369640081160000022e+00,1.560367499999999907e+00,1.370450404228999997e+00,1.559734299999999907e+00,-2.000000000000000042e-02
1.227336076000000054e+00,1.548743999999999899e+00,1.333390877699999866e+00,1.558497100000000080e+00,1.366894892179999932e+00,1.560376800000000008e+00,1.369191326186999902e+00,1.559882999999999909e+00,1.370925408975000037e+00,1.560399499999999939e+00,-1.750000000000000167e-02
1.199762340000000149e+00,1.549459200000000036e+00,1.326989593500000009e+00,1.558740400000000026e+00,1.366450255589999996e+00,1.560242899999999988e+00,1.368955984974000062e+00,1.559294100000000016e+00,1.370569805458000001e+00,1.560047900000000043e+00,-1.499999999999999944e-02
1.172468610999999994e+00,1.550087200000000109e+00,1.320489223699999881e+00,1.558918800000000049e+00,1.365311936619999944e+00,1.559835400000000094e+00,1.369014949034999873e+00,1.559317800000000087e+00,1.370259402706999863e+00,1.559896900000000031e+00,-1.250000000000000069e-02
1.145252861999999983e+00,1.550639399999999890e+00,1.313150324099999988e+00,1.559046300000000107e+00,1.362368979700000038e+00,1.559296299999999968e+00,1.369038420249000021e+00,1.559692300000000031e+00,1.369963595046999938e+00,1.559881300000000026e+00,-9.999999799999999273e-03
1.117913256000000022e+00,1.551126999999999923e+00,1.304233148000000009e+00,1.559136000000000077e+00,1.356260475100000029e+00,1.559442900000000076e+00,1.369084825420999962e+00,1.560025199999999890e+00,1.369733903590000024e+00,1.560215399999999919e+00,-7.499999799999999654e-03
1.090247774999999919e+00,1.551561500000000038e+00,1.292998149999999846e+00,1.559202100000000035e+00,1.348030237499999950e+00,1.559869900000000031e+00,1.369207002140000018e+00,1.560294000000000070e+00,1.369365497233000051e+00,1.560210499999999945e+00,-4.999999899999999636e-03
1.062054681999999861e+00,1.551954199999999950e+00,1.278706085000000048e+00,1.559257899999999974e+00,1.340602006799999968e+00,1.560324899999999904e+00,1.368386116149999943e+00,1.560242700000000093e+00,1.369190415822999940e+00,1.560089300000000012e+00,-2.499999900000000018e-03
1.033131855000000154e+00,1.552316400000000041e+00,1.260617206999999906e+00,1.559317099999999900e+00,1.336899424299999861e+00,1.560555700000000101e+00,1.366317812699999967e+00,1.560022199999999915e+00,1.369057222633999871e+00,1.560345499999999941e+00,0.000000000000000000e+00
1.003277519000000062e+00,1.552659599999999918e+00,1.240407153000000040e+00,1.559609199999999918e+00,1.335898253999999952e+00,1.560318099999999930e+00,1.363378215780000069e+00,1.559977799999999970e+00,1.368920611909000051e+00,1.559998800000000019e+00,2.499999900000000018e-03
9.722897040000000324e-01,1.552995200000000020e+00,1.204501535000000123e+00,1.559960400000000025e+00,1.329431843499999877e+00,1.560033699999999968e+00,1.358117263200000036e+00,1.560041699999999976e+00,1.368674616909999919e+00,1.560055500000000039e+00,4.999999899999999636e-03
9.399665080000000339e-01,1.553334500000000062e+00,1.153719341000000176e+00,1.560337400000000097e+00,1.302607034999999858e+00,1.559912299999999918e+00,1.344231100700000070e+00,1.560212099999999991e+00,1.368085716519999995e+00,1.559895299999999985e+00,7.499999799999999654e-03
9.061059320000000028e-01,1.553688600000000086e+00,1.088879761000000057e+00,1.560707099999999903e+00,1.240530470000000163e+00,1.560164600000000013e+00,1.317589097399999964e+00,1.560247799999999962e+00,1.361746544000000059e+00,1.559925800000000029e+00,9.999999799999999273e-03
8.705062299999999365e-01,1.554069399999999934e+00,1.010801819000000101e+00,1.561036099999999927e+00,1.131532420999999955e+00,1.560770599999999897e+00,1.260435157000000084e+00,1.560168400000000011e+00,1.340536158299999947e+00,1.560371299999999906e+00,1.250000000000000069e-02
8.329653099999999588e-01,1.554487799999999975e+00,9.203046669999999096e-01,1.561291200000000101e+00,9.575210719999999176e-01,1.561177599999999943e+00,1.060652002999999954e+00,1.560068599999999917e+00,1.168142309999999906e+00,1.560394800000000082e+00,1.499999999999999944e-02
7.932813109999999890e-01,1.554955400000000099e+00,8.182072940000000294e-01,1.561439199999999916e+00,7.458066159999999778e-01,1.561388599999999904e+00,6.486829499999999804e-01,1.560071599999999892e+00,4.479210299999999423e-01,1.560440999999999967e+00,1.750000000000000167e-02
7.512523859999999942e-01,1.555483299999999902e+00,7.053289899999999335e-01,1.561446499999999959e+00,5.236996700000000615e-01,1.561406499999999919e+00,2.829202699999999737e-01,1.560537000000000063e+00,1.918815579999999799e-01,1.560146899999999892e+00,2.000000000000000042e-02
6.998937199999999415e-01,1.555811599999999961e+00,5.843320300000000023e-01,1.561601999999999935e+00,3.403086600000000406e-01,1.561221600000000098e+00,1.951416809999999835e-01,1.560199099999999950e+00,1.848643372000000062e-01,1.560348599999999974e+00,2.250000099999999864e-02
6.493710699999999392e-01,1.556052599999999897e+00,4.814359100000000224e-01,1.561749599999999960e+00,2.432271229999999895e-01,1.561353999999999909e+00,2.037869740000000096e-01,1.560272000000000103e+00,1.811353092999999914e-01,1.560361499999999957e+00,2.500000000000000139e-02
5.999976700000000385e-01,1.556218000000000101e+00,3.962238500000000441e-01,1.561875600000000031e+00,2.078161709999999940e-01,1.561445100000000030e+00,1.841916171000000102e-01,1.560396399999999906e+00,1.803174473499999930e-01,1.560363500000000014e+00,2.750000000000000014e-02
5.520868299999999174e-01,1.556319699999999973e+00,3.282792399999999722e-01,1.561966399999999977e+00,2.094370279999999973e-01,1.561135500000000009e+00,1.811130038000000053e-01,1.560479799999999972e+00,1.801520549770000146e-01,1.560348700000000033e+00,2.999999899999999942e-02
5.059518800000000205e-01,1.556369200000000008e+00,2.771853899999999760e-01,1.562008300000000016e+00,2.040400780000000136e-01,1.561360599999999987e+00,1.809560913799999893e-01,1.560571099999999989e+00,1.801300598040000145e-01,1.560300000000000020e+00,3.249999900000000164e-02
4.619060700000000019e-01,1.556378500000000109e+00,2.425256510000000088e-01,1.561987599999999921e+00,1.941593789999999931e-01,1.561426800000000004e+00,1.804018037900000093e-01,1.560665600000000097e+00,1.801220096589999931e-01,1.560231399999999935e+00,3.500000000000000333e-02
4.202627500000000182e-01,1.556359300000000001e+00,2.238834170000000290e-01,1.561890599999999907e+00,1.851195458000000071e-01,1.561472399999999983e+00,1.802148443930000066e-01,1.560770800000000014e+00,1.801226396510000050e-01,1.560200800000000054e+00,3.750000099999999809e-02
3.813352700000000040e-01,1.556323399999999912e+00,2.208420080000000063e-01,1.561703599999999970e+00,1.822451884999999883e-01,1.561636400000000036e+00,1.802218517549999954e-01,1.560884500000000008e+00,1.801169192209999825e-01,1.560212399999999944e+00,3.999999900000000136e-02
3.454368500000000175e-01,1.556282399999999955e+00,2.186372639999999978e-01,1.561860699999999991e+00,1.824401295000000200e-01,1.561703099999999900e+00,1.801803443589999887e-01,1.561007500000000103e+00,1.801137268789999857e-01,1.560270299999999999e+00,4.250000000000000305e-02
3.128808299999999987e-01,1.556248300000000029e+00,2.137261040000000001e-01,1.561981999999999982e+00,1.823552777999999930e-01,1.561807399999999957e+00,1.801857029950000022e-01,1.561138399999999926e+00,1.801084482149999944e-01,1.560343400000000047e+00,4.500000199999999728e-02
2.839805499999999983e-01,1.556232700000000024e+00,2.070850160000000106e-01,1.562075499999999950e+00,1.817876288000000173e-01,1.561946199999999951e+00,1.801898269499999927e-01,1.561271499999999923e+00,1.801182983350000100e-01,1.560410999999999992e+00,4.749999900000000108e-02
2.590492249999999941e-01,1.556247399999999947e+00,1.996904560000000162e-01,1.562148599999999998e+00,1.805341644599999795e-01,1.562116400000000072e+00,1.801983048999999948e-01,1.561410900000000046e+00,1.801356378940000003e-01,1.560475199999999951e+00,5.000000100000000225e-02
2.384002679999999708e-01,1.556303999999999910e+00,1.925189220000000090e-01,1.562208999999999959e+00,1.805063201100000070e-01,1.562265599999999921e+00,1.802031978190000161e-01,1.561549400000000087e+00,1.801389149759999864e-01,1.560570100000000071e+00,5.249999799999999911e-02
2.223468799999999967e-01,1.556414600000000092e+00,1.865468727999999854e-01,1.562264700000000062e+00,1.805221104599999959e-01,1.562395500000000048e+00,1.802157559129999864e-01,1.561683099999999991e+00,1.801574041970000206e-01,1.560722799999999966e+00,5.500000000000000028e-02
2.112024339999999945e-01,1.556590799999999941e+00,1.827508053999999937e-01,1.562322999999999906e+00,1.805282936400000038e-01,1.562508699999999973e+00,1.802259945000000141e-01,1.561825299999999972e+00,1.801613236179999966e-01,1.560931400000000080e+00,5.750000100000000197e-02
2.052802219999999844e-01,1.556844200000000011e+00,1.821071914999999874e-01,1.562392000000000003e+00,1.804716177800000099e-01,1.562608500000000067e+00,1.802382722879999899e-01,1.561980700000000111e+00,1.801957958679999972e-01,1.561220000000000052e+00,5.999999899999999831e-02
2.016550729999999902e-01,1.556875900000000090e+00,1.836293244999999963e-01,1.562421700000000024e+00,1.803401981069999993e-01,1.562714799999999959e+00,1.802516427070000038e-01,1.562158500000000005e+00,1.802281381499999946e-01,1.561623299999999936e+00,6.250000000000000000e-02
1.986597860000000049e-01,1.556913400000000003e+00,1.841662833999999915e-01,1.562430500000000055e+00,1.803201376809999978e-01,1.562782399999999905e+00,1.802621014809999977e-01,1.562369899999999978e+00,1.802605004730000182e-01,1.562147500000000022e+00,6.499999800000000327e-02
1.962239469999999819e-01,1.556955700000000054e+00,1.839646782000000091e-01,1.562426700000000057e+00,1.803444177790000102e-01,1.562842499999999912e+00,1.802735446150000032e-01,1.562612200000000007e+00,1.802936928709999997e-01,1.562667999999999946e+00,6.750000300000000286e-02
1.942772020000000099e-01,1.557002299999999950e+00,1.832710086000000071e-01,1.562418300000000038e+00,1.803460596729999921e-01,1.562925700000000084e+00,1.802932832459999968e-01,1.562880499999999895e+00,1.803363959619999901e-01,1.563221200000000088e+00,7.000000000000000666e-02
1.927491430000000117e-01,1.557052399999999892e+00,1.823318419999999940e-01,1.562413700000000016e+00,1.803270019579999994e-01,1.562982600000000000e+00,1.803163808169999938e-01,1.563160200000000000e+00,1.803574674869999894e-01,1.563729900000000006e+00,7.249999799999999606e-02
1.915694170000000196e-01,1.557105299999999914e+00,1.813937328999999932e-01,1.562420700000000107e+00,1.803252070949999952e-01,1.562984799999999952e+00,1.803376821050000078e-01,1.563431999999999933e+00,1.803904798799999820e-01,1.564191499999999957e+00,7.500000299999999565e-02
1.906676620000000155e-01,1.557160399999999889e+00,1.807032452200000028e-01,1.562447700000000106e+00,1.803312333379999965e-01,1.563009099999999929e+00,1.803572453959999822e-01,1.563682800000000039e+00,1.804086711979999980e-01,1.564585099999999951e+00,7.750000099999999892e-02
1.899734720000000043e-01,1.557216799999999957e+00,1.805069027100000001e-01,1.562502599999999964e+00,1.803356789730000131e-01,1.563131700000000013e+00,1.803727810890000116e-01,1.563907099999999994e+00,1.804112213819999977e-01,1.564779200000000037e+00,7.999999800000000272e-02
1.894164569999999825e-01,1.557274000000000047e+00,1.807161747199999835e-01,1.562536099999999983e+00,1.803398138609999812e-01,1.563210100000000047e+00,1.803873288260000041e-01,1.564105700000000043e+00,1.804301627559999899e-01,1.565097799999999983e+00,8.250000300000000231e-02
1.889262690000000078e-01,1.557331100000000079e+00,1.808223564900000024e-01,1.562587100000000007e+00,1.803460033089999970e-01,1.563296800000000042e+00,1.804004514500000267e-01,1.564284800000000031e+00,1.804163617539999986e-01,1.565343399999999940e+00,8.500000100000000558e-02
1.884325488999999965e-01,1.557387599999999983e+00,1.808548856200000166e-01,1.562650899999999954e+00,1.803578881089999975e-01,1.563462399999999919e+00,1.804095109739999869e-01,1.564465999999999912e+00,1.804312928369999902e-01,1.565559700000000110e+00,8.749999899999999498e-02
1.878648537999999812e-01,1.557442500000000063e+00,1.808432686299999981e-01,1.562722399999999956e+00,1.803790890460000018e-01,1.563777100000000031e+00,1.804166520759999948e-01,1.564664599999999961e+00,1.804484040750000129e-01,1.565806299999999984e+00,9.000000399999999456e-02
1.871528665999999952e-01,1.557495499999999922e+00,1.808169522000000196e-01,1.562796800000000097e+00,1.803813492239999816e-01,1.563797399999999893e+00,1.804292125860000040e-01,1.564879300000000084e+00,1.804677454780000134e-01,1.565896399999999966e+00,9.250000099999999836e-02
1.862261860999999963e-01,1.557545500000000027e+00,1.808054129699999957e-01,1.562869300000000017e+00,1.803765153269999977e-01,1.563733599999999946e+00,1.804406136030000107e-01,1.565104100000000109e+00,1.804620250629999922e-01,1.565849499999999894e+00,9.499999900000000164e-02
1.850144333000000030e-01,1.557592000000000088e+00,1.808380976299999998e-01,1.562934899999999905e+00,1.803861894780000030e-01,1.563890599999999909e+00,1.804445437700000210e-01,1.565298599999999984e+00,1.804504142209999995e-01,1.565809000000000006e+00,9.749999600000000544e-02
1.834472322000000044e-01,1.557634399999999975e+00,1.809445331700000048e-01,1.562988800000000067e+00,1.804319638009999893e-01,1.564573400000000003e+00,1.804548445539999879e-01,1.565427899999999983e+00,1.804651352899999950e-01,1.565852199999999916e+00,1.000000000000000056e-01
1.966619610000000240e-01,1.557653500000000024e+00,1.835878116999999921e-01,1.562917099999999948e+00,1.805584521599999936e-01,1.564410300000000031e+00,1.804600149160000000e-01,1.565494699999999906e+00,1.804867768579999920e-01,1.565918300000000096e+00,1.024999999999999939e-01
2.096898820000000219e-01,1.557671199999999923e+00,1.852337938999999989e-01,1.562861300000000009e+00,1.805748719599999941e-01,1.564331499999999986e+00,1.804532644250000095e-01,1.565487899999999932e+00,1.804730858649999936e-01,1.565926099999999987e+00,1.049999999999999961e-01
2.224768380000000101e-01,1.557685599999999893e+00,1.861084439999999840e-01,1.562825700000000095e+00,1.805626682700000041e-01,1.564427400000000024e+00,1.804508442539999868e-01,1.565424200000000043e+00,1.804529644069999827e-01,1.565918900000000002e+00,1.074999999999999983e-01
2.349685590000000213e-01,1.557695700000000016e+00,1.864376993999999899e-01,1.562814499999999995e+00,1.806032767499999858e-01,1.564788599999999974e+00,1.804494341250000022e-01,1.565349199999999996e+00,1.804622150760000210e-01,1.565958500000000031e+00,1.100000000000000006e-01
2.471108559999999899e-01,1.557699900000000026e+00,1.864475352000000141e-01,1.562831999999999999e+00,1.806655713499999982e-01,1.564810000000000034e+00,1.804455141970000009e-01,1.565286900000000037e+00,1.804728758490000140e-01,1.566007900000000008e+00,1.125000000000000028e-01
2.588495960000000151e-01,1.557696699999999934e+00,1.863638746000000068e-01,1.562882199999999999e+00,1.807432478000000065e-01,1.564854100000000026e+00,1.804446325709999910e-01,1.565250000000000030e+00,1.804483740729999897e-01,1.566039200000000076e+00,1.150000000000000050e-01
2.701304800000000061e-01,1.557684899999999928e+00,1.864127203000000010e-01,1.562969599999999959e+00,1.808508875100000024e-01,1.564895499999999995e+00,1.804529711419999849e-01,1.565248699999999937e+00,1.804504142209999995e-01,1.566029099999999952e+00,1.174999999999999933e-01
2.808993399999999974e-01,1.557662799999999903e+00,1.868199939999999892e-01,1.563098199999999993e+00,1.810030926500000026e-01,1.564909000000000106e+00,1.804637927379999784e-01,1.565281399999999934e+00,1.804465839449999887e-01,1.565979999999999928e+00,1.199999999999999956e-01
2.911020200000000169e-01,1.557629200000000047e+00,1.876319589000000065e-01,1.563092900000000007e+00,1.812146733699999956e-01,1.564898499999999970e+00,1.804657641790000100e-01,1.565332500000000016e+00,1.804675054619999941e-01,1.565938199999999947e+00,1.224999999999999978e-01
3.006842499999999863e-01,1.557582699999999987e+00,1.888745667000000239e-01,1.563088299999999986e+00,1.814640866999999991e-01,1.564873600000000087e+00,1.804689601249999942e-01,1.565390599999999965e+00,1.804450338330000070e-01,1.565930199999999939e+00,1.250000000000000000e-01
3.095918800000000415e-01,1.557521799999999956e+00,1.905236710000000055e-01,1.563083199999999895e+00,1.817968880999999981e-01,1.564844799999999925e+00,1.804683459089999886e-01,1.565453100000000042e+00,1.804237722910000119e-01,1.565913300000000064e+00,1.275000000000000022e-01
3.177706499999999878e-01,1.557444999999999968e+00,1.925551750000000228e-01,1.563076600000000038e+00,1.822585926999999995e-01,1.564823199999999970e+00,1.804705660929999955e-01,1.565521799999999963e+00,1.804339930320000007e-01,1.565876100000000104e+00,1.300000000000000044e-01
3.251664200000000116e-01,1.557351099999999988e+00,1.949449629999999989e-01,1.563067699999999949e+00,1.829505972000000091e-01,1.564791700000000008e+00,1.805062450050000100e-01,1.565600600000000009e+00,1.804442137739999952e-01,1.565851199999999999e+00,1.324999900000000119e-01
3.317250000000000476e-01,1.557238600000000028e+00,1.976689110000000027e-01,1.563055300000000036e+00,1.838922095999999951e-01,1.564758400000000105e+00,1.805532726800000154e-01,1.565686799999999934e+00,1.804418935899999854e-01,1.565839399999999992e+00,1.350000100000000036e-01
3.373920999999999726e-01,1.557105900000000043e+00,2.007028660000000075e-01,1.563038699999999892e+00,1.852061754000000060e-01,1.564746299999999923e+00,1.805774092599999880e-01,1.565776800000000080e+00,1.804290625999999953e-01,1.565843000000000096e+00,1.375000000000000111e-01
3.421136000000000177e-01,1.556951799999999997e+00,2.040227250000000159e-01,1.563016699999999926e+00,1.870152196999999850e-01,1.564777700000000049e+00,1.806391197099999901e-01,1.565861200000000064e+00,1.804355552899999937e-01,1.565880399999999950e+00,1.400000000000000133e-01
3.386751399999999856e-01,1.556903099999999984e+00,2.088649969999999967e-01,1.562884600000000068e+00,1.896697900000000048e-01,1.564832599999999907e+00,1.807776629299999993e-01,1.565932300000000055e+00,1.804234700319999884e-01,1.565929200000000021e+00,1.424999999999999878e-01
3.440632200000000029e-01,1.556835100000000027e+00,2.081368189999999729e-01,1.562803500000000012e+00,1.932822760000000029e-01,1.564884699999999906e+00,1.810422054899999966e-01,1.565982500000000055e+00,1.803984213139999959e-01,1.565939299999999923e+00,1.449999999999999900e-01
3.576595900000000272e-01,1.556750499999999926e+00,2.068733259999999963e-01,1.562758899999999951e+00,1.978211589999999964e-01,1.564940199999999892e+00,1.815235947999999933e-01,1.566006500000000079e+00,1.803985426100000178e-01,1.565952800000000034e+00,1.474999899999999975e-01
3.788462000000000218e-01,1.556652399999999936e+00,2.101096469999999827e-01,1.562736399999999914e+00,2.032549570000000139e-01,1.565005100000000038e+00,1.823354492999999799e-01,1.566009800000000007e+00,1.804259474210000158e-01,1.566022299999999978e+00,1.500000099999999892e-01
4.070045499999999650e-01,1.556543699999999975e+00,2.228808800000000034e-01,1.562721100000000085e+00,2.098697069999999887e-01,1.565065699999999893e+00,1.841204254000000096e-01,1.566001699999999941e+00,1.805332115400000159e-01,1.566114500000000076e+00,1.524999999999999967e-01
4.415165199999999679e-01,1.556427000000000005e+00,2.502221000000000029e-01,1.562698799999999943e+00,2.265658319999999948e-01,1.565098399999999890e+00,1.876982843999999984e-01,1.565988200000000052e+00,1.806062071999999796e-01,1.566113799999999889e+00,1.549999999999999989e-01
4.817638699999999830e-01,1.556305400000000061e+00,2.971684399999999782e-01,1.562654699999999952e+00,2.543063700000000038e-01,1.565094900000000067e+00,1.937126740000000014e-01,1.565968599999999933e+00,1.810306492700000103e-01,1.565967300000000062e+00,1.575000000000000011e-01
5.271283999999999414e-01,1.556181800000000059e+00,3.687549700000000152e-01,1.562574600000000036e+00,2.940544900000000017e-01,1.565047899999999936e+00,2.089255989999999896e-01,1.565935300000000030e+00,1.824610112000000228e-01,1.565775399999999928e+00,1.600000000000000033e-01
5.769918699999999623e-01,1.556059099999999917e+00,4.751708099999999990e-01,1.562726000000000059e+00,3.364724799999999627e-01,1.564928300000000050e+00,2.346448349999999961e-01,1.565885299999999924e+00,1.872287599999999941e-01,1.565721600000000047e+00,1.624999900000000108e-01
6.307363299999999562e-01,1.555940000000000101e+00,5.898813800000000107e-01,1.562733200000000044e+00,4.045767200000000008e-01,1.564917399999999903e+00,2.712818499999999911e-01,1.565814999999999957e+00,2.123666329999999991e-01,1.565817100000000073e+00,1.650000100000000025e-01
6.877429999999999932e-01,1.555827599999999977e+00,7.084317299999999262e-01,1.562622200000000072e+00,5.297949699999999762e-01,1.564790700000000090e+00,4.403273799999999905e-01,1.565776499999999904e+00,2.888765099999999753e-01,1.565924600000000000e+00,1.675000000000000100e-01
7.473939270000000690e-01,1.555724899999999966e+00,8.263689469999999648e-01,1.562419100000000061e+00,7.435559529999999917e-01,1.564323799999999931e+00,8.560840989999999318e-01,1.565868899999999897e+00,9.967745659999999175e-01,1.566613100000000092e+00,1.700000000000000122e-01
8.090708909999999587e-01,1.555634399999999973e+00,9.392396610000000035e-01,1.562149999999999928e+00,1.036932090999999945e+00,1.564482699999999893e+00,1.251471246000000148e+00,1.565897099999999931e+00,1.365704634909999937e+00,1.565723999999999894e+00,1.724999999999999867e-01
8.721556670000000233e-01,1.555559300000000089e+00,1.042590410999999939e+00,1.561841000000000035e+00,1.246711198999999937e+00,1.565005999999999897e+00,1.366187652909999883e+00,1.565617000000000036e+00,1.369678629249999835e+00,1.565417999999999976e+00,1.749999999999999889e-01
9.360300380000000642e-01,1.555502299999999893e+00,1.131967598999999991e+00,1.561518200000000078e+00,1.358008664699999812e+00,1.565003200000000039e+00,1.360604099999999983e+00,1.565969299999999897e+00,1.373012428220000025e+00,1.565333499999999933e+00,1.774999899999999964e-01
1.000076084000000032e+00,1.555466400000000027e+00,1.202918037999999967e+00,1.561207699999999976e+00,1.355938728799999993e+00,1.563583600000000073e+00,1.369962743739999933e+00,1.565913300000000064e+00,1.375069367772999929e+00,1.565607200000000088e+00,1.800000099999999881e-01
1.068314915999999837e+00,1.554860600000000037e+00,1.268010021000000043e+00,1.560727999999999893e+00,1.334983120600000017e+00,1.564139500000000016e+00,1.372693930899999915e+00,1.565678099999999962e+00,1.375508431339999893e+00,1.566105599999999987e+00,1.824999999999999956e-01
1.128005676000000124e+00,1.554305300000000001e+00,1.312730496400000169e+00,1.560197700000000021e+00,1.341668953000000108e+00,1.563911700000000016e+00,1.373267136159999957e+00,1.565562099999999957e+00,1.375433294435000064e+00,1.566205700000000034e+00,1.849999999999999978e-01
1.179625303999999986e+00,1.553784400000000065e+00,1.340642454799999994e+00,1.559624799999999922e+00,1.358677133000000037e+00,1.563204299999999991e+00,1.374879962075000073e+00,1.565168700000000079e+00,1.375421277650999974e+00,1.565779100000000090e+00,1.875000000000000000e-01
1.223651121000000064e+00,1.553281399999999923e+00,1.355309085899999877e+00,1.559016799999999980e+00,1.368688467999999991e+00,1.562321899999999930e+00,1.374821978501999942e+00,1.564883800000000047e+00,1.375394723315000123e+00,1.565904699999999927e+00,1.900000000000000022e-01
1.260560447999999889e+00,1.552779899999999991e+00,1.360292978599999980e+00,1.558381900000000098e+00,1.367913042409999891e+00,1.561393699999999995e+00,1.374877411403000016e+00,1.564254000000000033e+00,1.374914377013999989e+00,1.565965499999999899e+00,1.925000000000000044e-01
1.290830705000000078e+00,1.552263600000000077e+00,1.359157221699999862e+00,1.557727800000000107e+00,1.366964170839999992e+00,1.560359100000000110e+00,1.374569110997999832e+00,1.563903700000000008e+00,1.374839526936999956e+00,1.565597099999999964e+00,1.949999900000000119e-01
1.314938993800000011e+00,1.551716000000000095e+00,1.355464907700000055e+00,1.557062299999999899e+00,1.366628448219999958e+00,1.559107299999999974e+00,1.373694856738999936e+00,1.562477200000000011e+00,1.375476752306000083e+00,1.564868799999999949e+00,1.975000100000000036e-01
1.333362385500000080e+00,1.551120800000000077e+00,1.352778820299999962e+00,1.556393099999999974e+00,1.367692471960000100e+00,1.557526799999999989e+00,1.371374408913999865e+00,1.559152499999999941e+00,1.373530735656000035e+00,1.562749100000000002e+00,2.000000000000000111e-01
1.346578375499999813e+00,1.550461400000000101e+00,1.357683600600000151e+00,1.555703400000000070e+00,1.368056603797999982e+00,1.555789099999999925e+00,1.369465413686999922e+00,1.556023600000000062e+00,1.369471694723999988e+00,1.555312299999999981e+00,2.025000000000000133e-01
1.355064084799999957e+00,1.549721700000000091e+00,1.361198471190000037e+00,1.554965600000000059e+00,1.367601519616999939e+00,1.554398699999999911e+00,1.367602178052000017e+00,1.552848800000000029e+00,1.365569655480999955e+00,1.550351599999999941e+00,2.049999999999999878e-01
1.359296734790000016e+00,1.548885199999999962e+00,1.363513141049999877e+00,1.554197100000000109e+00,1.366751140264999886e+00,1.553168700000000069e+00,1.365757707540999899e+00,1.550304300000000080e+00,1.365177551508999887e+00,1.547884000000000038e+00,2.074999999999999900e-01
1.359753745549999948e+00,1.547935400000000072e+00,1.364816618829999939e+00,1.553415100000000049e+00,1.365929686582999958e+00,1.551912200000000075e+00,1.364458833870999976e+00,1.548648199999999919e+00,1.364252242245999946e+00,1.546865699999999899e+00,2.099999899999999975e-01
1.356912240510000034e+00,1.546856000000000009e+00,1.365298712721999985e+00,1.552636899999999986e+00,1.366026476615000096e+00,1.550343199999999921e+00,1.364407844530999947e+00,1.547887100000000071e+00,1.363739137114999833e+00,1.546739599999999992e+00,2.125000099999999892e-01
1.351249537199999962e+00,1.545630700000000024e+00,1.365148432640000076e+00,1.551879599999999915e+00,1.366109618244000012e+00,1.549691900000000011e+00,1.364327203118999909e+00,1.547376300000000038e+00,1.363593435659999908e+00,1.547070600000000073e+00,2.149999999999999967e-01
1.343242857799999967e+00,1.544242899999999974e+00,1.364555486839999832e+00,1.551160700000000059e+00,1.365993613406000007e+00,1.549435399999999907e+00,1.363949348354000168e+00,1.546985999999999972e+00,1.364388743613999866e+00,1.547273499999999968e+00,2.174999999999999989e-01
1.333369524099999870e+00,1.542676299999999889e+00,1.363709084419999940e+00,1.550497400000000026e+00,1.365493764088999917e+00,1.549050199999999933e+00,1.363991228504999986e+00,1.546997100000000014e+00,1.364584145567999895e+00,1.547093899999999911e+00,2.200000000000000011e-01
1.337041319899999969e+00,1.542179500000000036e+00,1.363508431490000117e+00,1.549797899999999951e+00,1.365393187098999928e+00,1.548235100000000086e+00,1.363948141730999986e+00,1.546939599999999970e+00,1.364330543032999943e+00,1.547083599999999892e+00,2.225000000000000033e-01
1.340124883800000166e+00,1.541489000000000109e+00,1.363290548089999943e+00,1.549130700000000083e+00,1.365321257023000001e+00,1.548024400000000078e+00,1.364027440724999929e+00,1.547067799999999993e+00,1.362944329172000035e+00,1.547299299999999933e+00,2.249999900000000108e-01
1.342659306199999847e+00,1.540621800000000041e+00,1.363076610659999854e+00,1.548493399999999909e+00,1.365119719129999964e+00,1.547848300000000066e+00,1.363937538622000067e+00,1.546996000000000038e+00,1.363002229749000094e+00,1.547351700000000108e+00,2.275000100000000025e-01
1.344683272299999954e+00,1.539594399999999919e+00,1.362887895010000072e+00,1.547883899999999979e+00,1.364630018578999904e+00,1.547137399999999996e+00,1.363876539744000027e+00,1.546559000000000017e+00,1.364652046248999939e+00,1.547069299999999981e+00,2.300000000000000100e-01
1.346235758199999966e+00,1.538423700000000061e+00,1.362745776449999946e+00,1.547299699999999945e+00,1.364267678282000018e+00,1.546383899999999922e+00,1.364251941914000010e+00,1.546700699999999928e+00,1.363999739724999882e+00,1.547080000000000011e+00,2.325000000000000122e-01
1.347355643500000033e+00,1.537125899999999934e+00,1.362671230531000033e+00,1.546738699999999911e+00,1.364368598621999995e+00,1.546428600000000042e+00,1.364024640219000162e+00,1.547077400000000047e+00,1.362907128795999956e+00,1.546963300000000041e+00,2.349999999999999867e-01
1.348081907250000100e+00,1.535718200000000033e+00,1.362685632814000014e+00,1.546198600000000090e+00,1.364568056595999890e+00,1.546735299999999924e+00,1.362720426879999946e+00,1.547004800000000069e+00,1.362563425360999947e+00,1.547043699999999911e+00,2.374999999999999889e-01
1.348453428400000043e+00,1.534217100000000000e+00,1.362810358852999837e+00,1.545676899999999909e+00,1.364501229195999921e+00,1.546767999999999921e+00,1.362176221471000037e+00,1.546893700000000038e+00,1.364219241920999970e+00,1.547300200000000014e+00,2.399999899999999964e-01
1.348509085719999945e+00,1.532639099999999921e+00,1.362689170743000000e+00,1.545374999999999943e+00,1.364295212848000149e+00,1.546633200000000041e+00,1.363067030403000146e+00,1.547085400000000055e+00,1.363253732265000018e+00,1.546944000000000097e+00,2.425000099999999881e-01
1.348287760050000061e+00,1.531001099999999893e+00,1.362409604135000007e+00,1.544865399999999944e+00,1.363993819285000075e+00,1.546557900000000041e+00,1.363565335366999864e+00,1.547168099999999935e+00,1.363613435862000012e+00,1.546222900000000067e+00,2.449999999999999956e-01
1.347828329790000002e+00,1.529319799999999896e+00,1.362020212574000189e+00,1.544212099999999976e+00,1.363644457769999985e+00,1.546519500000000047e+00,1.363642836158000193e+00,1.547128099999999895e+00,1.363320032927999970e+00,1.547129299999999930e+00,2.474999999999999978e-01
1.347169874310000015e+00,1.527611499999999900e+00,1.361568649611999859e+00,1.543479199999999940e+00,1.363293937572999992e+00,1.546495399999999965e+00,1.363518434911000110e+00,1.547124100000000002e+00,1.362475824482999975e+00,1.547014499999999959e+00,2.500000000000000000e-01
1.346351172989999956e+00,1.525893299999999897e+00,1.361103568816000031e+00,1.542731199999999969e+00,1.363159330895000076e+00,1.546401099999999973e+00,1.363548335211000051e+00,1.547007100000000079e+00,1.363810837836000101e+00,1.547041499999999958e+00,2.525000000000000022e-01
1.345411205180000014e+00,1.524181699999999973e+00,1.360672923741999885e+00,1.542031799999999953e+00,1.363224858185000166e+00,1.546335000000000015e+00,1.364102440753000023e+00,1.547011399999999925e+00,1.364145941185000099e+00,1.546696099999999907e+00,2.550000000000000044e-01
1.344388650149999975e+00,1.522493400000000108e+00,1.360324867939000093e+00,1.541445299999999907e+00,1.363223639489000050e+00,1.546189299999999989e+00,1.364214041867000127e+00,1.547179599999999988e+00,1.363825137976999891e+00,1.546556199999999937e+00,2.574999900000000119e-01
1.343322787209999980e+00,1.520845100000000061e+00,1.360107754965000026e+00,1.541035900000000014e+00,1.362889094857999916e+00,1.545856600000000025e+00,1.364227241999000029e+00,1.547457099999999919e+00,1.364691046635999827e+00,1.547161900000000090e+00,2.599999900000000141e-01
1.343146897120000016e+00,1.519380299999999906e+00,1.360464562242999831e+00,1.541687500000000099e+00,1.362307930690000113e+00,1.545291500000000040e+00,1.363692936657999955e+00,1.547155599999999964e+00,1.363754537274999956e+00,1.547148600000000096e+00,2.624999900000000164e-01
1.342970943799999928e+00,1.518110800000000093e+00,1.360335447256999952e+00,1.541572699999999907e+00,1.362044826873000103e+00,1.544955400000000090e+00,1.362894428670999858e+00,1.546802800000000033e+00,1.363165031377000069e+00,1.547098499999999932e+00,2.649999900000000186e-01
1.342784151449999852e+00,1.516999500000000056e+00,1.359761345739999960e+00,1.540749900000000006e+00,1.361923212757999879e+00,1.544699400000000056e+00,1.362919528921999968e+00,1.546969800000000062e+00,1.364298742714000090e+00,1.547189699999999890e+00,2.675000100000000103e-01
1.342575446319999921e+00,1.516009699999999905e+00,1.358782993428000019e+00,1.539277400000000018e+00,1.361766217702999882e+00,1.544375499999999901e+00,1.362837028098999870e+00,1.546972199999999908e+00,1.364099840725000012e+00,1.546815300000000004e+00,2.700000100000000125e-01
1.342333652400000021e+00,1.515104500000000076e+00,1.357441426065000067e+00,1.537213799999999964e+00,1.361493515832999934e+00,1.543950900000000015e+00,1.363150831235000027e+00,1.546808399999999972e+00,1.363807637801999872e+00,1.546925300000000059e+00,2.725000100000000147e-01
1.342047694550000170e+00,1.514247399999999910e+00,1.355777179389999976e+00,1.534617399999999909e+00,1.361497414347000001e+00,1.543674800000000014e+00,1.363819337919000008e+00,1.546786999999999912e+00,1.363593235660000014e+00,1.546943100000000015e+00,2.750000100000000169e-01
1.341706597609999996e+00,1.513401199999999891e+00,1.353831189137000068e+00,1.531546599999999980e+00,1.361557614123000137e+00,1.543324200000000035e+00,1.363670736435000030e+00,1.546545899999999918e+00,1.363066730394999926e+00,1.546805699999999950e+00,2.775000000000000244e-01
1.341299486425000076e+00,1.512529299999999965e+00,1.351644491043999974e+00,1.528059800000000079e+00,1.361454016034000070e+00,1.542676200000000053e+00,1.363480534532999888e+00,1.546244299999999905e+00,1.362692426653000055e+00,1.547266699999999995e+00,2.800000000000000266e-01
1.340815085823999997e+00,1.511594799999999905e+00,1.350033727220999902e+00,1.525610300000000086e+00,1.360837808062999921e+00,1.541687599999999936e+00,1.363266232391000088e+00,1.545942300000000103e+00,1.363651436240999937e+00,1.547469399999999995e+00,2.824999999999999734e-01
1.340242320613999949e+00,1.510560899999999984e+00,1.348154008052999897e+00,1.522644499999999956e+00,1.359821097658000078e+00,1.540149699999999955e+00,1.362923328961999969e+00,1.545584300000000022e+00,1.363725736984999992e+00,1.546889200000000075e+00,2.849999999999999756e-01
1.339570415619000032e+00,1.509390800000000032e+00,1.346025956263000145e+00,1.519211599999999995e+00,1.357394773708999969e+00,1.536353199999999974e+00,1.362770427433000142e+00,1.545157399999999903e+00,1.363943839165000060e+00,1.546848699999999965e+00,2.874999899999999831e-01
1.338787995669999953e+00,1.508047799999999938e+00,1.343670794578999850e+00,1.515360599999999947e+00,1.352549925106999895e+00,1.528588400000000069e+00,1.362053620263999898e+00,1.543633699999999997e+00,1.363728137009999841e+00,1.546684399999999959e+00,2.899999899999999853e-01
1.337884185596999842e+00,1.506494900000000081e+00,1.341109145721999907e+00,1.511140300000000103e+00,1.344224741958000013e+00,1.515963600000000078e+00,1.359101990749000066e+00,1.539028800000000086e+00,1.364144341170999919e+00,1.546342099999999942e+00,2.924999899999999875e-01
1.336847910246000026e+00,1.504695399999999905e+00,1.338361932418000055e+00,1.506599699999999986e+00,1.341986719609000067e+00,1.512664100000000067e+00,1.353842238151999888e+00,1.530904400000000054e+00,1.362521524943999918e+00,1.546245700000000056e+00,2.949999899999999897e-01
1.335668094120000093e+00,1.502612400000000070e+00,1.335450177391000137e+00,1.501787800000000006e+00,1.341475414492000029e+00,1.511881699999999995e+00,1.349370393433000137e+00,1.524259999999999948e+00,1.360354903276999927e+00,1.541954300000000000e+00,2.975000099999999814e-01
1.334333862552499861e+00,1.500209200000000020e+00,1.332394603366000130e+00,1.496753500000000070e+00,1.338331183038999894e+00,1.506808799999999948e+00,1.342249322223999952e+00,1.513782100000000019e+00,1.348185181580999981e+00,1.522287600000000074e+00,3.000000099999999836e-01
1.336119906233999899e+00,1.502708799999999956e+00,1.330407339301000080e+00,1.493356799999999929e+00,1.324202741775999836e+00,1.485484800000000050e+00,1.322838528123000179e+00,1.483883899999999922e+00,1.307277772515999859e+00,1.457268500000000078e+00,3.025000099999999859e-01
1.334848163039000113e+00,1.500503900000000002e+00,1.328631152033999951e+00,1.490602600000000111e+00,1.317584375582000034e+00,1.475061699999999920e+00,1.305135451092999999e+00,1.455922500000000008e+00,1.301694216680999938e+00,1.449448300000000023e+00,3.050000099999999881e-01
1.330842683049999975e+00,1.494097699999999973e+00,1.326869719237000034e+00,1.488094400000000039e+00,1.316144561170999872e+00,1.472256299999999962e+00,1.303447434211999933e+00,1.451810999999999963e+00,1.301201111751000061e+00,1.448826900000000029e+00,3.074999999999999956e-01
1.324427516343000155e+00,1.483993499999999965e+00,1.324926618586000027e+00,1.485436100000000037e+00,1.317551775257000068e+00,1.473785899999999982e+00,1.301907318812000058e+00,1.449255600000000088e+00,1.300184301581999824e+00,1.448689099999999952e+00,3.099999999999999978e-01
1.315926513005999832e+00,1.470694799999999969e+00,1.322605727755000071e+00,1.482231000000000076e+00,1.307567775419000045e+00,1.457948400000000033e+00,1.300576605507000050e+00,1.447970999999999897e+00,1.300623805977999980e+00,1.448928599999999900e+00,3.125000000000000000e-01
1.305663723109999896e+00,1.454704500000000067e+00,1.319710624416999822e+00,1.478083100000000094e+00,1.301963919379000023e+00,1.449201900000000043e+00,1.301871818458000041e+00,1.449808999999999903e+00,1.301274212481999815e+00,1.449059400000000108e+00,3.150000000000000022e-01
1.293963096741000074e+00,1.436526200000000086e+00,1.316044886247999868e+00,1.472596199999999911e+00,1.300468904428000005e+00,1.447200899999999901e+00,1.301706616803999905e+00,1.448973999999999984e+00,1.300614105880999904e+00,1.448983600000000038e+00,3.175000000000000044e-01
1.281148783977000161e+00,1.416662899999999947e+00,1.311412290923000157e+00,1.465373800000000060e+00,1.302811527857000051e+00,1.451600100000000060e+00,1.302002919768999956e+00,1.449249900000000091e+00,1.301697616717000017e+00,1.449247399999999963e+00,3.199999900000000119e-01
1.267544534898999986e+00,1.395618199999999920e+00,1.306770959742000082e+00,1.457411900000000093e+00,1.301329613037000010e+00,1.449160900000000085e+00,1.301833618077000043e+00,1.449227000000000043e+00,1.301702316762999967e+00,1.449132400000000098e+00,3.224999900000000141e-01
1.253474499585999880e+00,1.373895300000000042e+00,1.304026340655000116e+00,1.452594900000000022e+00,1.300820607943999896e+00,1.448413299999999904e+00,1.302061120349000012e+00,1.449137099999999956e+00,1.301654216281999954e+00,1.448924499999999949e+00,3.249999900000000164e-01
1.239262628118100062e+00,1.351997399999999905e+00,1.302727930817999979e+00,1.450197100000000017e+00,1.300925508991999990e+00,1.448732600000000037e+00,1.301722716965999949e+00,1.449003299999999994e+00,1.301685716598999898e+00,1.449217800000000000e+00,3.274999900000000186e-01
1.225232670568999982e+00,1.330427500000000096e+00,1.302425627382999940e+00,1.449493399999999932e+00,1.301285412594999968e+00,1.449494999999999978e+00,1.300853108272000069e+00,1.448666100000000068e+00,1.301545315191000141e+00,1.449002899999999983e+00,3.300000100000000103e-01
1.211709077068700013e+00,1.309689499999999951e+00,1.302668827506999971e+00,1.449758499999999950e+00,1.301224411982999873e+00,1.449069900000000022e+00,1.301083610575000105e+00,1.449094700000000069e+00,1.301613615873999930e+00,1.448992300000000011e+00,3.325000100000000125e-01
1.199015597668300126e+00,1.290286400000000055e+00,1.303007428341999896e+00,1.450266999999999973e+00,1.301589715636999989e+00,1.449171399999999998e+00,1.301205211791000016e+00,1.449129700000000076e+00,1.301356713306000001e+00,1.449242200000000036e+00,3.350000100000000147e-01
1.187476282451000120e+00,1.272721599999999897e+00,1.302990827044000044e+00,1.450293700000000019e+00,1.302010219839999872e+00,1.449332499999999913e+00,1.301701916760000133e+00,1.449003000000000041e+00,1.301797817716999983e+00,1.449341299999999944e+00,3.375000100000000169e-01
1.177415081496000049e+00,1.257498299999999958e+00,1.302168720765999987e+00,1.449113099999999932e+00,1.302114020879999945e+00,1.449086400000000108e+00,1.301703816777999956e+00,1.449024199999999984e+00,1.301562215361000030e+00,1.449351700000000021e+00,3.400000000000000244e-01
1.176531327376000080e+00,1.256483900000000098e+00,1.296148061156000120e+00,1.440290199999999965e+00,1.301904718788000181e+00,1.448970599999999997e+00,1.301485914599999960e+00,1.448882699999999968e+00,1.300887608615999946e+00,1.449387900000000062e+00,3.425000000000000266e-01
1.175538717081999973e+00,1.255225899999999895e+00,1.289285892791999899e+00,1.430058499999999899e+00,1.301764617387999978e+00,1.448956799999999934e+00,1.301974319481000064e+00,1.449606900000000032e+00,1.301951219252999836e+00,1.449070800000000103e+00,3.449999999999999734e-01
1.174378829466000029e+00,1.253646700000000003e+00,1.280943809387000032e+00,1.417435999999999918e+00,1.301618215923000088e+00,1.448872299999999891e+00,1.301530015041999944e+00,1.448696699999999948e+00,1.301409513835000142e+00,1.449011300000000002e+00,3.474999999999999756e-01
1.172993543382000015e+00,1.251668800000000026e+00,1.270482504653000166e+00,1.401441299999999890e+00,1.301390413643999988e+00,1.448543700000000101e+00,1.301228612027000020e+00,1.449054000000000064e+00,1.301279912538999994e+00,1.449136299999999933e+00,3.499999899999999831e-01
1.171324437685000053e+00,1.249214499999999894e+00,1.257263072301999962e+00,1.381092399999999998e+00,1.295959759338999984e+00,1.439442399999999900e+00,1.301101010748999975e+00,1.448847199999999891e+00,1.301545315192000007e+00,1.449259800000000098e+00,3.524999899999999853e-01
1.169313091227000001e+00,1.246206399999999936e+00,1.240646706046000025e+00,1.355407699999999993e+00,1.294357143312000025e+00,1.436860900000000107e+00,1.301527015011000099e+00,1.449138999999999955e+00,1.302785327590999964e+00,1.449306999999999901e+00,3.549999899999999875e-01
1.166901682862999889e+00,1.242566899999999919e+00,1.219994299597999987e+00,1.323405299999999896e+00,1.294790947651000002e+00,1.437633299999999892e+00,1.301111010850000138e+00,1.449054999999999982e+00,1.301628716026999921e+00,1.449188200000000037e+00,3.574999899999999897e-01
1.164031491450999933e+00,1.238218400000000052e+00,1.194666846665999982e+00,1.284102999999999994e+00,1.295469954440000127e+00,1.438593599999999917e+00,1.300725806998999978e+00,1.448554899999999979e+00,1.301034910088000096e+00,1.449466499999999991e+00,3.600000099999999814e-01
1.160644595835999882e+00,1.233083399999999941e+00,1.159583695700000083e+00,1.231771200000000066e+00,1.221370613466000066e+00,1.330277600000000060e+00,1.298656686308999886e+00,1.444681000000000104e+00,1.302281922559000105e+00,1.449146899999999905e+00,3.625000099999999836e-01
1.156682374874000052e+00,1.227084300000000017e+00,1.137951279300999818e+00,1.199507700000000066e+00,1.164944749216999975e+00,1.242860700000000040e+00,1.275899758740999923e+00,1.409445199999999954e+00,1.301184911589999826e+00,1.447406500000000040e+00,3.650000099999999859e-01
1.152086807417000092e+00,1.220143600000000106e+00,1.126140761165999926e+00,1.181905500000000053e+00,1.140331903090999965e+00,1.203678000000000026e+00,1.221545115206999821e+00,1.326451800000000070e+00,1.296275662498999948e+00,1.441195500000000074e+00,3.675000099999999881e-01
1.146799672317999841e+00,1.212183599999999917e+00,1.120523604992999855e+00,1.173557900000000043e+00,1.161671916486000100e+00,1.240064099999999891e+00,1.119012189899999843e+00,1.171967299999999934e+00,1.150209501865000039e+00,1.217667000000000055e+00,3.699999999999999956e-01
1.140762448433000120e+00,1.203126799999999941e+00,1.117470574478999890e+00,1.169058200000000047e+00,1.118460484382000075e+00,1.171621900000000105e+00,1.076773767521999936e+00,1.110058299999999942e+00,1.077024070025000002e+00,1.110868600000000095e+00,3.724999999999999978e-01
1.133917014614000074e+00,1.192895800000000062e+00,1.113353133323000010e+00,1.162999499999999964e+00,1.075379553578999836e+00,1.107232100000000052e+00,1.062602525811999987e+00,1.090550899999999990e+00,1.035164651439000050e+00,1.049580100000000016e+00,3.750000000000000000e-01
1.126205149713999987e+00,1.181412799999999930e+00,1.104542445219999891e+00,1.149975100000000028e+00,1.045616155950000126e+00,1.064537300000000020e+00,1.029736097155000030e+00,1.041910799999999915e+00,1.005261552414999926e+00,1.007384700000000022e+00,3.775000000000000022e-01
1.117568432589099992e+00,1.168600400000000095e+00,1.087409473868999887e+00,1.124578099999999914e+00,1.042357823371000025e+00,1.061180500000000082e+00,1.028032380117000155e+00,1.039672399999999941e+00,9.994867846682999879e-01,9.992560099999999723e-01,3.800000000000000044e-01
1.104633243137000065e+00,1.150085400000000035e+00,1.074653046312000093e+00,1.106267799999999912e+00,1.037477474567999991e+00,1.053052499999999947e+00,1.004628946090000197e+00,1.006476499999999996e+00,9.998566983662999785e-01,9.997713000000000294e-01,3.824999900000000119e-01
1.092843370338999920e+00,1.133156800000000075e+00,1.065679456580000073e+00,1.093388100000000085e+00,1.036484164633000082e+00,1.051398199999999949e+00,1.003495134750000073e+00,1.004965300000000061e+00,9.999877696786999559e-01,9.999546999999999741e-01,3.849999900000000141e-01
1.082174724204999938e+00,1.117790300000000014e+00,1.059304492832999989e+00,1.084241400000000022e+00,1.037045570248000148e+00,1.052333200000000080e+00,1.000242902230000119e+00,1.000306099999999976e+00,1.000013799937000014e+00,9.999906400000000417e-01,3.874999900000000164e-01
1.072602914745999891e+00,1.103962200000000005e+00,1.054343743226000107e+00,1.077130300000000096e+00,1.036829468087999917e+00,1.051973499999999895e+00,9.999478892802999841e-01,9.999006400000000072e-01,1.000020100000999834e+00,1.000000500000000070e+00,3.899999900000000186e-01
1.064103451975000114e+00,1.091647999999999952e+00,1.049613095920000072e+00,1.070357199999999898e+00,1.008352483324000071e+00,1.011744399999999988e+00,1.000099900799000130e+00,1.000111799999999995e+00,1.000021100010999975e+00,1.000001300000000093e+00,3.925000100000000103e-01
1.056652345899999901e+00,1.080824100000000065e+00,1.043928339073999956e+00,1.062224700000000022e+00,1.000772007521000040e+00,1.001033999999999979e+00,9.999481292812000266e-01,9.998993299999999751e-01,1.000020400003000187e+00,1.000000599999999906e+00,3.950000100000000125e-01
1.050225106534000030e+00,1.071466400000000041e+00,1.036105260844000009e+00,1.051035500000000011e+00,1.002603525836999854e+00,1.003623699999999896e+00,1.000024700046999948e+00,1.000006299999999904e+00,1.000020099999699985e+00,9.999998799999999521e-01,3.975000100000000147e-01
1.044797443887000021e+00,1.063550800000000018e+00,1.024959649391999905e+00,1.035091999999999901e+00,1.002363723435000020e+00,1.003295700000000013e+00,1.000059500396000001e+00,1.000055300000000091e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.000000100000000169e-01
1.040345167969000117e+00,1.057053199999999915e+00,1.022739227188000033e+00,1.031983700000000059e+00,9.998057278561000016e-01,9.997034700000000385e-01,1.000009339894200044e+00,9.999851600000000396e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.025000000000000244e-01
1.036843788791999899e+00,1.051949699999999988e+00,1.020525505051000037e+00,1.028863199999999978e+00,9.992977727773999508e-01,9.989883899999999484e-01,1.000031700117000044e+00,1.000016000000000016e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.050000000000000266e-01
1.034269116366999919e+00,1.048216199999999931e+00,1.018149781294000134e+00,1.025502200000000030e+00,9.998812486136999800e-01,9.998055700000000323e-01,1.000016199960600094e+00,9.999944600000000294e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.074999999999999734e-01
1.032596860703999919e+00,1.045828699999999944e+00,1.015443454232999976e+00,1.021672200000000030e+00,1.000597905780000074e+00,1.000809999999999977e+00,1.000023900037999791e+00,1.000005100000000091e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.099999999999999756e-01
1.031802531814000057e+00,1.044763099999999945e+00,1.012238122179999866e+00,1.017145200000000083e+00,9.999112389102000620e-01,9.998477099999999451e-01,1.000018699986999993e+00,9.999981500000000301e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.124999899999999831e-01
1.031862039708000056e+00,1.044995399999999908e+00,1.008365183450999902e+00,1.011692500000000106e+00,9.998681984800000810e-01,9.997872100000000373e-01,1.000021100010999975e+00,1.000001399999999929e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.149999899999999853e-01
1.032750994398000000e+00,1.046501600000000032e+00,1.003656036360000003e+00,1.005086200000000041e+00,1.000071400514000119e+00,1.000071900000000014e+00,1.000019499996100070e+00,9.999993400000000143e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.174999899999999875e-01
1.034445105892000116e+00,1.049257799999999907e+00,9.979421192222999171e-01,9.970976700000000470e-01,1.000123501034000162e+00,1.000145099999999898e+00,1.000020100000999834e+00,1.000000500000000070e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.199999899999999897e-01
1.031734459303999873e+00,1.045382500000000103e+00,9.997733675323000613e-01,9.996637099999999831e-01,9.999714995140999152e-01,9.999321700000000090e-01,1.000019999998799980e+00,1.000000100000000058e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.225000099999999814e-01
1.028366410223000127e+00,1.040555799999999920e+00,1.000705206851000062e+00,1.000967299999999893e+00,1.000000939807800027e+00,9.999732399999999855e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.250000099999999836e-01
1.024501559828000063e+00,1.035010599999999892e+00,1.000944009239000065e+00,1.001298299999999974e+00,1.000061900417000160e+00,1.000058499999999961e+00,1.000019999999700149e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.275000099999999859e-01
1.020300809295999978e+00,1.028979799999999889e+00,1.000695806759000162e+00,1.000947100000000090e+00,1.000004339845099954e+00,9.999782400000000182e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.300000099999999881e-01
1.015924959806000061e+00,1.022696400000000061e+00,1.000166901470999958e+00,1.000203600000000081e+00,1.000013199933400099e+00,9.999901700000000115e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.324999999999999956e-01
1.011534812535000105e+00,1.016393399999999891e+00,9.995634954376999559e-01,9.993578800000000317e-01,1.000024700047999815e+00,1.000006299999999904e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.349999999999999978e-01
1.007291168661999858e+00,1.010304000000000091e+00,9.990917807201999956e-01,9.986998999999999738e-01,1.000027400075000017e+00,1.000010400000000077e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.375000000000000000e-01
1.003354729365000031e+00,1.004660799999999909e+00,9.989579693795999082e-01,9.985198400000000474e-01,1.000010199901499863e+00,9.999860499999999597e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.400000000000000022e-01
9.998863158206000579e-01,9.996972100000000028e-01,1.000178001579999920e+00,1.000224800000000025e+00,1.000020500003999890e+00,1.000000500000000070e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.425000000000000044e-01
9.970467792088000270e-01,9.956460000000000310e-01,1.000699006791999857e+00,1.000952199999999959e+00,1.000022200022000041e+00,1.000002999999999975e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.449999900000000119e-01
9.949968407059999187e-01,9.927401500000000434e-01,1.000710706908000125e+00,1.000967299999999893e+00,1.000019899999700090e+00,1.000000000000000000e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.474999900000000141e-01
9.938973614919999200e-01,9.912127299999999863e-01,1.000402803827999954e+00,1.000535399999999964e+00,1.000018799987899998e+00,9.999981500000000301e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.499999900000000164e-01
9.939091127434001027e-01,9.912966500000000014e-01,9.999646394458999721e-01,9.999216800000000349e-01,1.000020300000999951e+00,1.000000100000000058e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.524999900000000186e-01
9.951929456382000438e-01,9.932249800000000350e-01,9.995859056578000335e-01,9.993917300000000337e-01,1.000020400002000098e+00,1.000000199999999895e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.550000100000000103e-01
9.979095113560000341e-01,9.972306499999999962e-01,9.994562643618000175e-01,9.992108899999999627e-01,1.000019999999700149e+00,9.999997000000000469e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.575000100000000125e-01
1.002219721073000169e+00,1.003546700000000014e+00,9.997651974531999164e-01,9.996443999999999885e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.600000100000000147e-01
1.001809813560999851e+00,1.002835600000000049e+00,1.000117900977999907e+00,1.000137400000000065e+00,1.000019999997900033e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.625000100000000169e-01
1.001356807460000109e+00,1.002090900000000007e+00,1.000249702295999965e+00,1.000321599999999922e+00,1.000020099999699985e+00,1.000000100000000058e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.650000000000000244e-01
1.000880702618999862e+00,1.001338199999999956e+00,1.000225302051999998e+00,1.000287300000000101e+00,1.000020100000999834e+00,1.000000400000000012e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.675000000000000266e-01
1.000401798887400107e+00,1.000603300000000084e+00,1.000109200892000061e+00,1.000124699999999978e+00,1.000019899999700090e+00,9.999996399999999674e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.699999999999999734e-01
9.999406161143999938e-01,9.999120200000000125e-01,9.999662494630999765e-01,9.999245399999999728e-01,1.000019999999700149e+00,9.999998199999999837e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.724999999999999756e-01
9.995171841498999843e-01,9.992899299999999929e-01,9.998609284100000716e-01,9.997771399999999531e-01,1.000019999999700149e+00,9.999998199999999837e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.749999899999999831e-01
9.991518628437999761e-01,9.987629099999999482e-01,9.998578283799000044e-01,9.997729699999999831e-01,1.000019900000999939e+00,9.999998199999999837e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.774999899999999853e-01
9.988649820443999960e-01,9.983565800000000490e-01,1.000021700017999837e+00,1.000002400000000069e+00,1.000019899999700090e+00,9.999997600000000153e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.799999899999999875e-01
9.986767516014999346e-01,9.980966999999999478e-01,1.000062200342999974e+00,1.000059100000000090e+00,1.000019999998799980e+00,9.999998199999999837e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.824999899999999897e-01
9.986074913650000440e-01,9.980090299999999637e-01,1.000070600435000179e+00,1.000070800000000037e+00,1.000019999999700149e+00,9.999998199999999837e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.850000099999999814e-01
9.986774711840000762e-01,9.981192899999999923e-01,1.000057000357999826e+00,1.000051900000000105e+00,1.000019899999700090e+00,9.999998199999999837e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.875000099999999836e-01
9.989069509083999820e-01,9.984532000000000407e-01,1.000031800170000151e+00,1.000016599999999922e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.900000099999999859e-01
9.993162503872999869e-01,9.990364900000000548e-01,1.000005229933399908e+00,9.999794400000000527e-01,1.000020099997899869e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.925000099999999881e-01
9.999256494704999998e-01,9.998949200000000204e-01,9.999876497069000170e-01,9.999548799999999904e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.949999999999999956e-01
1.000755388007199986e+00,1.001054200000000005e+00,9.999893195532000290e-01,9.999571999999999905e-01,1.000019899999700090e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.974999999999999978e-01
1.001825785846199857e+00,1.002539999999999987e+00,1.000020599531399990e+00,1.000000999999999918e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,5.000000000000000000e-01


==> figs/data/kq-p3-kxrcf-old.csv <==
d-nx25,p-nx25,d-nx50,p-nx50,d-nx100,p-nx100,d-nx200,p-nx200,d-nx400,p-nx400,x
1.375283500002114634e+00,1.568057800000000057e+00,1.375703100000006840e+00,1.568727600000000111e+00,1.376511800000000063e+00,1.570018499999999984e+00,1.376413600000000015e+00,1.569862000000000091e+00,1.376671600000000106e+00,1.570273800000000053e+00,-5.000000000000000000e-01
1.375237710160758020e+00,1.567984800000000067e+00,1.375709500020061204e+00,1.568737700000000013e+00,1.376546999999999965e+00,1.570075000000000109e+00,1.376132700000000098e+00,1.569413699999999912e+00,1.376550699999999905e+00,1.570081000000000060e+00,-4.974999999999999978e-01
1.375211820247890016e+00,1.567943599999999993e+00,1.375742100040107108e+00,1.568789599999999895e+00,1.376578599999999986e+00,1.570125299999999946e+00,1.376004699999999970e+00,1.569208600000000065e+00,1.376434399999999947e+00,1.569895100000000099e+00,-4.949999999999999956e-01
1.375203830263854954e+00,1.567930800000000069e+00,1.375799200060145555e+00,1.568880899999999912e+00,1.376543200000000189e+00,1.570068599999999925e+00,1.376376999999999962e+00,1.569803199999999954e+00,1.376570800000000094e+00,1.570113099999999928e+00,-4.925000099999999881e-01
1.375212040208988018e+00,1.567943800000000110e+00,1.375879600080178511e+00,1.569009400000000110e+00,1.376377300000000137e+00,1.569803800000000082e+00,1.376450200000000068e+00,1.569919599999999971e+00,1.376500400000000068e+00,1.570000400000000074e+00,-4.900000099999999859e-01
1.375234250083630982e+00,1.567979500000000082e+00,1.375982000100208547e+00,1.569172999999999929e+00,1.376185700000000178e+00,1.569497099999999978e+00,1.376118200000000069e+00,1.569390199999999957e+00,1.375609000000000082e+00,1.568578100000000086e+00,-4.875000099999999836e-01
1.375268959888136910e+00,1.568034900000000009e+00,1.376105100120237124e+00,1.569369299999999967e+00,1.376111600000000434e+00,1.569379400000000091e+00,1.375914199999999976e+00,1.569064500000000084e+00,1.376370199999999988e+00,1.569792400000000088e+00,-4.850000099999999814e-01
1.375314269622949004e+00,1.568106999999999918e+00,1.376247300140266416e+00,1.569596200000000108e+00,1.376167500000000654e+00,1.569469500000000073e+00,1.376219199999999976e+00,1.569551499999999988e+00,1.376592899999999897e+00,1.570148499999999947e+00,-4.824999899999999897e-01
1.375368179288170900e+00,1.568193100000000006e+00,1.376407300160297664e+00,1.569851499999999955e+00,1.376365700000001135e+00,1.569785999999999904e+00,1.376650699999999894e+00,1.570240599999999986e+00,1.376762499999999889e+00,1.570419100000000068e+00,-4.799999899999999875e-01
1.375428888884263845e+00,1.568289999999999962e+00,1.376421100211880244e+00,1.569873899999999933e+00,1.376476800000002054e+00,1.569962700000000044e+00,1.376744699999999932e+00,1.570390500000000022e+00,1.376394899999999977e+00,1.569831600000000105e+00,-4.774999899999999853e-01
1.375494598411568958e+00,1.568394800000000089e+00,1.376396800269261700e+00,1.569835199999999986e+00,1.376525900000003411e+00,1.570041299999999973e+00,1.376692299999999980e+00,1.570306900000000061e+00,1.376323900000000044e+00,1.569718699999999911e+00,-4.749999899999999831e-01
1.375563507870430024e+00,1.568504600000000027e+00,1.376346800340449095e+00,1.569755699999999976e+00,1.376521300000005388e+00,1.570034500000000000e+00,1.376656099999999938e+00,1.570249100000000064e+00,1.376648899999999953e+00,1.570237799999999906e+00,-4.724999999999999756e-01
1.375633617261159847e+00,1.568616400000000022e+00,1.376284200433449456e+00,1.569655699999999987e+00,1.376471600000008788e+00,1.569955100000000048e+00,1.376345799999999953e+00,1.569753500000000024e+00,1.376579299999999950e+00,1.570126499999999981e+00,-4.699999999999999734e-01
1.375703026584130129e+00,1.568727299999999936e+00,1.376221700556270022e+00,1.569555599999999940e+00,1.376500100000014770e+00,1.570000099999999899e+00,1.375897799999999949e+00,1.569038500000000003e+00,1.376705800000000091e+00,1.570328500000000016e+00,-4.675000000000000266e-01
1.375770135839659902e+00,1.568834199999999957e+00,1.376171700716916524e+00,1.569475900000000035e+00,1.376540100000023692e+00,1.570063500000000056e+00,1.375925300000000018e+00,1.569082099999999924e+00,1.376493900000000048e+00,1.569990199999999891e+00,-4.650000000000000244e-01
1.375832845028109874e+00,1.568934300000000004e+00,1.376147400923396047e+00,1.569436999999999971e+00,1.376555000000039497e+00,1.570087100000000069e+00,1.376360199999999923e+00,1.569777100000000036e+00,1.376459700000000064e+00,1.569935599999999987e+00,-4.625000100000000169e-01
1.375889454149800128e+00,1.569024600000000103e+00,1.376161301183715713e+00,1.569459200000000054e+00,1.376508200000065019e+00,1.570012799999999986e+00,1.376600700000000010e+00,1.570160299999999953e+00,1.376341199999999931e+00,1.569746300000000039e+00,-4.600000100000000147e-01
1.375581168144669908e+00,1.568532500000000107e+00,1.376236101568496295e+00,1.569578600000000046e+00,1.376372900000109256e+00,1.569796900000000051e+00,1.376643899999999920e+00,1.570229899999999956e+00,1.376563500000000051e+00,1.570101500000000039e+00,-4.575000100000000125e-01
1.375263787400700100e+00,1.568025800000000025e+00,1.376331201995946607e+00,1.569730599999999976e+00,1.376214500000175756e+00,1.569544100000000109e+00,1.376784699999999972e+00,1.570454800000000040e+00,1.376025599999999960e+00,1.569242800000000049e+00,-4.550000100000000103e-01
1.374945811622039882e+00,1.567518500000000037e+00,1.376432202523871551e+00,1.569891900000000007e+00,1.376107600000290976e+00,1.569373300000000082e+00,1.376870299999999991e+00,1.570590699999999895e+00,1.376177200000000100e+00,1.569484199999999996e+00,-4.524999900000000186e-01
1.374636140511889870e+00,1.567024200000000089e+00,1.376524403210056757e+00,1.570039299999999916e+00,1.376126800000479822e+00,1.569403899999999963e+00,1.376762599999999948e+00,1.570419199999999904e+00,1.376571999999999907e+00,1.570114100000000068e+00,-4.499999900000000164e-01
1.374343273774330187e+00,1.566556899999999919e+00,1.376593404112306462e+00,1.570149500000000087e+00,1.376282900000805887e+00,1.569653399999999976e+00,1.376659400000000089e+00,1.570254599999999945e+00,1.375866400000000045e+00,1.568988599999999956e+00,-4.474999900000000141e-01
1.374076111113210041e+00,1.566130400000000034e+00,1.376624605288423009e+00,1.570199300000000076e+00,1.376462700001296779e+00,1.569939600000000102e+00,1.376580099999999973e+00,1.570127999999999968e+00,1.376360999999999946e+00,1.569777299999999931e+00,-4.449999900000000119e-01
1.373842952232319892e+00,1.565758299999999936e+00,1.376603506796205023e+00,1.570165400000000044e+00,1.376537000002144406e+00,1.570057700000000001e+00,1.376483799999999924e+00,1.569974200000000097e+00,1.376732300000000020e+00,1.570370400000000055e+00,-4.425000000000000044e-01
1.373652696835450104e+00,1.565454700000000088e+00,1.376515408693449460e+00,1.570024499999999934e+00,1.376376600003540895e+00,1.569802499999999990e+00,1.376554099999999892e+00,1.570086599999999999e+00,1.376751400000000070e+00,1.570400699999999983e+00,-4.400000000000000022e-01
1.373513944626379990e+00,1.565233199999999991e+00,1.376463911329380174e+00,1.569942200000000065e+00,1.376024600005963716e+00,1.569240799999999991e+00,1.376625900000000069e+00,1.570200800000000063e+00,1.376481199999999960e+00,1.569969299999999901e+00,-4.375000000000000000e-01
1.373435295308940152e+00,1.565107599999999932e+00,1.376436214515254219e+00,1.569897799999999899e+00,1.375635700009573803e+00,1.568620099999999962e+00,1.376363199999999898e+00,1.569780699999999918e+00,1.376539900000000038e+00,1.570063699999999951e+00,-4.349999999999999978e-01
1.373425548586849843e+00,1.565091800000000033e+00,1.376429018579890862e+00,1.569886099999999951e+00,1.375370000015773364e+00,1.568195900000000087e+00,1.376114499999999907e+00,1.569384600000000018e+00,1.376642799999999944e+00,1.570227899999999899e+00,-4.324999999999999956e-01
1.373493204163920067e+00,1.565199599999999913e+00,1.376439023852126908e+00,1.569901800000000014e+00,1.375387700025964000e+00,1.568224199999999957e+00,1.376311199999999957e+00,1.569698199999999932e+00,1.376017800000000069e+00,1.569229999999999903e+00,-4.300000099999999881e-01
1.373647061744019959e+00,1.565444800000000081e+00,1.376462830660750036e+00,1.569939900000000055e+00,1.375595900043682596e+00,1.568556199999999956e+00,1.376552699999999962e+00,1.570084100000000094e+00,1.376524400000000092e+00,1.570038899999999904e+00,-4.275000099999999859e-01
1.373895621030910119e+00,1.565841199999999933e+00,1.376497339334530112e+00,1.569994899999999971e+00,1.375912300071042038e+00,1.569061299999999992e+00,1.376420400000000210e+00,1.569872900000000016e+00,1.376667000000000085e+00,1.570267199999999974e+00,-4.250000099999999836e-01
1.374247781728429985e+00,1.566402599999999978e+00,1.376539150202277906e+00,1.570061699999999894e+00,1.376228900117268283e+00,1.569566800000000040e+00,1.376279700000000661e+00,1.569648300000000107e+00,1.376611100000000087e+00,1.570177200000000051e+00,-4.225000099999999814e-01
1.374711843541160050e+00,1.567142700000000000e+00,1.376585063592985048e+00,1.570135199999999953e+00,1.376437500191587615e+00,1.569900199999999968e+00,1.376429100000001737e+00,1.569886799999999916e+00,1.376730000000000009e+00,1.570367099999999905e+00,-4.199999899999999897e-01
1.374809597145070006e+00,1.567298300000000033e+00,1.376576878836841100e+00,1.570122400000000029e+00,1.376567100313886183e+00,1.570106699999999966e+00,1.376581400000004729e+00,1.570129600000000014e+00,1.376627700000000010e+00,1.570203800000000038e+00,-4.174999899999999875e-01
1.374879747748280145e+00,1.567410100000000028e+00,1.376563399804494825e+00,1.570100999999999969e+00,1.376581900517863666e+00,1.570130500000000096e+00,1.376692400000012695e+00,1.570307099999999956e+00,1.376660299999999948e+00,1.570255799999999979e+00,-4.149999899999999853e-01
1.374927796789249923e+00,1.567486799999999958e+00,1.376527328108579917e+00,1.570043400000000089e+00,1.376514100872905599e+00,1.570022299999999982e+00,1.376828400000033259e+00,1.570523899999999973e+00,1.376363000000000003e+00,1.569781199999999988e+00,-4.124999899999999831e-01
1.374959445706299910e+00,1.567536999999999958e+00,1.376450965361730061e+00,1.569921499999999970e+00,1.376395901448396630e+00,1.569833599999999940e+00,1.376552100000095091e+00,1.570082999999999895e+00,1.376496100000000000e+00,1.569993100000000030e+00,-4.099999999999999756e-01
1.374979795937899985e+00,1.567569299999999943e+00,1.376316613176590042e+00,1.569706999999999963e+00,1.376351102392450620e+00,1.569762099999999938e+00,1.375885000000248715e+00,1.569017799999999907e+00,1.376706699999999950e+00,1.570329700000000051e+00,-4.074999999999999734e-01
1.374994348922500054e+00,1.567592400000000108e+00,1.376107173166049913e+00,1.569372299999999942e+00,1.376389703711019763e+00,1.569823900000000050e+00,1.375644200000664785e+00,1.568633699999999909e+00,1.376525900000000080e+00,1.570040799999999903e+00,-4.050000000000000266e-01
1.375008706098499900e+00,1.567614999999999981e+00,1.375804746942730139e+00,1.568889100000000036e+00,1.376472206169095047e+00,1.569955500000000059e+00,1.376061900001969596e+00,1.569300300000000092e+00,1.376284700000000027e+00,1.569655999999999940e+00,-4.025000000000000244e-01
1.375028068904400103e+00,1.567645699999999920e+00,1.375391936119280123e+00,1.568229700000000060e+00,1.376558910531668012e+00,1.570093900000000042e+00,1.376493900004867044e+00,1.569990199999999891e+00,1.376094900000000010e+00,1.569352499999999928e+00,-4.000000100000000169e-01
1.375057938778599942e+00,1.567693100000000062e+00,1.374974446867060163e+00,1.567562499999999970e+00,1.376499318609702094e+00,1.569999099999999981e+00,1.376556300013525025e+00,1.570090100000000044e+00,1.376703699999999975e+00,1.570325399999999982e+00,-3.975000100000000147e-01
1.375103817159400110e+00,1.567766100000000051e+00,1.374729653732799983e+00,1.567171599999999998e+00,1.376368529241093208e+00,1.569790400000000030e+00,1.376386600040400143e+00,1.569819000000000075e+00,1.376734399999999914e+00,1.570373400000000030e+00,-3.950000100000000125e-01
1.375170905485200157e+00,1.567873099999999909e+00,1.374635858959520007e+00,1.567021699999999962e+00,1.376219746044434089e+00,1.569552700000000023e+00,1.376197500091556281e+00,1.569516899999999993e+00,1.376234400000000191e+00,1.569575799999999965e+00,-3.925000100000000103e-01
1.375264905195699994e+00,1.568022800000000050e+00,1.374671264791670122e+00,1.567078200000000088e+00,1.376106172638720038e+00,1.569371099999999908e+00,1.376154500272872117e+00,1.569447899999999896e+00,1.376334900000002470e+00,1.569736000000000020e+00,-3.899999900000000186e-01
1.375391017727199960e+00,1.568224000000000062e+00,1.374813973469700024e+00,1.567305900000000030e+00,1.376121116624829943e+00,1.569394399999999967e+00,1.376344000815465929e+00,1.569750699999999943e+00,1.376205200000044870e+00,1.569529299999999905e+00,-3.874999900000000164e-01
1.375554844518900088e+00,1.568485099999999965e+00,1.375042187238000091e+00,1.567669999999999897e+00,1.376257401986279882e+00,1.569611400000000101e+00,1.376603801858584442e+00,1.570166299999999904e+00,1.376444900000121763e+00,1.569912100000000033e+00,-3.849999900000000141e-01
1.375761687009499967e+00,1.568815000000000071e+00,1.375334308339899891e+00,1.568135499999999904e+00,1.376442132161250109e+00,1.569906100000000082e+00,1.376735005459510219e+00,1.570374600000000065e+00,1.376653400001019101e+00,1.570244600000000101e+00,-3.824999900000000119e-01
1.376016946637100169e+00,1.569222300000000070e+00,1.375668339018000008e+00,1.568667299999999987e+00,1.376602810587880033e+00,1.570162099999999894e+00,1.376758516558094891e+00,1.570412600000000047e+00,1.376202600015921318e+00,1.569525400000000070e+00,-3.800000000000000044e-01
1.376198295668100036e+00,1.569500200000000012e+00,1.375321302838899973e+00,1.568113400000000102e+00,1.376568126234130052e+00,1.570106400000000013e+00,1.376750038691843869e+00,1.570398399999999972e+00,1.376426800047227728e+00,1.569883099999999976e+00,-3.775000000000000022e-01
1.376179162813400136e+00,1.569461500000000065e+00,1.374840299729499948e+00,1.567344999999999988e+00,1.376521342240260015e+00,1.570030999999999954e+00,1.376812702716579961e+00,1.570498900000000031e+00,1.376210200638635639e+00,1.569536999999999960e+00,-3.750000000000000000e-01
1.375949448289399912e+00,1.569090199999999991e+00,1.374309239001799909e+00,1.566497000000000028e+00,1.376549781183600052e+00,1.570075799999999910e+00,1.376897296201450072e+00,1.570633500000000016e+00,1.376618704282146721e+00,1.570190100000000033e+00,-3.724999999999999978e-01
1.375499352312699930e+00,1.568370299999999995e+00,1.373812729967299973e+00,1.565703499999999915e+00,1.376740765641300213e+00,1.570379900000000051e+00,1.376632161800930065e+00,1.570208199999999943e+00,1.376703429528884026e+00,1.570324499999999901e+00,-3.699999999999999956e-01
1.374818875099399929e+00,1.567285700000000004e+00,1.373434981937500021e+00,1.565099599999999924e+00,1.376800752533499983e+00,1.570473900000000089e+00,1.376043812075399941e+00,1.569267500000000037e+00,1.376645027778740094e+00,1.570230100000000073e+00,-3.675000099999999881e-01
1.373898116865799990e+00,1.565820200000000106e+00,1.373260304222899908e+00,1.564819600000000088e+00,1.376709864201999922e+00,1.570326399999999900e+00,1.375774218414800076e+00,1.568835699999999944e+00,1.376755581421750030e+00,1.570405599999999957e+00,-3.650000099999999859e-01
1.372727177828199974e+00,1.563957800000000065e+00,1.373373106134599952e+00,1.564998099999999948e+00,1.376488676848599990e+00,1.569970499999999936e+00,1.376034605525999988e+00,1.569246600000000047e+00,1.376774109696100146e+00,1.570429300000000028e+00,-3.625000099999999836e-01
1.371296058202900126e+00,1.561682500000000084e+00,1.373857496984900006e+00,1.565769900000000048e+00,1.376157566675099808e+00,1.569438300000000064e+00,1.376382273445400095e+00,1.569792899999999936e+00,1.376470497314900010e+00,1.569926099999999991e+00,-3.600000099999999814e-01
1.369594958210200053e+00,1.558978100000000033e+00,1.374112283871200102e+00,1.566166500000000017e+00,1.375675412715400059e+00,1.568662800000000024e+00,1.376512482290600081e+00,1.569991099999999973e+00,1.376624120697999887e+00,1.570165400000000044e+00,-3.574999899999999897e-01
1.367613578059099888e+00,1.555828599999999895e+00,1.373920689083200086e+00,1.565856200000000031e+00,1.374991487243399924e+00,1.567565899999999957e+00,1.376523722077000134e+00,1.570004699999999920e+00,1.376238666581300008e+00,1.569550999999999918e+00,-3.549999899999999875e-01
1.365342417969099831e+00,1.552217799999999981e+00,1.373203459143200078e+00,1.564711799999999986e+00,1.374470775538899847e+00,1.566730600000000084e+00,1.376681316847999881e+00,1.570257800000000037e+00,1.376658379786200204e+00,1.570220399999999961e+00,-3.524999899999999853e-01
1.362771278156200028e+00,1.548129799999999889e+00,1.371881240565399951e+00,1.562605599999999928e+00,1.374477862858999977e+00,1.566739600000000010e+00,1.376880189717099912e+00,1.570574899999999996e+00,1.376717019038999901e+00,1.570313899999999929e+00,-3.499999899999999831e-01
1.359890458837500038e+00,1.543548600000000048e+00,1.369874679865300093e+00,1.559410299999999916e+00,1.375456366015999965e+00,1.568300800000000050e+00,1.376787261518000127e+00,1.570426499999999947e+00,1.375751791880699848e+00,1.568773699999999938e+00,-3.474999999999999756e-01
1.356689860228899924e+00,1.538457799999999986e+00,1.367104423553699988e+00,1.554998799999999903e+00,1.376313997442000003e+00,1.569670700000000085e+00,1.376495593503200165e+00,1.569960999999999940e+00,1.376569697799699954e+00,1.570079400000000014e+00,-3.449999999999999734e-01
1.353159482546900216e+00,1.532841600000000026e+00,1.363491318149499865e+00,1.549243300000000101e+00,1.376368386833100033e+00,1.569758299999999940e+00,1.376307980321900049e+00,1.569661100000000031e+00,1.376615301376999945e+00,1.570151999999999992e+00,-3.425000000000000266e-01
1.349289426007800108e+00,1.526683800000000035e+00,1.358955710168000097e+00,1.542016700000000018e+00,1.374936663884799959e+00,1.567472500000000046e+00,1.376307616180999949e+00,1.569660899999999915e+00,1.376906503244999858e+00,1.570616999999999930e+00,-3.400000000000000244e-01
1.345974633695100176e+00,1.521454000000000084e+00,1.354806557766999875e+00,1.535445900000000030e+00,1.373315985523299920e+00,1.564886900000000081e+00,1.376297291604200002e+00,1.569644000000000039e+00,1.376534800042999995e+00,1.570023299999999900e+00,-3.375000100000000169e-01
1.342713489424699924e+00,1.516308500000000059e+00,1.350618576038000063e+00,1.528811499999999990e+00,1.372001024678999981e+00,1.562788499999999914e+00,1.376218299344900142e+00,1.569517899999999910e+00,1.376548300123999979e+00,1.570045099999999971e+00,-3.350000100000000147e-01
1.339508194730099966e+00,1.511251600000000028e+00,1.346452801881999894e+00,1.522212300000000074e+00,1.370986801161999891e+00,1.561170600000000075e+00,1.376100398578200101e+00,1.569329600000000102e+00,1.376368498888300040e+00,1.569757800000000092e+00,-3.325000100000000125e-01
1.336360851143799877e+00,1.506286699999999978e+00,1.342370472202999876e+00,1.515747699999999920e+00,1.370268534779900182e+00,1.560026799999999936e+00,1.375423089927100051e+00,1.568249199999999899e+00,1.376550700232000102e+00,1.570048600000000016e+00,-3.300000100000000103e-01
1.333273760203700142e+00,1.501417800000000025e+00,1.338432623900799978e+00,1.509516599999999986e+00,1.367666509123899976e+00,1.555877399999999966e+00,1.374260384828499992e+00,1.566392999999999924e+00,1.376416099250300062e+00,1.569833899999999893e+00,-3.274999900000000186e-01
1.330249323435999997e+00,1.496648600000000107e+00,1.334700393882199965e+00,1.503618200000000016e+00,1.363611201008499973e+00,1.549424099999999971e+00,1.373355676168299899e+00,1.564949300000000099e+00,1.375847795118499972e+00,1.568926299999999996e+00,-3.249999900000000164e-01
1.327289742378700010e+00,1.491982799999999942e+00,1.331235119048000071e+00,1.498151500000000080e+00,1.358426884659400091e+00,1.541186600000000073e+00,1.371743965525400011e+00,1.562378299999999998e+00,1.374429284811200080e+00,1.566662100000000057e+00,-3.224999900000000141e-01
1.324397118563300113e+00,1.487424499999999927e+00,1.328097736301099951e+00,1.493215799999999982e+00,1.352437434303499941e+00,1.531684999999999963e+00,1.367950137677500067e+00,1.556332599999999955e+00,1.376113297043900063e+00,1.569350699999999987e+00,-3.199999900000000119e-01
1.321573653524100056e+00,1.482977299999999943e+00,1.324167889662099862e+00,1.487050900000000064e+00,1.347298380671499984e+00,1.523538700000000023e+00,1.362350897008600015e+00,1.547421200000000052e+00,1.372954374096399865e+00,1.564308999999999950e+00,-3.175000000000000044e-01
1.318821548795499954e+00,1.478644999999999987e+00,1.320014811212600003e+00,1.480531800000000064e+00,1.342871248871899903e+00,1.516536200000000001e+00,1.356058451428300060e+00,1.537424399999999913e+00,1.366585127826799972e+00,1.554157999999999928e+00,-3.150000000000000022e-01
1.316143205909900082e+00,1.474431400000000059e+00,1.315783306876100012e+00,1.473889800000000028e+00,1.339048228397299978e+00,1.510495200000000038e+00,1.349396702905000023e+00,1.526861400000000035e+00,1.359439675915599999e+00,1.542794299999999952e+00,-3.125000000000000000e-01
1.313540626400900191e+00,1.470340500000000050e+00,1.311618982577100079e+00,1.467355699999999930e+00,1.335721808737700078e+00,1.505233000000000043e+00,1.341919848686399908e+00,1.515029799999999982e+00,1.351986421771500080e+00,1.530965799999999932e+00,-3.099999999999999978e-01
1.311016311802599921e+00,1.466375800000000007e+00,1.307666644239199982e+00,1.461160800000000037e+00,1.331650074048699839e+00,1.498822099999999935e+00,1.333463087184499907e+00,1.501679699999999951e+00,1.344361566378799999e+00,1.518890899999999933e+00,-3.074999999999999956e-01
1.308572263647500122e+00,1.462541300000000044e+00,1.304071497785000089e+00,1.455535900000000105e+00,1.326978238132699994e+00,1.491467000000000098e+00,1.324693923512599847e+00,1.487873000000000001e+00,1.336616410112899889e+00,1.506653800000000043e+00,-3.050000099999999881e-01
1.306210883470100059e+00,1.458840700000000101e+00,1.300978649138800014e+00,1.450712100000000060e+00,1.321664900125800068e+00,1.483112100000000044e+00,1.316785866045299791e+00,1.475452900000000067e+00,1.328792653274900148e+00,1.494321500000000080e+00,-3.025000099999999859e-01
1.303934272803700001e+00,1.455277900000000013e+00,1.298533504224300028e+00,1.446920500000000054e+00,1.315668359163099987e+00,1.473702000000000067e+00,1.311157025159799927e+00,1.466628899999999902e+00,1.320939496225900012e+00,1.481972000000000067e+00,-3.000000099999999836e-01
1.300857068180000020e+00,1.450510500000000036e+00,1.297223000389900127e+00,1.444848399999999922e+00,1.309550514195000126e+00,1.464115499999999903e+00,1.308665207056300073e+00,1.462728500000000098e+00,1.313111639358000016e+00,1.469691999999999998e+00,-2.975000099999999814e-01
1.297666384471900081e+00,1.445559400000000050e+00,1.296243902174299967e+00,1.443308700000000000e+00,1.303235267392400143e+00,1.454237000000000002e+00,1.307008495020099970e+00,1.460138099999999994e+00,1.305355383011099990e+00,1.457552399999999970e+00,-2.949999899999999897e-01
1.294382719451200092e+00,1.440457899999999958e+00,1.295392006176999899e+00,1.441979899999999981e+00,1.296840820444300046e+00,1.444255700000000031e+00,1.302601663005900079e+00,1.453248000000000095e+00,1.297693027344600125e+00,1.445587900000000037e+00,-2.924999899999999875e-01
1.291026470887900013e+00,1.435239699999999896e+00,1.294463408997400089e+00,1.440540300000000107e+00,1.290484875035000201e+00,1.434360599999999986e+00,1.295075508330700176e+00,1.441508699999999976e+00,1.290110572261000010e+00,1.433777000000000079e+00,-2.899999899999999853e-01
1.287617936552600151e+00,1.429937999999999931e+00,1.293253807235700048e+00,1.438668700000000022e+00,1.284154329348400125e+00,1.424520100000000067e+00,1.286081942995300098e+00,1.427513999999999950e+00,1.282571917495800129e+00,1.422061000000000019e+00,-2.874999899999999831e-01
1.284177614217199892e+00,1.424586300000000083e+00,1.291559097490400099e+00,1.436043399999999970e+00,1.277967884150100097e+00,1.414921899999999955e+00,1.277386979829099989e+00,1.414017899999999939e+00,1.275050462856099909e+00,1.410399299999999911e+00,-2.849999999999999756e-01
1.280726001651699919e+00,1.419217900000000032e+00,1.289175076363800132e+00,1.432342900000000085e+00,1.271968540245200119e+00,1.405630600000000063e+00,1.270645830857400016e+00,1.403583299999999978e+00,1.267553608391900122e+00,1.398803699999999983e+00,-2.824999999999999734e-01
1.277283196627599926e+00,1.413866599999999973e+00,1.285897740453299853e+00,1.427245899999999956e+00,1.266199098442100102e+00,1.396710799999999919e+00,1.265345792352999821e+00,1.395394400000000035e+00,1.260122154406100092e+00,1.387336099999999961e+00,-2.800000000000000266e-01
1.273869996915899971e+00,1.408565499999999915e+00,1.282773412934700152e+00,1.422378900000000002e+00,1.260597457971400104e+00,1.388063999999999965e+00,1.259015646367099839e+00,1.385628800000000105e+00,1.252809601281599905e+00,1.376077299999999948e+00,-2.775000000000000244e-01
1.270506800287399818e+00,1.403348199999999935e+00,1.279344987117799981e+00,1.417052699999999943e+00,1.255122918164599977e+00,1.379634299999999980e+00,1.251088488777900132e+00,1.373431899999999928e+00,1.245654849303099887e+00,1.365087299999999892e+00,-2.750000100000000169e-01
1.267213704512900163e+00,1.398248099999999994e+00,1.275642462005699862e+00,1.411312899999999981e+00,1.249768679148199890e+00,1.371405500000000055e+00,1.243664334844899910e+00,1.362037699999999907e+00,1.238682398652399819e+00,1.354402700000000070e+00,-2.725000100000000147e-01
1.264011407364199924e+00,1.393298499999999995e+00,1.271695936605400146e+00,1.405204799999999921e+00,1.244527641048500000e+00,1.363361700000000010e+00,1.239017801089900006e+00,1.354913899999999893e+00,1.231923749551600000e+00,1.344067600000000029e+00,-2.700000100000000125e-01
1.260920306611099884e+00,1.388533000000000017e+00,1.267535009919900091e+00,1.398773700000000009e+00,1.239669605846599909e+00,1.355916399999999911e+00,1.235798777702200146e+00,1.349987899999999907e+00,1.225442002464300018e+00,1.334177699999999911e+00,-2.675000100000000103e-01
1.257960600024599973e+00,1.383985000000000021e+00,1.263189680953400007e+00,1.392064699999999933e+00,1.235364274578999888e+00,1.349326299999999978e+00,1.230865441864499976e+00,1.342454000000000036e+00,1.219407758626600113e+00,1.324988599999999961e+00,-2.649999900000000186e-01
1.255153085376299993e+00,1.379687899999999967e+00,1.258689948712700124e+00,1.385123499999999952e+00,1.231694447888100008e+00,1.343715400000000004e+00,1.223998691980499931e+00,1.331979500000000094e+00,1.214089319989499982e+00,1.316905699999999957e+00,-2.624999900000000164e-01
1.252517760437000138e+00,1.375675200000000098e+00,1.254065812200999996e+00,1.377995400000000092e+00,1.228743026420400009e+00,1.339207599999999942e+00,1.217355943720900058e+00,1.321864699999999893e+00,1.209504286682000052e+00,1.309947999999999890e+00,-2.599999900000000141e-01
1.250308719591600060e+00,1.372255000000000003e+00,1.248890771818600198e+00,1.370061500000000043e+00,1.225961006236000017e+00,1.334968200000000049e+00,1.213667616927199822e+00,1.316266099999999994e+00,1.206863067494400088e+00,1.305945300000000087e+00,-2.574999900000000119e-01
1.248148083935800123e+00,1.368916299999999975e+00,1.243607532282799966e+00,1.361967399999999939e+00,1.223184686073399918e+00,1.330739300000000069e+00,1.212281106854599999e+00,1.314164600000000016e+00,1.204912353321699880e+00,1.302990599999999999e+00,-2.550000000000000044e-01
1.246036553065700048e+00,1.365659399999999968e+00,1.238397894483299844e+00,1.353990999999999945e+00,1.220272364913099983e+00,1.326306599999999891e+00,1.209913489653300145e+00,1.310565200000000097e+00,1.203445642666999937e+00,1.300770299999999935e+00,-2.525000000000000022e-01
1.243974326579399881e+00,1.362484599999999935e+00,1.233443859309500068e+00,1.346410300000000060e+00,1.217083041731900073e+00,1.321455800000000069e+00,1.206914767869100125e+00,1.306022000000000016e+00,1.203164940629700030e+00,1.300346400000000013e+00,-2.500000000000000000e-01
1.241962304072099954e+00,1.359392500000000004e+00,1.228927127650900175e+00,1.339502900000000052e+00,1.214181520658000002e+00,1.317045199999999916e+00,1.205461557312599963e+00,1.303825999999999929e+00,1.203028939639300132e+00,1.300140300000000027e+00,-2.474999999999999978e-01
1.240000685143699988e+00,1.356383399999999906e+00,1.225029400398800039e+00,1.333546899999999980e+00,1.211663902372599910e+00,1.313221600000000100e+00,1.204999253952899974e+00,1.303123599999999938e+00,1.203217341008999908e+00,1.300425299999999895e+00,-2.449999999999999956e-01
1.238090169389500117e+00,1.353457799999999933e+00,1.221932778440899980e+00,1.328820099999999949e+00,1.209677587943400079e+00,1.310207799999999922e+00,1.204179847999300002e+00,1.301876400000000045e+00,1.203523343231799991e+00,1.300888499999999892e+00,-2.425000099999999881e-01
1.236231256407300139e+00,1.350616000000000039e+00,1.219818962668399953e+00,1.325600499999999959e+00,1.208369378436499941e+00,1.308226899999999970e+00,1.203441942640600004e+00,1.300767500000000076e+00,1.203307141661100088e+00,1.300561300000000031e+00,-2.399999899999999964e-01
1.234424345795300137e+00,1.347858400000000012e+00,1.217912347755500058e+00,1.322711500000000040e+00,1.207279370516600059e+00,1.306578800000000040e+00,1.203349741969399922e+00,1.300629500000000105e+00,1.203525143245399942e+00,1.300891299999999973e+00,-2.374999999999999889e-01
1.232670137148799805e+00,1.345185400000000087e+00,1.216478136803299970e+00,1.320532599999999945e+00,1.206397564111999943e+00,1.305242900000000095e+00,1.203489142982599791e+00,1.300833099999999964e+00,1.203317241734699783e+00,1.300576600000000083e+00,-2.349999999999999867e-01
1.230969130066499995e+00,1.342597500000000110e+00,1.215371928639700005e+00,1.318847799999999904e+00,1.205675758869600100e+00,1.304148099999999921e+00,1.203457542755200116e+00,1.300785700000000045e+00,1.203495443028999912e+00,1.300846100000000005e+00,-2.325000000000000122e-01
1.229321824144800068e+00,1.340094899999999978e+00,1.214449622093199954e+00,1.317441300000000037e+00,1.205066154439500048e+00,1.303222899999999962e+00,1.203418442467799832e+00,1.300734499999999905e+00,1.203326341801100208e+00,1.300590300000000088e+00,-2.300000000000000100e-01
1.227728618981599906e+00,1.337678200000000039e+00,1.213567015990399955e+00,1.316097300000000025e+00,1.204848052857899976e+00,1.302891400000000033e+00,1.203389042254999985e+00,1.300685899999999950e+00,1.203467542826099912e+00,1.300803799999999955e+00,-2.275000100000000025e-01
1.226190014174000087e+00,1.335347700000000026e+00,1.212579709160100050e+00,1.314599599999999979e+00,1.204765052253099933e+00,1.302766199999999985e+00,1.203319341752000060e+00,1.300574499999999967e+00,1.203398742325900050e+00,1.300699499999999897e+00,-2.249999900000000108e-01
1.224706809319100032e+00,1.333103799999999950e+00,1.211343500429900022e+00,1.312732699999999975e+00,1.204671451571800000e+00,1.302626099999999898e+00,1.203413542435100014e+00,1.300723400000000085e+00,1.203263641344599844e+00,1.300495299999999910e+00,-2.225000000000000033e-01
1.223279304014100122e+00,1.330946799999999985e+00,1.209714188626499931e+00,1.310280600000000018e+00,1.204421549758299959e+00,1.302250300000000083e+00,1.203549143420000078e+00,1.300931800000000083e+00,1.203062839887599988e+00,1.300191600000000003e+00,-2.200000000000000011e-01
1.222813794021400113e+00,1.330189300000000019e+00,1.207628873127799984e+00,1.307128899999999927e+00,1.204067747186299941e+00,1.301714400000000049e+00,1.203442642643300031e+00,1.300762699999999938e+00,1.203428742545100016e+00,1.300745599999999946e+00,-2.174999999999999989e-01
1.222454886430800025e+00,1.329609599999999947e+00,1.206493464684900152e+00,1.305406499999999914e+00,1.203675644339500028e+00,1.301119700000000101e+00,1.203263641344599844e+00,1.300491300000000017e+00,1.203488342978000114e+00,1.300834899999999905e+00,-2.149999999999999967e-01
1.222222381193900143e+00,1.329236099999999920e+00,1.206024061205200004e+00,1.304686900000000094e+00,1.203385942236800066e+00,1.300679399999999930e+00,1.203340441902999824e+00,1.300616500000000064e+00,1.203347241953000024e+00,1.300622200000000062e+00,-2.125000099999999892e-01
1.222136178266299833e+00,1.329097299999999926e+00,1.205937160593999913e+00,1.304543900000000090e+00,1.203339341894799963e+00,1.300607300000000022e+00,1.203534743313600108e+00,1.300906200000000013e+00,1.203502243078099943e+00,1.300856100000000071e+00,-2.099999899999999975e-01
1.222216177600500053e+00,1.329221200000000103e+00,1.205948960757699862e+00,1.304551100000000075e+00,1.203386542239500034e+00,1.300681399999999988e+00,1.203508543122599805e+00,1.300860899999999987e+00,1.203346441946700152e+00,1.300620799999999910e+00,-2.074999999999999900e-01
1.222482479150299950e+00,1.329636500000000110e+00,1.205776159602700126e+00,1.304282299999999895e+00,1.203386142235900014e+00,1.300682300000000069e+00,1.203314341713799918e+00,1.300573299999999932e+00,1.203470942851599945e+00,1.300809099999999940e+00,-2.049999999999999878e-01
1.222954682867400056e+00,1.330371299999999923e+00,1.205134655034300062e+00,1.303311200000000003e+00,1.203412442425999984e+00,1.300722799999999957e+00,1.203307041661999977e+00,1.300566000000000111e+00,1.203351141981199968e+00,1.300627699999999942e+00,-2.025000000000000133e-01
1.223652988707299993e+00,1.331453999999999915e+00,1.203741144958899945e+00,1.301211600000000024e+00,1.203540043352700151e+00,1.300915599999999950e+00,1.203508643123500033e+00,1.300862399999999974e+00,1.203434742588800122e+00,1.300754500000000036e+00,-2.000000000000000111e-01
1.224597196622599915e+00,1.332913199999999909e+00,1.203444842695200023e+00,1.300760499999999986e+00,1.203498843054400025e+00,1.300851500000000049e+00,1.203560043499199983e+00,1.300940900000000067e+00,1.203389942263199952e+00,1.300686699999999973e+00,-1.975000100000000036e-01
1.225807006566099977e+00,1.334776900000000044e+00,1.203636044015800044e+00,1.301045900000000088e+00,1.203251441256400156e+00,1.300475400000000059e+00,1.203381742203100124e+00,1.300679300000000094e+00,1.203395142300500043e+00,1.300694100000000075e+00,-1.949999900000000119e-01
1.227302618492299935e+00,1.337073600000000084e+00,1.204384049417200009e+00,1.302175599999999989e+00,1.203128340363200044e+00,1.300288700000000075e+00,1.203277741449199967e+00,1.300517399999999935e+00,1.203422542499600123e+00,1.300736200000000009e+00,-1.925000000000000044e-01
1.229103832353900083e+00,1.339831599999999900e+00,1.205757459393500097e+00,1.304257599999999906e+00,1.203460642776999823e+00,1.300792900000000030e+00,1.203426442526899898e+00,1.300736200000000009e+00,1.203353041996700012e+00,1.300630299999999906e+00,-1.900000000000000022e-01
1.231230348103599992e+00,1.343079300000000087e+00,1.207825774441099842e+00,1.307399600000000106e+00,1.203990046620599941e+00,1.301595300000000011e+00,1.203532243296300042e+00,1.300903399999999932e+00,1.203463942798900010e+00,1.300798399999999910e+00,-1.875000000000000000e-01
1.233702465696000061e+00,1.346845099999999906e+00,1.210657795053000196e+00,1.311709299999999967e+00,1.203144240476899940e+00,1.300316299999999980e+00,1.203467142823399838e+00,1.300807800000000070e+00,1.203332441844800149e+00,1.300599800000000084e+00,-1.849999999999999978e-01
1.236539785084599830e+00,1.351157299999999895e+00,1.214322821725699830e+00,1.317294600000000093e+00,1.201926131627499839e+00,1.298473100000000047e+00,1.203262141336399971e+00,1.300489999999999924e+00,1.203467142823399838e+00,1.300802900000000095e+00,-1.824999999999999956e-01
1.239762406222199909e+00,1.356044199999999922e+00,1.218889754954100013e+00,1.324263299999999921e+00,1.201337827354699961e+00,1.297582999999999931e+00,1.203469042836099900e+00,1.300803200000000048e+00,1.203323141776599936e+00,1.300585300000000055e+00,-1.800000099999999881e-01
1.244746120513100074e+00,1.363583699999999954e+00,1.225034199480200092e+00,1.333715399999999995e+00,1.204075647244500002e+00,1.301718399999999942e+00,1.203467542826099912e+00,1.300808399999999976e+00,1.203459942770700009e+00,1.300791899999999890e+00,-1.774999899999999964e-01
1.249752040152700028e+00,1.371196199999999976e+00,1.228070321462700010e+00,1.338359499999999924e+00,1.202967939197300051e+00,1.300044900000000059e+00,1.203667844281300026e+00,1.301107299999999967e+00,1.203328641816600042e+00,1.300594000000000028e+00,-1.749999999999999889e-01
1.254741665451200028e+00,1.378824400000000061e+00,1.229304030377600165e+00,1.340221200000000001e+00,1.201202526371599966e+00,1.297380600000000106e+00,1.203415942455100085e+00,1.300720899999999958e+00,1.203377842173100065e+00,1.300667999999999935e+00,-1.724999999999999867e-01
1.259676496720500083e+00,1.386411300000000013e+00,1.230040935700900118e+00,1.341325899999999960e+00,1.201967631931299962e+00,1.298543599999999909e+00,1.202412735163600033e+00,1.299210100000000034e+00,1.203192140826199852e+00,1.300386800000000065e+00,-1.700000000000000122e-01
1.264518234271699848e+00,1.393899699999999964e+00,1.231586346908599916e+00,1.343699200000000094e+00,1.216989341057000074e+00,1.321389099999999983e+00,1.203838745521899956e+00,1.301369199999999893e+00,1.202771237768399892e+00,1.299750299999999914e+00,-1.675000000000000100e-01
1.269228378415899972e+00,1.401232500000000103e+00,1.235246173478500076e+00,1.349366700000000030e+00,1.231678447769899876e+00,1.343701699999999999e+00,1.198964810115299873e+00,1.293990699999999938e+00,1.202274934162300024e+00,1.298999299999999968e+00,-1.650000100000000025e-01
1.273768629464899993e+00,1.408352599999999955e+00,1.242326124884999938e+00,1.360353799999999946e+00,1.244688642284500046e+00,1.363527900000000015e+00,1.225091499919499949e+00,1.333654899999999977e+00,1.205238255689999871e+00,1.303487499999999910e+00,-1.624999900000000108e-01
1.278100587729900095e+00,1.415202700000000036e+00,1.254131510604000077e+00,1.378686099999999914e+00,1.254672314813100042e+00,1.378913999999999973e+00,1.230657740353799934e+00,1.342102300000000081e+00,1.226888012967999986e+00,1.336343899999999918e+00,-1.600000000000000033e-01
1.282185753521799976e+00,1.421725899999999987e+00,1.278960290906699937e+00,1.417097800000000074e+00,1.268852617828799989e+00,1.400846599999999942e+00,1.265881396246500090e+00,1.396193299999999970e+00,1.280721004047999934e+00,1.419122299999999948e+00,-1.575000000000000011e-01
1.285985827151800098e+00,1.427864800000000045e+00,1.291397581218700186e+00,1.436298599999999981e+00,1.281850112251699869e+00,1.420995000000000008e+00,1.313858244782200035e+00,1.470922099999999899e+00,1.342426852323399977e+00,1.515924800000000072e+00,-1.549999999999999989e-01
1.289462408932599891e+00,1.433562500000000073e+00,1.295287609461200029e+00,1.442263099999999909e+00,1.296063515508400155e+00,1.443155500000000035e+00,1.339118328285500148e+00,1.510750299999999990e+00,1.343346659005499877e+00,1.517798900000000062e+00,-1.524999999999999967e-01
1.292577099173600086e+00,1.438761799999999980e+00,1.294475203557700071e+00,1.440965700000000016e+00,1.313891745030499880e+00,1.471123900000000040e+00,1.341435245119299902e+00,1.514665600000000056e+00,1.342844355357500019e+00,1.516928400000000066e+00,-1.500000099999999892e-01
1.295291498188499979e+00,1.443405499999999897e+00,1.292804791428599831e+00,1.438380999999999910e+00,1.330805867925999975e+00,1.497593399999999964e+00,1.341879348345300205e+00,1.515762800000000077e+00,1.342737554581699966e+00,1.517129399999999961e+00,-1.474999899999999975e-01
1.297567006285599955e+00,1.447436500000000015e+00,1.294121200998400001e+00,1.440483200000000075e+00,1.339983534571900003e+00,1.512119800000000014e+00,1.341948948851900081e+00,1.515821499999999933e+00,1.343157057628500128e+00,1.517010600000000098e+00,-1.449999999999999900e-01
1.299365423778600093e+00,1.450797700000000079e+00,1.302269060187399852e+00,1.453247299999999909e+00,1.342734654511700043e+00,1.516493899999999950e+00,1.342305251441200165e+00,1.516232800000000047e+00,1.343109957285600009e+00,1.516917300000000024e+00,-1.424999999999999878e-01
1.300648450978000081e+00,1.453431799999999940e+00,1.321092796918999834e+00,1.482647400000000060e+00,1.340369137289500134e+00,1.512506399999999918e+00,1.342481752723600152e+00,1.516568700000000103e+00,1.343103257237399983e+00,1.516916600000000059e+00,-1.400000000000000133e-01
1.299590410190999856e+00,1.453859299999999966e+00,1.321927097852100053e+00,1.483857399999999993e+00,1.341513945744999825e+00,1.514366000000000101e+00,1.343125157396600100e+00,1.516913200000000073e+00,1.343062156939099916e+00,1.516867799999999988e+00,-1.375000000000000111e-01
1.298272487493000060e+00,1.453430900000000081e+00,1.323700523105100002e+00,1.486706300000000036e+00,1.341907548906499992e+00,1.515080200000000099e+00,1.343041356788099883e+00,1.516925800000000102e+00,1.343078157055499933e+00,1.516857600000000028e+00,-1.350000100000000036e-01
1.296843608499999911e+00,1.452428599999999959e+00,1.326125865786800029e+00,1.490704800000000052e+00,1.341911048971899945e+00,1.515144599999999953e+00,1.342964856233299864e+00,1.516626100000000088e+00,1.342904455792200080e+00,1.516594900000000079e+00,-1.324999900000000119e-01
1.295452098349999970e+00,1.451133999999999924e+00,1.328916419005000016e+00,1.495363500000000068e+00,1.341885448141599824e+00,1.515054899999999982e+00,1.342858155457500091e+00,1.516515000000000057e+00,1.343054956888199980e+00,1.516838200000000025e+00,-1.300000000000000044e-01
1.294247082720000108e+00,1.449828899999999976e+00,1.331785075870200119e+00,1.500193099999999946e+00,1.341706644648199998e+00,1.514835099999999990e+00,1.342957856177000142e+00,1.516717000000000093e+00,1.343241758244200001e+00,1.517197799999999930e+00,-1.275000000000000022e-01
1.293376887079999982e+00,1.448795000000000055e+00,1.334444929490400167e+00,1.504704199999999936e+00,1.341885046680000082e+00,1.515128899999999890e+00,1.343024256663500005e+00,1.516745400000000021e+00,1.342713054403399831e+00,1.516507599999999956e+00,-1.250000000000000000e-01
1.292990536910000099e+00,1.448314199999999996e+00,1.336608972975199983e+00,1.508407599999999960e+00,1.342381454101500005e+00,1.515921499999999922e+00,1.343218858106900004e+00,1.517060300000000028e+00,1.343099657211999975e+00,1.517261900000000052e+00,-1.224999999999999978e-01
1.293236757679999904e+00,1.448668199999999961e+00,1.337990399432400057e+00,1.510813799999999985e+00,1.343156766777100053e+00,1.517198599999999953e+00,1.343266358353399914e+00,1.517279899999999904e+00,1.342851255406600108e+00,1.517194600000000060e+00,-1.199999999999999956e-01
1.294263974849999999e+00,1.450138799999999950e+00,1.338334123519399954e+00,1.511514299999999977e+00,1.343396145921500029e+00,1.517324899999999976e+00,1.343070957128299936e+00,1.517077900000000090e+00,1.343045856819999884e+00,1.516917199999999966e+00,-1.174999999999999933e-01
1.296221013930000110e+00,1.453007699999999902e+00,1.338397457796500101e+00,1.512002700000000033e+00,1.343194254439799895e+00,1.516974299999999998e+00,1.343075657693999947e+00,1.517073200000000011e+00,1.342657854001399809e+00,1.516208299999999953e+00,-1.150000000000000050e-01
1.299256900359999856e+00,1.457556599999999980e+00,1.338255602480000084e+00,1.512340800000000041e+00,1.342640324923800144e+00,1.516500699999999924e+00,1.343200455932300086e+00,1.517105099999999984e+00,1.343320358812699844e+00,1.517275600000000058e+00,-1.125000000000000028e-01
1.303519859609999942e+00,1.464067500000000077e+00,1.337983857788000108e+00,1.512590499999999949e+00,1.341823889967100003e+00,1.516258399999999895e+00,1.343040355562099997e+00,1.516771000000000091e+00,1.342907855834099884e+00,1.516813299999999920e+00,-1.100000000000000006e-01
1.309158817190000157e+00,1.472822000000000076e+00,1.337657523937000104e+00,1.512813799999999986e+00,1.341536081224999899e+00,1.516309499999999977e+00,1.342866566371500037e+00,1.516602900000000087e+00,1.342823355187400036e+00,1.516911300000000073e+00,-1.074999999999999983e-01
1.316322698550000059e+00,1.484101799999999916e+00,1.337351701143999927e+00,1.513072500000000042e+00,1.341688658612000040e+00,1.516371799999999936e+00,1.343025843083899940e+00,1.516707900000000109e+00,1.342739355276600044e+00,1.516820800000000080e+00,-1.049999999999999961e-01
1.325159929190000030e+00,1.498188700000000040e+00,1.337141689625000129e+00,1.513428699999999960e+00,1.341582499372000026e+00,1.516428499999999957e+00,1.343086615417899976e+00,1.516668799999999928e+00,1.342814055559400144e+00,1.517085400000000028e+00,-1.024999999999999939e-01
1.335819334560000016e+00,1.515364600000000062e+00,1.337102689597999827e+00,1.513944299999999910e+00,1.340518880746000008e+00,1.516462900000000058e+00,1.342325869095100099e+00,1.516768499999999964e+00,1.342221740322599999e+00,1.516514899999999999e+00,-1.000000000000000056e-01
1.335364308859999793e+00,1.514994299999999905e+00,1.336720410115999957e+00,1.514564000000000021e+00,1.338919212338999909e+00,1.516738799999999943e+00,1.340520512935000186e+00,1.517095700000000047e+00,1.342415269047799953e+00,1.517085199999999912e+00,-9.749999600000000544e-02
1.335241454699999997e+00,1.515108600000000028e+00,1.336957745428000166e+00,1.515963200000000066e+00,1.337692965193999939e+00,1.517034100000000052e+00,1.338386347221000028e+00,1.517335799999999901e+00,1.339956167525000019e+00,1.517008499999999982e+00,-9.499999900000000164e-02
1.335407710279999938e+00,1.515649999999999942e+00,1.337686684729000097e+00,1.517897000000000052e+00,1.336660221744999877e+00,1.517241999999999980e+00,1.336138395112000055e+00,1.517553099999999988e+00,1.335500208553999979e+00,1.516944499999999918e+00,-9.250000099999999836e-02
1.335820113740000092e+00,1.516560899999999990e+00,1.338779017208999944e+00,1.520121000000000056e+00,1.335641264421000063e+00,1.517255900000000102e+00,1.336092456352999891e+00,1.517360700000000007e+00,1.340615355181000057e+00,1.516837100000000049e+00,-9.000000399999999456e-02
1.336435603279999995e+00,1.517783799999999905e+00,1.340106932064000000e+00,1.522390200000000027e+00,1.335066212634999916e+00,1.517342399999999980e+00,1.339613268192000106e+00,1.516704100000000111e+00,1.340393418246000001e+00,1.517225899999999905e+00,-8.749999899999999498e-02
1.337211316989999954e+00,1.519260899999999914e+00,1.341542118483000090e+00,1.524460300000000101e+00,1.336702194972000157e+00,1.517800899999999897e+00,1.342024424620000156e+00,1.516408699999999943e+00,1.339963200974000124e+00,1.516922000000000104e+00,-8.500000100000000558e-02
1.338104093020000107e+00,1.520934900000000090e+00,1.342956665655999915e+00,1.526086300000000007e+00,1.339559048915999862e+00,1.518641399999999919e+00,1.342115905238000062e+00,1.516672599999999926e+00,1.342736425837000036e+00,1.517055599999999949e+00,-8.250000300000000231e-02
1.339070969630000052e+00,1.522748200000000107e+00,1.344222262798999923e+00,1.527023699999999984e+00,1.342646411953999808e+00,1.519873299999999983e+00,1.341608644549999951e+00,1.517039199999999921e+00,1.342280721335000093e+00,1.516794399999999987e+00,-7.999999800000000272e-02
1.340068884849999975e+00,1.524643100000000029e+00,1.345671725259000029e+00,1.528500600000000098e+00,1.344545949034999799e+00,1.521299100000000015e+00,1.341031504573000133e+00,1.517363699999999982e+00,1.342879027938000069e+00,1.516688299999999989e+00,-7.750000099999999892e-02
1.341054876869999912e+00,1.526562100000000033e+00,1.347259356879999981e+00,1.530429199999999934e+00,1.346345842757000089e+00,1.523801299999999914e+00,1.342626323054999959e+00,1.518245499999999915e+00,1.342789527776000025e+00,1.517030399999999890e+00,-7.500000299999999565e-02
1.341986083939999963e+00,1.528447600000000017e+00,1.348881056846999993e+00,1.532611600000000074e+00,1.348554875395000074e+00,1.527435099999999935e+00,1.345067553568000118e+00,1.520418400000000059e+00,1.344245842145000092e+00,1.516959900000000028e+00,-7.249999799999999606e-02
1.342819144049999913e+00,1.530242099999999938e+00,1.350432724263999962e+00,1.534849300000000083e+00,1.351681529222000133e+00,1.532255399999999934e+00,1.347351872486999946e+00,1.524192999999999909e+00,1.344623445877999979e+00,1.517823900000000004e+00,-7.000000000000000666e-02
1.343511295420000140e+00,1.531887900000000080e+00,1.351810158309999954e+00,1.536944000000000088e+00,1.354657435455999925e+00,1.536637500000000101e+00,1.352662425875999830e+00,1.533028499999999905e+00,1.352675526460999977e+00,1.531212900000000099e+00,-6.750000300000000286e-02
1.344019576370000024e+00,1.533327499999999954e+00,1.352909158137000079e+00,1.538697699999999946e+00,1.357478463623000176e+00,1.541091400000000000e+00,1.359777097597999918e+00,1.545063099999999912e+00,1.366473464467999888e+00,1.555736100000000066e+00,-6.499999800000000327e-02
1.344300824749999901e+00,1.534503299999999903e+00,1.353625622901999837e+00,1.539911999999999948e+00,1.360159600795000090e+00,1.545470099999999958e+00,1.364824347575000152e+00,1.552785199999999977e+00,1.368328283017000047e+00,1.558578100000000077e+00,-6.250000000000000000e-02
1.344312079010000049e+00,1.535357800000000106e+00,1.353855451755999972e+00,1.540388599999999997e+00,1.362716234042000041e+00,1.549626500000000018e+00,1.367704977017999868e+00,1.556489500000000081e+00,1.369902498752999964e+00,1.559574400000000027e+00,-5.999999899999999831e-02
1.342707028849999817e+00,1.536069300000000082e+00,1.355265139273000186e+00,1.542701600000000006e+00,1.364616132632999967e+00,1.552511799999999997e+00,1.368759287420999948e+00,1.558260800000000001e+00,1.369988599610000080e+00,1.559558900000000081e+00,-5.750000100000000197e-02
1.341762307300000012e+00,1.536810900000000091e+00,1.356474762042999993e+00,1.544749099999999986e+00,1.365720533606000098e+00,1.554152399999999989e+00,1.368781387564000029e+00,1.558615300000000037e+00,1.370146701191000016e+00,1.559700099999999923e+00,-5.500000000000000028e-02
1.341379475100000107e+00,1.537580299999999900e+00,1.357504750920000003e+00,1.546541799999999967e+00,1.366219603568999963e+00,1.554988100000000095e+00,1.368959889323999812e+00,1.558741300000000107e+00,1.370154801275000001e+00,1.559878000000000098e+00,-5.249999799999999911e-02
1.341460093900000095e+00,1.538374799999999931e+00,1.358376436714000102e+00,1.548089899999999908e+00,1.366303009127999957e+00,1.555459600000000053e+00,1.369612595840999925e+00,1.559128999999999987e+00,1.369732997057000023e+00,1.560402300000000020e+00,-5.000000100000000225e-02
1.341905824899999988e+00,1.539192200000000010e+00,1.359110250310000101e+00,1.549404100000000062e+00,1.366528636605000013e+00,1.556484100000000037e+00,1.369801197745999843e+00,1.559365499999999960e+00,1.368789787624000054e+00,1.560311199999999898e+00,-4.749999900000000108e-02
1.342618129700000162e+00,1.540030000000000010e+00,1.359727322429999941e+00,1.550494800000000062e+00,1.366639786974999993e+00,1.557478700000000105e+00,1.369991699639999894e+00,1.559574699999999980e+00,1.368784787572999928e+00,1.559969699999999904e+00,-4.500000199999999728e-02
1.343498769500000023e+00,1.540885800000000083e+00,1.360248383989999921e+00,1.551372500000000043e+00,1.366655867580000017e+00,1.558232899999999921e+00,1.370140501130999944e+00,1.559896699999999914e+00,1.370669706423000012e+00,1.560185399999999944e+00,-4.250000000000000305e-02
1.344449305799999994e+00,1.541757100000000102e+00,1.360694365809999917e+00,1.552047799999999977e+00,1.366596885778999848e+00,1.558536200000000038e+00,1.369941499144999852e+00,1.560082600000000097e+00,1.370967009396000025e+00,1.560271299999999917e+00,-3.999999900000000136e-02
1.345371099999999931e+00,1.542641499999999999e+00,1.357977130849999936e+00,1.553225899999999937e+00,1.366618092675000007e+00,1.558555799999999936e+00,1.369631196024999831e+00,1.560173000000000032e+00,1.369613195855000187e+00,1.559933199999999909e+00,-3.750000099999999809e-02
1.346166113500000039e+00,1.543536500000000089e+00,1.356194735299999898e+00,1.553923600000000071e+00,1.366801132711999989e+00,1.558558499999999958e+00,1.369663596362000080e+00,1.560142799999999941e+00,1.370702306749999932e+00,1.560223200000000032e+00,-3.500000000000000333e-02
1.346735707599999943e+00,1.544439799999999918e+00,1.355171419300000180e+00,1.554302899999999932e+00,1.367102727430000053e+00,1.558704899999999949e+00,1.369579495455000018e+00,1.560090100000000035e+00,1.371484414570000032e+00,1.560290699999999919e+00,-3.249999900000000164e-02
1.346981443700000058e+00,1.545348799999999967e+00,1.354731323899999840e+00,1.554525500000000005e+00,1.367479598400000107e+00,1.559155700000000033e+00,1.369318492892000139e+00,1.560025800000000018e+00,1.370825407981000055e+00,1.560001600000000099e+00,-2.999999899999999942e-02
1.346805183399999883e+00,1.546261200000000002e+00,1.354698990399999969e+00,1.554753199999999946e+00,1.367445195079999953e+00,1.559363499999999902e+00,1.369251192866000055e+00,1.559950699999999912e+00,1.370776207488000109e+00,1.560083899999999968e+00,-2.750000000000000014e-02
1.346108088000000036e+00,1.547174499999999897e+00,1.354898359799999952e+00,1.555147999999999975e+00,1.367025245680000056e+00,1.559329500000000035e+00,1.369294878823000161e+00,1.560174799999999973e+00,1.369487794602999964e+00,1.559975499999999959e+00,-2.500000000000000139e-02
1.344792118700000039e+00,1.548086300000000026e+00,1.355153773100000070e+00,1.555871500000000074e+00,1.366444003530000062e+00,1.559131999999999962e+00,1.369400537011000063e+00,1.560274699999999903e+00,1.369567995405999827e+00,1.559942399999999951e+00,-2.250000099999999864e-02
1.342758737400000069e+00,1.548994100000000040e+00,1.355289671400000007e+00,1.557085599999999959e+00,1.365925622040000009e+00,1.558849099999999988e+00,1.369357965683999812e+00,1.560326600000000008e+00,1.370076500491999916e+00,1.560020699999999927e+00,-2.000000000000000042e-02
1.343485016100000040e+00,1.550433500000000020e+00,1.351635183500000004e+00,1.557815399999999961e+00,1.365922376619999934e+00,1.559040900000000063e+00,1.369135353411999878e+00,1.560236699999999921e+00,1.369271692442000088e+00,1.559834699999999907e+00,-1.750000000000000167e-02
1.335346852699999864e+00,1.551664799999999955e+00,1.348468068600000125e+00,1.558330400000000004e+00,1.365311063020000049e+00,1.559450699999999967e+00,1.368808783980999921e+00,1.559631500000000059e+00,1.369560495323000060e+00,1.559620599999999913e+00,-1.499999999999999944e-02
1.318989088699999979e+00,1.552695600000000065e+00,1.345565783000000071e+00,1.558681399999999995e+00,1.364091721259999890e+00,1.559908300000000025e+00,1.368751676817000051e+00,1.559491200000000077e+00,1.369670096504000067e+00,1.560065999999999953e+00,-1.250000000000000069e-02
1.295057069000000061e+00,1.553534200000000087e+00,1.342705384299999860e+00,1.558918999999999944e+00,1.362264291799999860e+00,1.560243100000000105e+00,1.368967488183000070e+00,1.559923299999999902e+00,1.370308603168999939e+00,1.559883099999999967e+00,-9.999999799999999273e-03
1.264196131999999917e+00,1.554188300000000078e+00,1.339664028500000104e+00,1.559093800000000085e+00,1.360783686599999820e+00,1.560259499999999910e+00,1.369125478888000069e+00,1.560139399999999954e+00,1.370717396367999941e+00,1.559960599999999920e+00,-7.499999799999999654e-03
1.227051423999999891e+00,1.554665900000000045e+00,1.336218873600000023e+00,1.559256799999999998e+00,1.359169464300000074e+00,1.560141299999999953e+00,1.369270396269999912e+00,1.560367899999999919e+00,1.370690957657000109e+00,1.560014199999999907e+00,-4.999999899999999636e-03
1.184268186000000167e+00,1.554975199999999891e+00,1.332147175800000083e+00,1.559458500000000081e+00,1.355074063699999831e+00,1.560027000000000053e+00,1.369191045180000010e+00,1.560502300000000009e+00,1.370048568495999985e+00,1.560116400000000070e+00,-2.499999900000000018e-03
1.136491461000000092e+00,1.555123899999999892e+00,1.327226091999999857e+00,1.559749700000000017e+00,1.346150123600000192e+00,1.560054700000000016e+00,1.367799453849999791e+00,1.560163100000000025e+00,1.369341868150999897e+00,1.560414699999999932e+00,0.000000000000000000e+00
1.084366689000000106e+00,1.555120099999999894e+00,1.333386922799999930e+00,1.559993399999999975e+00,1.328736338399999939e+00,1.560163600000000095e+00,1.364530301410000090e+00,1.559855200000000108e+00,1.369654058476000191e+00,1.560191799999999906e+00,2.499999900000000018e-03
1.028538994000000040e+00,1.554971799999999904e+00,1.303921536999999908e+00,1.560304399999999925e+00,1.318989395300000034e+00,1.560234399999999910e+00,1.359288941199999989e+00,1.559933400000000026e+00,1.369976523982999961e+00,1.560152399999999995e+00,4.999999899999999636e-03
9.696535560000000276e-01,1.554686900000000094e+00,1.242955076000000103e+00,1.560639000000000109e+00,1.304642215999999966e+00,1.560209500000000027e+00,1.343760232800000010e+00,1.560039600000000082e+00,1.369114131319999927e+00,1.560496899999999965e+00,7.499999799999999654e-03
9.083556429999999349e-01,1.554273199999999910e+00,1.154613383999999909e+00,1.560953299999999988e+00,1.273427725000000121e+00,1.560031299999999899e+00,1.323325755199999954e+00,1.560365400000000013e+00,1.362400099410000065e+00,1.560324499999999892e+00,9.999999799999999273e-03
8.452903359999999200e-01,1.553739100000000040e+00,1.043021836999999952e+00,1.561202999999999896e+00,1.192908781999999945e+00,1.560035800000000084e+00,1.297069699999999992e+00,1.560541500000000026e+00,1.355227519300000072e+00,1.560481100000000065e+00,1.250000000000000069e-02
7.811030899999999999e-01,1.553092200000000034e+00,9.123060519999999229e-01,1.561344300000000018e+00,9.960900460000000622e-01,1.560179699999999947e+00,1.096661600000000014e+00,1.560399499999999939e+00,1.152928444000000052e+00,1.560035899999999920e+00,1.499999999999999944e-02
7.164388600000000107e-01,1.552340599999999959e+00,7.665914830000000180e-01,1.561333300000000035e+00,7.367055799999999710e-01,1.560493200000000025e+00,6.175067599999999324e-01,1.560331300000000088e+00,4.540053099999999953e-01,1.560323399999999916e+00,1.750000000000000167e-02
6.519430699999999579e-01,1.551492199999999988e+00,6.100037200000000270e-01,1.561125899999999955e+00,4.684896399999999850e-01,1.561006300000000069e+00,2.369077050000000240e-01,1.560962399999999972e+00,1.890665440000000030e-01,1.560092199999999929e+00,2.000000000000000042e-02
5.833393500000000342e-01,1.552111500000000088e+00,4.759970300000000432e-01,1.561025700000000072e+00,2.913362499999999633e-01,1.560731400000000102e+00,1.915767160000000080e-01,1.560451400000000044e+00,1.827024787000000039e-01,1.560315499999999966e+00,2.250000099999999864e-02
5.209645299999999812e-01,1.552793700000000054e+00,3.773496600000000312e-01,1.561112599999999961e+00,2.168453739999999796e-01,1.560933600000000032e+00,2.015207270000000106e-01,1.560517699999999897e+00,1.808161818000000032e-01,1.560319999999999929e+00,2.500000000000000139e-02
4.646567900000000417e-01,1.553519199999999989e+00,3.082418000000000102e-01,1.561312599999999939e+00,2.015360529999999928e-01,1.561143600000000076e+00,1.831595530000000027e-01,1.560570199999999907e+00,1.803231183200000032e-01,1.560352900000000043e+00,2.750000000000000014e-02
4.142543499999999934e-01,1.554268399999999994e+00,2.628537160000000150e-01,1.561551300000000086e+00,2.019274950000000124e-01,1.560892900000000028e+00,1.816895841000000233e-01,1.560633799999999960e+00,1.802002903150000113e-01,1.560413000000000050e+00,2.999999899999999942e-02
3.695953899999999681e-01,1.555020899999999928e+00,2.353656249999999950e-01,1.561754800000000110e+00,1.980253819999999998e-01,1.561215199999999914e+00,1.811815516999999987e-01,1.560710999999999959e+00,1.801253238840000159e-01,1.560439499999999979e+00,3.249999900000000164e-02
3.305181000000000369e-01,1.555757499999999904e+00,2.199578430000000140e-01,1.561848899999999984e+00,1.916741829999999980e-01,1.561364999999999892e+00,1.804126374399999955e-01,1.560789299999999935e+00,1.801202275909999928e-01,1.560406799999999983e+00,3.500000000000000333e-02
2.968607100000000276e-01,1.556458200000000014e+00,2.108106139999999795e-01,1.561759399999999909e+00,1.851643158999999872e-01,1.561432399999999943e+00,1.802673359199999936e-01,1.560867400000000016e+00,1.801148341580000034e-01,1.560332700000000017e+00,3.750000099999999809e-02
2.684614600000000406e-01,1.557103200000000021e+00,2.021041859999999912e-01,1.561412299999999975e+00,1.807861667700000063e-01,1.561507200000000095e+00,1.802563343899999948e-01,1.560945900000000108e+00,1.801064037329999923e-01,1.560251999999999972e+00,3.999999900000000136e-02
2.451584480000000288e-01,1.557672600000000074e+00,1.928579180000000171e-01,1.561585199999999896e+00,1.817133730999999919e-01,1.561590899999999893e+00,1.801940273269999893e-01,1.561035299999999904e+00,1.801012177089999777e-01,1.560215099999999966e+00,4.250000000000000305e-02
2.267899570000000142e-01,1.558146999999999949e+00,1.870770278999999980e-01,1.561709900000000095e+00,1.820526150999999815e-01,1.561695000000000055e+00,1.801709207049999872e-01,1.561138700000000101e+00,1.800962182779999865e-01,1.560218600000000011e+00,4.500000199999999728e-02
2.131941920000000046e-01,1.558506100000000005e+00,1.840158392000000032e-01,1.561800800000000100e+00,1.817769375999999937e-01,1.561805000000000110e+00,1.801823577690000178e-01,1.561245800000000017e+00,1.800964124179999792e-01,1.560220699999999905e+00,4.749999900000000108e-02
2.042093250000000249e-01,1.558730500000000019e+00,1.829286522000000137e-01,1.561872200000000044e+00,1.808593933100000051e-01,1.561906100000000075e+00,1.801795669007000000e-01,1.561344899999999924e+00,1.800964552840000066e-01,1.560214599999999896e+00,5.000000100000000225e-02
1.996735679999999957e-01,1.558800299999999917e+00,1.830697630999999770e-01,1.561938800000000072e+00,1.804718222499999969e-01,1.561955800000000005e+00,1.801857692959999979e-01,1.561454700000000084e+00,1.800971986029999972e-01,1.560227500000000100e+00,5.249999799999999911e-02
1.994251120000000155e-01,1.558695699999999906e+00,1.836934823999999966e-01,1.562014500000000083e+00,1.804001754800000079e-01,1.562004200000000065e+00,1.801905088970000013e-01,1.561588900000000057e+00,1.801083498140000072e-01,1.560312300000000096e+00,5.500000000000000028e-02
2.033021740000000022e-01,1.558396899999999974e+00,1.840540888999999958e-01,1.562114000000000003e+00,1.804195343499999937e-01,1.562085500000000016e+00,1.802019872149999979e-01,1.561743600000000010e+00,1.801234407860000108e-01,1.560535100000000064e+00,5.750000100000000197e-02
2.111429400000000012e-01,1.557884100000000105e+00,1.834058943000000108e-01,1.562251400000000068e+00,1.803049492290000055e-01,1.562233900000000064e+00,1.802154159309999892e-01,1.561921600000000021e+00,1.801583331779999797e-01,1.560979700000000081e+00,5.999999899999999831e-02
2.121385909999999875e-01,1.558048700000000064e+00,1.820611950999999895e-01,1.562304499999999985e+00,1.803133826019999997e-01,1.562412600000000040e+00,1.802289560310000038e-01,1.562102099999999938e+00,1.802053065070000071e-01,1.561613399999999929e+00,6.250000000000000000e-02
2.117639909999999848e-01,1.558192000000000021e+00,1.812217562999999809e-01,1.562370500000000106e+00,1.803027916019999954e-01,1.562557699999999938e+00,1.802387747379999849e-01,1.562267300000000025e+00,1.802524798960000174e-01,1.562341200000000097e+00,6.499999800000000327e-02
2.102380140000000008e-01,1.558316199999999929e+00,1.807755391299999959e-01,1.562444200000000061e+00,1.802927995040000120e-01,1.562646500000000049e+00,1.802463614220000121e-01,1.562441799999999992e+00,1.802889625289999798e-01,1.563008500000000023e+00,6.750000300000000286e-02
2.077795239999999932e-01,1.558424199999999926e+00,1.806105210299999986e-01,1.562520499999999979e+00,1.803030197300000137e-01,1.562656499999999893e+00,1.802556513829999818e-01,1.562626000000000071e+00,1.803373860320000022e-01,1.563681000000000099e+00,7.000000000000000666e-02
2.046074219999999833e-01,1.558518400000000081e+00,1.806146346899999977e-01,1.562594299999999992e+00,1.802938930400000139e-01,1.562764999999999960e+00,1.802650493809999921e-01,1.562806700000000104e+00,1.803710884760000022e-01,1.564215499999999981e+00,7.249999799999999606e-02
2.009405760000000096e-01,1.558601300000000078e+00,1.806758752100000032e-01,1.562660099999999996e+00,1.803069593090000089e-01,1.562981200000000070e+00,1.802791482249999910e-01,1.563014700000000090e+00,1.803991205059999881e-01,1.564634899999999940e+00,7.500000299999999565e-02
1.969978709999999911e-01,1.558675500000000103e+00,1.806821770500000035e-01,1.562712899999999960e+00,1.803306701060000128e-01,1.563275299999999923e+00,1.802990217919999971e-01,1.563281799999999944e+00,1.804129215049999901e-01,1.564871200000000018e+00,7.750000099999999892e-02
1.929982060000000055e-01,1.558743599999999896e+00,1.805215153499999947e-01,1.562747600000000014e+00,1.803535470269999885e-01,1.563617500000000105e+00,1.803196080089999875e-01,1.563583600000000073e+00,1.804218521509999840e-01,1.564982400000000107e+00,7.999999800000000272e-02
1.891604219999999947e-01,1.558808100000000030e+00,1.804003855299999848e-01,1.562713000000000019e+00,1.803615206270000049e-01,1.563799299999999892e+00,1.803409155030000210e-01,1.563882199999999889e+00,1.804295527119999798e-01,1.565108699999999908e+00,8.250000300000000231e-02
1.857034288000000144e-01,1.558871499999999966e+00,1.803618624999999975e-01,1.562683299999999997e+00,1.803664343280000082e-01,1.563887999999999945e+00,1.803613190709999758e-01,1.564176699999999975e+00,1.804456638770000065e-01,1.565342999999999929e+00,8.500000100000000558e-02
1.828461143999999816e-01,1.558936400000000111e+00,1.803848370899999998e-01,1.562661199999999972e+00,1.803686624090000135e-01,1.563926600000000056e+00,1.803811988399999788e-01,1.564462900000000101e+00,1.804553645789999938e-01,1.565601500000000090e+00,8.749999899999999498e-02
1.808073156600000231e-01,1.559005399999999986e+00,1.804481509399999961e-01,1.562648999999999955e+00,1.803685391530000237e-01,1.563958500000000029e+00,1.804021011109999961e-01,1.564725200000000038e+00,1.804242723289999906e-01,1.565780399999999961e+00,9.000000399999999456e-02
1.798059795299999930e-01,1.559080800000000044e+00,1.805306949799999894e-01,1.562649500000000025e+00,1.803745084070000060e-01,1.564079599999999903e+00,1.804200719150000076e-01,1.564947099999999924e+00,1.804534444419999828e-01,1.565812699999999946e+00,9.250000099999999836e-02
1.800609198820000145e-01,1.559165600000000040e+00,1.806113207399999976e-01,1.562665200000000087e+00,1.803818140899999811e-01,1.564245499999999955e+00,1.804284626980000028e-01,1.565114099999999953e+00,1.804499841920000069e-01,1.565740899999999991e+00,9.499999900000000164e-02
1.817910591000000131e-01,1.559261900000000090e+00,1.806688996199999897e-01,1.562698799999999943e+00,1.803898721899999946e-01,1.564421400000000073e+00,1.804343030379999824e-01,1.565228599999999970e+00,1.804436337310000027e-01,1.565651099999999962e+00,9.749999600000000544e-02
1.852152736999999882e-01,1.559372699999999945e+00,1.806823029399999836e-01,1.562753000000000059e+00,1.803980686970000080e-01,1.564572899999999933e+00,1.804407635190000136e-01,1.565314400000000106e+00,1.804473940030000001e-01,1.565610299999999899e+00,1.000000000000000056e-01
2.033231799999999923e-01,1.559254300000000093e+00,1.845417992999999757e-01,1.562743999999999911e+00,1.804040040090000019e-01,1.564637499999999903e+00,1.804377333039999809e-01,1.565385100000000085e+00,1.804521843510000223e-01,1.565625899999999904e+00,1.024999999999999939e-01
2.191325660000000008e-01,1.559123899999999896e+00,1.872232319999999894e-01,1.562735699999999950e+00,1.804062888450000124e-01,1.564642899999999948e+00,1.804330129549999995e-01,1.565439699999999990e+00,1.804322629060000072e-01,1.565666400000000014e+00,1.049999999999999961e-01
2.328263849999999968e-01,1.558983800000000031e+00,1.889448224999999981e-01,1.562728499999999965e+00,1.804109243230000159e-01,1.564626000000000072e+00,1.804391234090000073e-01,1.565486099999999992e+00,1.804315328540000152e-01,1.565697700000000081e+00,1.074999999999999983e-01
2.445875060000000101e-01,1.558836600000000017e+00,1.899247790000000158e-01,1.562723499999999932e+00,1.804238615039999993e-01,1.564624000000000015e+00,1.804476840010000027e-01,1.565539400000000025e+00,1.804478540369999773e-01,1.565750399999999987e+00,1.100000000000000006e-01
2.545988410000000202e-01,1.558684699999999923e+00,1.903813249999999901e-01,1.562721400000000038e+00,1.804518085380000247e-01,1.564686900000000103e+00,1.804540347670000044e-01,1.565600000000000103e+00,1.804549645519999967e-01,1.565848499999999976e+00,1.125000000000000028e-01
2.630433480000000102e-01,1.558530399999999982e+00,1.905326800000000098e-01,1.562723000000000084e+00,1.805782662500000080e-01,1.564785700000000057e+00,1.804597840530000052e-01,1.565666699999999967e+00,1.804696056130000170e-01,1.565970800000000107e+00,1.150000000000000050e-01
2.701038900000000131e-01,1.558376299999999937e+00,1.905970099999999834e-01,1.562729100000000093e+00,1.807545052300000010e-01,1.564895499999999995e+00,1.804659793429999881e-01,1.565736500000000087e+00,1.804601349289999823e-01,1.566028399999999987e+00,1.174999999999999933e-01
2.759634400000000043e-01,1.558224800000000076e+00,1.907925859999999862e-01,1.562740599999999924e+00,1.809317477600000112e-01,1.564991400000000032e+00,1.804768776370000161e-01,1.565800899999999940e+00,1.804426936630000033e-01,1.565984999999999960e+00,1.199999999999999956e-01
2.808048899999999737e-01,1.558078199999999969e+00,1.931594370000000171e-01,1.562746799999999991e+00,1.809850344499999986e-01,1.565055000000000085e+00,1.804865630770000062e-01,1.565856200000000031e+00,1.804443837840000175e-01,1.565884199999999948e+00,1.224999999999999978e-01
2.848111399999999627e-01,1.557939100000000021e+00,1.951728959999999846e-01,1.562767599999999923e+00,1.810032399400000047e-01,1.565095799999999926e+00,1.804747865380000038e-01,1.565893999999999897e+00,1.804415735819999977e-01,1.565836800000000029e+00,1.250000000000000000e-01
2.881651400000000418e-01,1.557809800000000022e+00,1.971786380000000172e-01,1.562804599999999988e+00,1.810636894700000110e-01,1.565122499999999972e+00,1.804452505530000084e-01,1.565910499999999983e+00,1.804490641250000027e-01,1.565838300000000016e+00,1.275000000000000022e-01
2.910497799999999802e-01,1.557692999999999994e+00,1.995222539999999822e-01,1.562859299999999951e+00,1.812436383599999867e-01,1.565144199999999985e+00,1.804527428769999997e-01,1.565914400000000040e+00,1.804322029030000218e-01,1.565808700000000053e+00,1.300000000000000044e-01
2.936479899999999699e-01,1.557590800000000053e+00,2.025494100000000131e-01,1.562933399999999917e+00,1.814981797999999924e-01,1.565164599999999906e+00,1.805047554429999868e-01,1.565912500000000041e+00,1.804086711979999980e-01,1.565749300000000011e+00,1.324999900000000119e-01
2.961427100000000312e-01,1.557505799999999940e+00,2.066057800000000166e-01,1.563028599999999990e+00,1.818549361000000031e-01,1.565180500000000086e+00,1.805516129819999815e-01,1.565908800000000101e+00,1.804093112450000091e-01,1.565748200000000034e+00,1.350000100000000036e-01
2.987168000000000045e-01,1.557440500000000005e+00,2.120369390000000076e-01,1.563146499999999994e+00,1.823077196000000011e-01,1.565189200000000058e+00,1.805715102499999836e-01,1.565906400000000032e+00,1.804271525389999908e-01,1.565821399999999919e+00,1.375000000000000111e-01
3.015532200000000107e-01,1.557397399999999932e+00,2.191885620000000034e-01,1.563288599999999917e+00,1.828503492999999924e-01,1.565187600000000012e+00,1.806201955699999750e-01,1.565900899999999929e+00,1.804349130750000085e-01,1.565857300000000008e+00,1.400000000000000133e-01
3.012099999999999778e-01,1.557489200000000018e+00,2.366046029999999967e-01,1.563383299999999920e+00,1.832567908000000134e-01,1.565176099999999959e+00,1.807366676500000158e-01,1.565885500000000041e+00,1.804295222720000147e-01,1.565801400000000010e+00,1.424999999999999878e-01
3.151457599999999970e-01,1.557427799999999918e+00,2.495043989999999878e-01,1.563472699999999938e+00,1.844128486999999927e-01,1.565157899999999991e+00,1.809529085999999898e-01,1.565860999999999947e+00,1.804338689810000007e-01,1.565680600000000089e+00,1.449999999999999900e-01
3.418363199999999713e-01,1.557243200000000050e+00,2.601417189999999935e-01,1.563552300000000006e+00,1.862672008999999851e-01,1.565137299999999954e+00,1.813621232999999833e-01,1.565831699999999937e+00,1.804192100460000059e-01,1.565631699999999960e+00,1.474999899999999975e-01
3.797577899999999840e-01,1.556965399999999944e+00,2.707704300000000064e-01,1.563616799999999918e+00,1.887684966000000020e-01,1.565118400000000021e+00,1.821160085000000095e-01,1.565800000000000081e+00,1.804423015349999881e-01,1.565703999999999985e+00,1.500000099999999892e-01
4.273855500000000029e-01,1.556624100000000066e+00,2.836442200000000025e-01,1.563661500000000038e+00,1.928990859999999974e-01,1.565100300000000111e+00,1.836915497999999924e-01,1.565768400000000060e+00,1.803778224240000227e-01,1.565816300000000050e+00,1.524999999999999967e-01
4.831956700000000215e-01,1.556249400000000005e+00,3.010168899999999814e-01,1.563681499999999946e+00,1.873859078999999817e-01,1.565092699999999892e+00,1.866014777999999985e-01,1.565745900000000024e+00,1.804258964359999884e-01,1.565890800000000027e+00,1.549999999999999989e-01
5.456639800000000484e-01,1.555871100000000062e+00,3.251422400000000268e-01,1.563672100000000009e+00,1.878788301999999855e-01,1.565088599999999941e+00,1.920273200000000013e-01,1.565749400000000069e+00,1.809690104199999927e-01,1.565938899999999911e+00,1.575000000000000011e-01
6.132663400000000209e-01,1.555519199999999991e+00,3.582740500000000106e-01,1.563628199999999913e+00,2.100277190000000016e-01,1.565081500000000014e+00,2.056405719999999937e-01,1.565773700000000046e+00,1.816215459999999948e-01,1.566009399999999996e+00,1.600000000000000033e-01
6.844785500000000189e-01,1.555223599999999928e+00,4.130987499999999590e-01,1.563933999999999935e+00,2.822451200000000160e-01,1.565266599999999952e+00,2.246476589999999995e-01,1.565801999999999916e+00,1.829529188999999834e-01,1.566080200000000033e+00,1.624999900000000108e-01
7.577769500000000047e-01,1.555014300000000071e+00,5.089263600000000221e-01,1.563662300000000061e+00,4.577156600000000242e-01,1.565051600000000098e+00,2.613485340000000212e-01,1.565817599999999921e+00,1.901935060000000122e-01,1.566102099999999941e+00,1.650000100000000025e-01
8.316365179999999357e-01,1.554920899999999939e+00,6.332329300000000272e-01,1.563039700000000032e+00,6.928590199999999921e-01,1.565039300000000022e+00,4.466068300000000102e-01,1.565870899999999954e+00,2.793515599999999988e-01,1.566007099999999985e+00,1.675000000000000100e-01
9.045334859999999422e-01,1.554973699999999903e+00,7.734961780000000342e-01,1.562293099999999990e+00,9.440970269999999775e-01,1.565832899999999972e+00,8.646127740000000284e-01,1.566168400000000016e+00,1.072060557999999997e+00,1.566592900000000066e+00,1.700000000000000122e-01
9.749436899999999184e-01,1.555202500000000043e+00,9.171934149999999564e-01,1.561649199999999960e+00,1.133090428000000038e+00,1.564927799999999980e+00,1.251344562999999965e+00,1.566179800000000011e+00,1.329030206099999889e+00,1.565516700000000094e+00,1.724999999999999867e-01
1.041343055000000017e+00,1.555637099999999995e+00,1.051802032999999970e+00,1.561334699999999964e+00,1.229545876999999843e+00,1.564795500000000006e+00,1.368627585979999894e+00,1.565738800000000097e+00,1.366584761799999992e+00,1.566147799999999979e+00,1.749999999999999889e-01
1.102207398999999866e+00,1.556307600000000013e+00,1.164799393999999877e+00,1.561576599999999981e+00,1.270992504000000078e+00,1.564773399999999981e+00,1.363727219999999907e+00,1.566048399999999896e+00,1.370192654510000052e+00,1.566092999999999957e+00,1.774999899999999964e-01
1.156012909999999838e+00,1.557243699999999897e+00,1.243663164999999848e+00,1.562601600000000035e+00,1.294959338000000182e+00,1.564199200000000012e+00,1.369297673579999985e+00,1.566059099999999926e+00,1.374985349494000086e+00,1.566083399999999903e+00,1.800000099999999881e-01
1.154772209999999966e+00,1.556239200000000045e+00,1.273065374000000194e+00,1.561461399999999999e+00,1.328824641099999981e+00,1.564007900000000006e+00,1.372108730140000121e+00,1.565275699999999937e+00,1.375520437544999863e+00,1.565672500000000023e+00,1.824999999999999956e-01
1.157405685999999934e+00,1.555282599999999960e+00,1.291634256999999897e+00,1.560536399999999935e+00,1.343189568299999914e+00,1.563765499999999919e+00,1.372777346450000158e+00,1.564746399999999982e+00,1.375403740122999929e+00,1.566039299999999912e+00,1.849999999999999978e-01
1.163405640000000130e+00,1.554372700000000052e+00,1.302495793999999929e+00,1.559772600000000065e+00,1.345836520600000030e+00,1.563444400000000067e+00,1.374276124697000112e+00,1.565038099999999988e+00,1.375347450830000096e+00,1.566118099999999957e+00,1.875000000000000000e-01
1.172264471000000086e+00,1.553508600000000017e+00,1.308776062400000217e+00,1.559116200000000063e+00,1.344548299399999980e+00,1.563016500000000031e+00,1.374717768760000070e+00,1.565193199999999951e+00,1.376482230849000121e+00,1.566124999999999989e+00,1.900000000000000022e-01
1.183474472000000111e+00,1.552689399999999997e+00,1.313601140000000056e+00,1.558513500000000107e+00,1.358782455899999908e+00,1.562255900000000031e+00,1.374340502918999896e+00,1.564923199999999959e+00,1.375792507883999871e+00,1.566113400000000100e+00,1.925000000000000044e-01
1.196527942999999983e+00,1.551914100000000074e+00,1.320097107100000056e+00,1.557910600000000034e+00,1.366451256369999978e+00,1.560567299999999991e+00,1.373526561323400008e+00,1.564251099999999894e+00,1.375150209105000076e+00,1.565313299999999908e+00,1.949999900000000119e-01
1.210917267999999991e+00,1.551181799999999944e+00,1.331389830699999832e+00,1.557253699999999963e+00,1.368317979329999989e+00,1.558520600000000034e+00,1.372395860676000057e+00,1.562435199999999913e+00,1.374548425642000193e+00,1.564924600000000110e+00,1.975000100000000036e-01
1.226134678000000200e+00,1.550491599999999970e+00,1.350605711299999845e+00,1.556489199999999906e+00,1.365146004430000115e+00,1.556685400000000108e+00,1.371149848786999970e+00,1.559351900000000013e+00,1.373104623936999946e+00,1.562987300000000079e+00,2.000000000000000111e-01
1.241672552999999901e+00,1.549842399999999953e+00,1.358330206900000059e+00,1.555732300000000068e+00,1.367183530920000001e+00,1.555855299999999941e+00,1.369318031479000108e+00,1.555746199999999968e+00,1.369559193517000173e+00,1.556672199999999950e+00,2.025000000000000133e-01
1.257023096999999812e+00,1.549233300000000035e+00,1.362433400050000021e+00,1.554883500000000085e+00,1.367795433519000126e+00,1.554797100000000043e+00,1.366830190243000009e+00,1.552240700000000029e+00,1.364877648171999969e+00,1.549225700000000039e+00,2.049999999999999878e-01
1.271678905999999998e+00,1.548663499999999971e+00,1.363789859539999982e+00,1.553958299999999904e+00,1.367262820599999928e+00,1.553338099999999944e+00,1.364955462983000078e+00,1.549784499999999898e+00,1.364768247368999932e+00,1.547724099999999936e+00,2.074999999999999900e-01
1.285131883000000030e+00,1.548131900000000005e+00,1.363273553309999997e+00,1.552971600000000008e+00,1.365866900514999926e+00,1.551305300000000109e+00,1.364021518231000041e+00,1.548349100000000034e+00,1.363445934180999908e+00,1.547103300000000070e+00,2.099999899999999975e-01
1.296874810000000044e+00,1.547637600000000058e+00,1.361758951110000115e+00,1.551938800000000063e+00,1.365052633566999907e+00,1.549842100000000000e+00,1.363867418377000096e+00,1.547475799999999957e+00,1.363793137657999921e+00,1.547064400000000006e+00,2.125000099999999892e-01
1.306399610499999975e+00,1.547179599999999988e+00,1.360120219999999991e+00,1.550875100000000062e+00,1.364678990882000065e+00,1.549018599999999912e+00,1.363821254087999923e+00,1.547302799999999978e+00,1.363650336230000093e+00,1.546859100000000042e+00,2.149999999999999967e-01
1.313198969399999916e+00,1.546757099999999996e+00,1.359231930059999982e+00,1.549795400000000045e+00,1.364522416984000008e+00,1.548431899999999972e+00,1.363454731490999938e+00,1.547243700000000111e+00,1.364110240831000187e+00,1.547120599999999957e+00,2.174999999999999989e-01
1.316764984800000038e+00,1.546369000000000105e+00,1.359967950629999978e+00,1.548715099999999900e+00,1.364359256649799956e+00,1.547679100000000085e+00,1.363140026089000090e+00,1.547033099999999939e+00,1.364037540105000001e+00,1.547310100000000022e+00,2.200000000000000011e-01
1.307287538700000029e+00,1.545976500000000087e+00,1.361921255199999958e+00,1.548478999999999939e+00,1.363824894866999982e+00,1.547092099999999970e+00,1.363144332437999928e+00,1.547152400000000094e+00,1.363581735543999862e+00,1.547033000000000103e+00,2.225000000000000033e-01
1.302397484200000122e+00,1.545493400000000017e+00,1.363015527349999978e+00,1.548180099999999948e+00,1.363628798459000091e+00,1.546940600000000110e+00,1.363547933108999910e+00,1.547344300000000006e+00,1.364133641063999924e+00,1.546862799999999982e+00,2.249999900000000108e-01
1.301400474300000054e+00,1.544900299999999893e+00,1.363428824739000067e+00,1.547822400000000043e+00,1.363601693376999879e+00,1.547013500000000041e+00,1.364054840601999885e+00,1.547484800000000105e+00,1.363697836704000022e+00,1.546817899999999968e+00,2.275000100000000025e-01
1.303601973999999997e+00,1.544177499999999981e+00,1.363339607032999945e+00,1.547409299999999988e+00,1.363573805896000080e+00,1.547100200000000036e+00,1.364293042831000058e+00,1.547589099999999940e+00,1.363991939644999984e+00,1.547168700000000063e+00,2.300000000000000100e-01
1.308307751199999869e+00,1.543305499999999997e+00,1.362926032911000007e+00,1.546945000000000014e+00,1.363375117788000024e+00,1.547049399999999908e+00,1.363870838358000048e+00,1.546934999999999949e+00,1.364103140757999988e+00,1.547219300000000075e+00,2.325000000000000122e-01
1.314823175799999966e+00,1.542265100000000055e+00,1.362366461519999961e+00,1.546432999999999947e+00,1.363451906512999967e+00,1.547151799999999966e+00,1.363089130764000068e+00,1.546015600000000045e+00,1.363861638341999916e+00,1.547014700000000076e+00,2.349999999999999867e-01
1.322453612299999914e+00,1.541036199999999967e+00,1.361839152069999948e+00,1.545877200000000062e+00,1.363634925873000059e+00,1.547214199999999984e+00,1.362906928776000060e+00,1.545905400000000096e+00,1.363446434192999934e+00,1.547047300000000014e+00,2.374999999999999889e-01
1.330505025999999980e+00,1.539599900000000021e+00,1.361522263789999965e+00,1.545281300000000080e+00,1.363754529669999993e+00,1.547042999999999946e+00,1.363017829894999977e+00,1.546162199999999931e+00,1.363098030708999930e+00,1.546996100000000096e+00,2.399999899999999964e-01
1.338282673799999989e+00,1.537936299999999923e+00,1.362299039028999958e+00,1.545748899999999981e+00,1.363640691932999971e+00,1.546534700000000040e+00,1.363649436225999878e+00,1.546507199999999971e+00,1.363190531632999969e+00,1.547276700000000060e+00,2.425000099999999881e-01
1.345092139299999934e+00,1.536025999999999891e+00,1.362662677708000203e+00,1.545878499999999933e+00,1.363327819468000079e+00,1.546180099999999946e+00,1.363752037234999825e+00,1.546703600000000067e+00,1.363573735463999848e+00,1.547253400000000001e+00,2.449999999999999956e-01
1.350238878829999933e+00,1.533849500000000088e+00,1.362703882556999924e+00,1.545740399999999903e+00,1.363037691626999948e+00,1.546044900000000055e+00,1.363584435574999976e+00,1.546542199999999978e+00,1.364124840973999886e+00,1.547303600000000001e+00,2.474999999999999978e-01
1.353028758130000009e+00,1.531387300000000007e+00,1.362513856589000039e+00,1.545404599999999906e+00,1.362992087767000093e+00,1.546194899999999928e+00,1.363929339017999842e+00,1.546701799999999905e+00,1.364425643981999947e+00,1.547203399999999895e+00,2.500000000000000000e-01
1.352766944700000140e+00,1.528619799999999973e+00,1.362183402832000123e+00,1.544941399999999909e+00,1.363162124367000017e+00,1.546320099999999975e+00,1.364708646813000081e+00,1.547278500000000001e+00,1.364184441571999917e+00,1.547131899999999893e+00,2.525000000000000022e-01
1.348759304612999976e+00,1.525527599999999984e+00,1.361803724377000036e+00,1.544421100000000102e+00,1.363353540687999965e+00,1.546424599999999927e+00,1.365199851726000002e+00,1.547417899999999902e+00,1.363747137197000026e+00,1.547047300000000014e+00,2.550000000000000044e-01
1.340311103999999975e+00,1.522091000000000083e+00,1.361465524298000052e+00,1.543914000000000009e+00,1.363457037596999877e+00,1.546440500000000107e+00,1.363798337709000164e+00,1.546877499999999905e+00,1.363789637621000139e+00,1.547517199999999926e+00,2.574999900000000119e-01
1.326728108900000036e+00,1.518290799999999940e+00,1.361259905651200031e+00,1.543490199999999923e+00,1.363363215961999941e+00,1.546299099999999926e+00,1.362738527114000009e+00,1.546681999999999890e+00,1.362482924557000041e+00,1.546051300000000017e+00,2.599999900000000141e-01
1.326830063200000076e+00,1.510196400000000105e+00,1.361231987449999847e+00,1.543489600000000017e+00,1.363150434639999853e+00,1.546077600000000052e+00,1.362763327359999943e+00,1.547159299999999904e+00,1.363804237771000016e+00,1.546244299999999905e+00,2.624999900000000164e-01
1.325912918700000054e+00,1.502364500000000103e+00,1.361061256766999961e+00,1.543171999999999988e+00,1.363067432165000037e+00,1.545929399999999898e+00,1.363090330631999914e+00,1.547079300000000046e+00,1.363619635925000129e+00,1.547247299999999992e+00,2.649999900000000186e-01
1.324161535560000047e+00,1.494877100000000070e+00,1.360736474112000050e+00,1.542545400000000066e+00,1.363070526274999805e+00,1.545806900000000095e+00,1.364057440301999824e+00,1.546784299999999890e+00,1.363299432721000182e+00,1.546745800000000060e+00,2.675000100000000103e-01
1.321760589429999966e+00,1.487816500000000097e+00,1.360246900001999881e+00,1.541617900000000096e+00,1.363116334709999933e+00,1.545662000000000091e+00,1.363631636041999995e+00,1.546854699999999916e+00,1.363339133118999902e+00,1.546881600000000079e+00,2.700000100000000125e-01
1.318894938440000164e+00,1.481264700000000101e+00,1.359581294989000044e+00,1.540397400000000028e+00,1.363106330679999978e+00,1.545443799999999923e+00,1.363030130028000109e+00,1.546750400000000081e+00,1.362899728725000204e+00,1.546923199999999943e+00,2.725000100000000147e-01
1.315749247189999860e+00,1.475304200000000066e+00,1.358728919600999951e+00,1.538891900000000090e+00,1.362815527153000028e+00,1.544924299999999917e+00,1.363595135678000059e+00,1.546647099999999941e+00,1.363189131619000127e+00,1.546618100000000107e+00,2.750000100000000169e-01
1.312508480680000034e+00,1.470017300000000082e+00,1.357678834356000008e+00,1.537109599999999965e+00,1.362306122894999971e+00,1.544197800000000065e+00,1.364013339859999840e+00,1.546632400000000018e+00,1.363930639034000025e+00,1.546998300000000048e+00,2.775000000000000244e-01
1.309357203550000071e+00,1.465485900000000008e+00,1.356419999776000029e+00,1.535058400000000045e+00,1.361640116675000067e+00,1.543358400000000019e+00,1.363423733964000073e+00,1.546462299999999956e+00,1.363929539022999959e+00,1.547334200000000104e+00,2.800000000000000266e-01
1.306480480359999863e+00,1.461792500000000050e+00,1.354989224756000032e+00,1.532777099999999892e+00,1.361393513459000060e+00,1.542956900000000076e+00,1.363066030388000005e+00,1.546180499999999958e+00,1.363552135249999964e+00,1.547112599999999949e+00,2.824999999999999734e-01
1.304062775680000064e+00,1.459019099999999902e+00,1.352997903823999870e+00,1.529635700000000043e+00,1.362105420692999891e+00,1.543550100000000036e+00,1.362887828604000040e+00,1.545944900000000066e+00,1.364014639874999935e+00,1.546897600000000095e+00,2.849999999999999756e-01
1.302289053919999828e+00,1.457248099999999935e+00,1.350499688300000001e+00,1.525709299999999935e+00,1.362004319948000086e+00,1.542907000000000028e+00,1.362661326339999812e+00,1.545537399999999950e+00,1.363829338019999948e+00,1.547126699999999966e+00,2.874999899999999831e-01
1.301343979739999934e+00,1.456561599999999901e+00,1.347548129504000158e+00,1.521073200000000014e+00,1.359318892798000000e+00,1.538796199999999947e+00,1.361082110547999990e+00,1.543387400000000076e+00,1.363999739725999971e+00,1.547084899999999985e+00,2.899999899999999853e-01
1.301412417969999957e+00,1.457041899999999890e+00,1.344196978755000105e+00,1.515802600000000000e+00,1.352479624547000103e+00,1.528868399999999905e+00,1.359066390390999857e+00,1.539871299999999943e+00,1.363827437999999947e+00,1.546847800000000106e+00,2.924999899999999875e-01
1.302679033220000004e+00,1.458771199999999935e+00,1.340499887376999988e+00,1.509972799999999893e+00,1.344124141007000173e+00,1.516084900000000069e+00,1.357409573823999960e+00,1.536680100000000104e+00,1.363443934164000115e+00,1.546863400000000111e+00,2.949999899999999897e-01
1.305328688259999925e+00,1.461831799999999904e+00,1.336510706691000028e+00,1.503658900000000020e+00,1.336504464765999822e+00,1.504207800000000095e+00,1.354133841065999988e+00,1.530822300000000080e+00,1.362367323399999997e+00,1.545506999999999964e+00,2.975000099999999814e-01
1.309546250369999942e+00,1.466306000000000109e+00,1.332282888015000166e+00,1.496936100000000103e+00,1.331872518421000073e+00,1.496999900000000050e+00,1.343348333215000023e+00,1.513815399999999922e+00,1.352504624775999975e+00,1.529262300000000074e+00,3.000000099999999836e-01
1.303120441979999988e+00,1.455149500000000096e+00,1.327673960162999878e+00,1.489663600000000088e+00,1.329621595954000091e+00,1.493553899999999990e+00,1.320848008216000125e+00,1.480053999999999981e+00,1.300040600145999869e+00,1.447509399999999946e+00,3.025000099999999859e-01
1.297509486979999904e+00,1.445514699999999930e+00,1.322925426192999909e+00,1.482280100000000100e+00,1.323402733763000105e+00,1.483789199999999919e+00,1.302109120831000055e+00,1.451118200000000025e+00,1.302420323942000024e+00,1.449413199999999957e+00,3.050000099999999881e-01
1.292676272015000016e+00,1.437315700000000085e+00,1.318267360524999932e+00,1.475108899999999945e+00,1.314853148259000015e+00,1.470449200000000012e+00,1.300212001859000210e+00,1.448598300000000005e+00,1.301567415414999873e+00,1.448293000000000053e+00,3.074999999999999956e-01
1.288583783738000088e+00,1.430467099999999991e+00,1.313929737580999957e+00,1.468473099999999976e+00,1.305609955858000104e+00,1.456277700000000008e+00,1.301389913640000007e+00,1.450072199999999922e+00,1.301888918630000003e+00,1.449127099999999890e+00,3.099999999999999978e-01
1.285194708810999842e+00,1.424883200000000016e+00,1.310142331783999969e+00,1.462696199999999891e+00,1.300905108787000053e+00,1.449027700000000030e+00,1.300872908469000055e+00,1.448952800000000041e+00,1.302299922738999971e+00,1.449184500000000098e+00,3.125000000000000000e-01
1.282472033879841877e+00,1.420478600000000036e+00,1.307134917556000087e+00,1.458101400000000103e+00,1.300470104439999997e+00,1.448055300000000045e+00,1.301617215912000081e+00,1.449933899999999998e+00,1.302524824987999930e+00,1.449213499999999932e+00,3.150000000000000022e-01
1.280378545600299844e+00,1.417167400000000077e+00,1.305137369318999818e+00,1.455011999999999972e+00,1.301807317818000076e+00,1.449824599999999908e+00,1.301451014249000115e+00,1.449238500000000096e+00,1.300601605755999923e+00,1.448718200000000067e+00,3.175000000000000044e-01
1.278877030625000133e+00,1.414864399999999911e+00,1.304379561495000006e+00,1.453751199999999910e+00,1.302418723923999933e+00,1.450799799999999973e+00,1.301349113230000132e+00,1.449005099999999935e+00,1.300668206421000006e+00,1.449143099999999906e+00,3.199999900000000119e-01
1.277930475607999883e+00,1.413483700000000010e+00,1.305291125671000030e+00,1.455111499999999891e+00,1.301819217930999972e+00,1.449690499999999993e+00,1.301400513745999854e+00,1.449085799999999979e+00,1.301259912337999980e+00,1.449005400000000110e+00,3.224999900000000141e-01
1.277501567201999810e+00,1.412939900000000026e+00,1.305892460229999941e+00,1.456010800000000049e+00,1.301255212291999808e+00,1.448596699999999959e+00,1.301454414284000105e+00,1.448998800000000031e+00,1.301331413053000041e+00,1.449246199999999929e+00,3.249999900000000164e-01
1.277553292062000079e+00,1.413147300000000106e+00,1.305920669582000038e+00,1.456022600000000056e+00,1.300890508643999910e+00,1.448035699999999926e+00,1.302077720515000037e+00,1.449295800000000023e+00,1.302280922548999964e+00,1.449416299999999991e+00,3.274999900000000186e-01
1.278048536917000044e+00,1.414020400000000066e+00,1.305113058136999848e+00,1.454720599999999919e+00,1.300888908627999996e+00,1.448524700000000109e+00,1.301692316662999893e+00,1.448869500000000032e+00,1.300841308153000142e+00,1.448733000000000049e+00,3.300000100000000103e-01
1.278950088188999912e+00,1.415473699999999946e+00,1.303206730305999983e+00,1.451678199999999919e+00,1.301175211492000106e+00,1.449163999999999897e+00,1.301755017289999872e+00,1.449171699999999952e+00,1.302329423034999989e+00,1.449073000000000055e+00,3.325000100000000125e-01
1.280220632635000078e+00,1.417421499999999890e+00,1.299938790502000119e+00,1.446468899999999946e+00,1.301498814727000131e+00,1.449224099999999904e+00,1.301660416343000115e+00,1.449363200000000074e+00,1.300978509526999893e+00,1.449046099999999893e+00,3.350000100000000147e-01
1.281823356904000066e+00,1.419778100000000043e+00,1.295046543136000095e+00,1.438666500000000070e+00,1.301682016558999955e+00,1.449036999999999908e+00,1.301373113471999909e+00,1.449095800000000045e+00,1.300474404483000113e+00,1.449112399999999967e+00,3.375000100000000169e-01
1.283721047643199942e+00,1.422458199999999895e+00,1.288266992617000062e+00,1.427844300000000066e+00,1.301547215212000008e+00,1.448933999999999944e+00,1.302233222071000007e+00,1.449022400000000044e+00,1.301188111622000099e+00,1.449237000000000108e+00,3.400000000000000244e-01
1.256404896175600028e+00,1.380912499999999987e+00,1.275145255113000031e+00,1.407326899999999936e+00,1.301716916910000021e+00,1.449248700000000056e+00,1.302267822419999943e+00,1.449021799999999915e+00,1.301699816736999971e+00,1.449439799999999945e+00,3.425000000000000266e-01
1.232069800887199973e+00,1.343817400000000051e+00,1.267506075273999944e+00,1.395374300000000067e+00,1.301493414674999904e+00,1.449146599999999951e+00,1.302254422284000013e+00,1.449352900000000055e+00,1.301228112021000083e+00,1.449323899999999998e+00,3.449999999999999734e-01
1.210563433302900060e+00,1.310959900000000067e+00,1.263759136479000178e+00,1.389511099999999999e+00,1.301238712128000019e+00,1.448907299999999898e+00,1.301201611755999910e+00,1.448739500000000069e+00,1.301312812868000046e+00,1.449352999999999891e+00,3.474999999999999756e-01
1.191733564943999957e+00,1.282127900000000098e+00,1.262314022111999945e+00,1.387262199999999890e+00,1.301314812890000061e+00,1.448809900000000095e+00,1.301766017400999953e+00,1.448997300000000044e+00,1.301057110311999887e+00,1.448537299999999917e+00,3.499999899999999831e-01
1.175427667336000015e+00,1.257108600000000020e+00,1.261580715553000109e+00,1.386152400000000062e+00,1.302633326070000042e+00,1.450663000000000036e+00,1.301423413972999876e+00,1.448963800000000024e+00,1.300606305802000096e+00,1.448712299999999953e+00,3.524999899999999853e-01
1.161493212000999975e+00,1.235689599999999944e+00,1.259968700183999868e+00,1.383706199999999997e+00,1.304644646182999912e+00,1.453515799999999913e+00,1.300732507066999943e+00,1.449046499999999904e+00,1.301761817357000028e+00,1.449183499999999958e+00,3.549999899999999875e-01
1.149778270461999874e+00,1.217658499999999977e+00,1.255887859385000027e+00,1.377448699999999970e+00,1.300033000070000000e+00,1.446057399999999937e+00,1.300916408902999866e+00,1.448711800000000105e+00,1.302448224220999817e+00,1.449304600000000054e+00,3.574999899999999897e-01
1.140130014241000023e+00,1.202802499999999997e+00,1.247747776538000064e+00,1.364904200000000012e+00,1.281481914565000046e+00,1.416976199999999908e+00,1.301764617387000111e+00,1.450190899999999949e+00,1.301371513455000128e+00,1.449011999999999967e+00,3.600000099999999814e-01
1.132396514866000015e+00,1.190909599999999902e+00,1.192889128361000139e+00,1.282372800000000090e+00,1.208491884674000039e+00,1.308032199999999978e+00,1.297389273632999940e+00,1.443111500000000103e+00,1.301822217962000039e+00,1.449246199999999929e+00,3.625000099999999836e-01
1.126425043857000041e+00,1.181767100000000070e+00,1.154721646921999856e+00,1.225036000000000014e+00,1.160779907565000046e+00,1.234972500000000029e+00,1.274276242508000090e+00,1.406117599999999968e+00,1.299298992730000046e+00,1.445709300000000086e+00,3.650000099999999859e-01
1.122063572740999993e+00,1.175162400000000051e+00,1.129898598795000098e+00,1.187835299999999927e+00,1.139764297414999961e+00,1.202462099999999978e+00,1.215168551441999867e+00,1.314909600000000012e+00,1.286510264844999973e+00,1.425840699999999961e+00,3.675000099999999881e-01
1.119159573039999911e+00,1.170883099999999954e+00,1.115073350552999942e+00,1.165712199999999976e+00,1.146863168400999999e+00,1.215165700000000015e+00,1.128094280715999931e+00,1.184607600000000094e+00,1.168065880425000147e+00,1.243447200000000086e+00,3.699999999999999956e-01
1.117560616278000074e+00,1.168716499999999936e+00,1.106898968772999980e+00,1.153608200000000084e+00,1.133806137834999950e+00,1.193843500000000057e+00,1.078941489200999859e+00,1.112556899999999960e+00,1.084973449519000210e+00,1.121075299999999997e+00,3.724999999999999978e-01
1.117114473978000122e+00,1.168450500000000059e+00,1.102028520029000092e+00,1.146464799999999951e+00,1.094647046251999933e+00,1.135652799999999907e+00,1.065945959246999974e+00,1.094203800000000060e+00,1.039459594388000063e+00,1.055679100000000092e+00,3.750000000000000000e-01
1.117668717663999889e+00,1.169872299999999976e+00,1.097115270893000094e+00,1.139223300000000050e+00,1.056262962419000084e+00,1.079970700000000061e+00,1.034073240524999937e+00,1.048045600000000022e+00,1.007478874588000117e+00,1.010448199999999908e+00,3.775000000000000022e-01
1.119070918857999919e+00,1.172769399999999962e+00,1.088812387940000015e+00,1.126825299999999919e+00,1.045530655097999917e+00,1.066174399999999967e+00,1.034568145473999889e+00,1.048832299999999940e+00,1.000124901049000092e+00,1.000144799999999945e+00,3.800000000000000044e-01
1.102496117583000146e+00,1.148239900000000091e+00,1.062060720410000103e+00,1.088311299999999981e+00,1.057008869879999979e+00,1.080860900000000013e+00,1.008927789075000137e+00,1.012491699999999994e+00,9.999169589692999960e-01,9.998557599999999823e-01,3.824999900000000119e-01
1.088284668392999865e+00,1.127235800000000010e+00,1.046434764140999896e+00,1.065831200000000090e+00,1.046324063034000051e+00,1.065331199999999923e+00,1.002475224552000110e+00,1.003621600000000003e+00,9.999285790866000445e-01,9.998720899999999912e-01,3.849999900000000141e-01
1.076245166370999984e+00,1.109470500000000026e+00,1.039365793448000064e+00,1.055677100000000035e+00,1.025876858562000171e+00,1.036490799999999934e+00,1.000499704796000033e+00,1.000660899999999964e+00,9.999881796823000268e-01,9.999554200000000392e-01,3.874999900000000164e-01
1.066186506602999851e+00,1.094657500000000061e+00,1.038285582646000016e+00,1.054140999999999995e+00,1.008067280471000027e+00,1.011245100000000008e+00,9.996652464526999404e-01,9.995119599999999771e-01,1.000015799958799967e+00,9.999938000000000438e-01,3.899999900000000186e-01
1.057917084171000166e+00,1.082510199999999978e+00,1.040625706047999977e+00,1.057515299999999936e+00,1.004924249040999973e+00,1.006877699999999987e+00,1.000202001821000053e+00,1.000254299999999930e+00,1.000020100000999834e+00,1.000000500000000070e+00,3.925000100000000103e-01
1.051245894162999850e+00,1.072742300000000037e+00,1.043817837970999918e+00,1.062091799999999919e+00,1.004250842307000013e+00,1.005932700000000013e+00,1.000015399953400053e+00,9.999933800000000428e-01,1.000020099999699985e+00,9.999998799999999521e-01,3.950000100000000125e-01
1.045981831660999894e+00,1.065067100000000044e+00,1.045293452726999917e+00,1.064162999999999970e+00,1.003500334801999960e+00,1.004870300000000105e+00,1.000033200130999944e+00,1.000018099999999910e+00,1.000020099999699985e+00,9.999998799999999521e-01,3.975000100000000147e-01
1.041933191750999965e+00,1.059197900000000025e+00,1.042484224632000078e+00,1.060020799999999985e+00,1.000126301062000067e+00,1.000150400000000106e+00,1.000052700325000155e+00,1.000045499999999921e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.000000100000000169e-01
1.038908969516000091e+00,1.054848199999999903e+00,1.032545525247000162e+00,1.045984599999999931e+00,9.990015398133998969e-01,9.985768200000000316e-01,1.000017499975199842e+00,9.999963600000000286e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.025000000000000244e-01
1.036717760041000025e+00,1.051731500000000041e+00,1.024228642081000062e+00,1.034200400000000020e+00,9.998423882235000226e-01,9.997517500000000501e-01,1.000019099991599880e+00,9.999988100000000157e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.050000000000000266e-01
1.035168358409999989e+00,1.049560999999999966e+00,1.017520875004000125e+00,1.024669100000000110e+00,1.000743907239999952e+00,1.001012199999999908e+00,1.000020800009000066e+00,1.000001200000000035e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.074999999999999734e-01
1.034069559707999852e+00,1.048050499999999996e+00,1.012408623883999992e+00,1.017391699999999899e+00,9.998009078087999324e-01,9.996954799999999697e-01,1.000018499985199982e+00,9.999980899999999506e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.099999999999999756e-01
1.033229959018000077e+00,1.046913399999999994e+00,1.008878988588999936e+00,1.012369199999999969e+00,9.999253590539000092e-01,9.998676800000000364e-01,1.000020400002000098e+00,1.000000599999999906e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.124999899999999831e-01
1.032458251428000073e+00,1.045862899999999929e+00,1.006918968988999907e+00,1.009602499999999958e+00,1.000056300361999995e+00,1.000050300000000059e+00,1.000019499996100070e+00,9.999996399999999674e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.149999899999999853e-01
1.031563332018999857e+00,1.044612499999999944e+00,1.006515364952000002e+00,1.009092799999999901e+00,1.000085800654999968e+00,1.000091800000000086e+00,1.000020300002000040e+00,1.000000199999999895e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.174999899999999875e-01
1.030353795877000156e+00,1.042875900000000078e+00,1.007654876346999906e+00,1.010840900000000042e+00,9.999059288602000217e-01,9.998405000000000209e-01,1.000019499995199901e+00,9.999994599999999512e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.199999899999999897e-01
1.029178386488999841e+00,1.041217400000000071e+00,1.005377853576999936e+00,1.007588300000000103e+00,1.000046700266999933e+00,1.000037199999999959e+00,1.000020100000999834e+00,1.000000100000000058e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.225000099999999814e-01
1.027502471597999900e+00,1.038841799999999926e+00,1.003168031478000044e+00,1.004447899999999949e+00,1.000031500114999972e+00,1.000016000000000016e+00,1.000019899999700090e+00,9.999996399999999674e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.250000099999999836e-01
1.025412452120000095e+00,1.035873299999999997e+00,1.001198411782999953e+00,1.001660100000000053e+00,9.999857396578000213e-01,9.999520200000000525e-01,1.000019999999700149e+00,9.999998199999999837e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.275000099999999859e-01
1.022994628972999864e+00,1.032436399999999921e+00,9.996424762244000561e-01,9.994653500000000301e-01,1.000034900149000094e+00,1.000020700000000096e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.300000099999999881e-01
1.020335303071999933e+00,1.028655300000000050e+00,9.986734765346999554e-01,9.981039200000000333e-01,1.000027800078999940e+00,1.000010599999999972e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.324999999999999956e-01
1.017521075332999958e+00,1.024654500000000024e+00,9.984646744473999469e-01,9.978161500000000128e-01,1.000014399945199806e+00,9.999921299999999791e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.349999999999999978e-01
1.014638046673000060e+00,1.020558499999999924e+00,9.991893516941999787e-01,9.988425399999999454e-01,1.000010199901499863e+00,9.999862299999999760e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.375000000000000000e-01
1.011772818008999986e+00,1.016491500000000103e+00,1.001020910010000042e+00,1.001423399999999964e+00,1.000030300101000025e+00,1.000013899999999900e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.400000000000000022e-01
1.009011590255000090e+00,1.012578100000000036e+00,1.000577305572999842e+00,1.000790599999999975e+00,1.000021100009000019e+00,1.000001399999999929e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.425000000000000044e-01
1.006440964330000076e+00,1.008942599999999912e+00,1.000216201962000007e+00,1.000278000000000000e+00,1.000017699977000074e+00,9.999970200000000142e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.449999900000000119e-01
1.004146941147999961e+00,1.005709399999999976e+00,9.999474192748999402e-01,9.998980800000000224e-01,1.000018599986999934e+00,9.999981500000000301e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.474999900000000141e-01
1.002216221627999948e+00,1.003002900000000031e+00,9.997805776059999205e-01,9.996634699999999984e-01,1.000021700017999837e+00,1.000002300000000011e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.499999900000000164e-01
1.000734906683000025e+00,1.000947500000000101e+00,9.997253270529999902e-01,9.995867600000000186e-01,1.000020400002000098e+00,1.000000199999999895e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.524999900000000186e-01
9.997896372311999569e-01,9.996675299999999709e-01,9.997913677141999633e-01,9.996804000000000245e-01,1.000019799997899916e+00,9.999996399999999674e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.550000100000000103e-01
9.994666341890000583e-01,9.992875500000000244e-01,9.999884796842000156e-01,9.999570300000000245e-01,1.000019799998799863e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.575000100000000125e-01
9.998522884727000237e-01,9.999318099999999765e-01,1.000326303061999988e+00,1.000429000000000013e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.600000100000000147e-01
1.001554712472999986e+00,1.002270900000000076e+00,1.000129601096999998e+00,1.000153800000000093e+00,1.000020300000999951e+00,1.000000400000000012e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.625000100000000169e-01
1.002707822519000036e+00,1.003848400000000085e+00,1.000008929891500031e+00,9.999850399999999917e-01,1.000019999999700149e+00,1.000000100000000058e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.650000000000000244e-01
1.003379229000999961e+00,1.004758800000000063e+00,9.999503993057999862e-01,9.999029000000000389e-01,1.000019799998799863e+00,9.999997000000000469e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.675000000000000266e-01
1.003636832305999871e+00,1.005096299999999943e+00,9.999397891985000175e-01,9.998878799999999512e-01,1.000019899998799922e+00,1.000000000000000000e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.699999999999999734e-01
1.003548532821000094e+00,1.004955299999999996e+00,9.999629694295000260e-01,9.999200700000000497e-01,1.000020299999700102e+00,1.000000400000000012e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.724999999999999756e-01
1.003182230935000030e+00,1.004430099999999992e+00,1.000005829857000039e+00,9.999798500000000034e-01,1.000020100000999834e+00,1.000000000000000000e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.749999899999999831e-01
1.002605527035000055e+00,1.003614999999999924e+00,1.000054100340999952e+00,1.000047600000000037e+00,1.000019899999700090e+00,9.999996399999999674e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.774999899999999853e-01
1.001886521510000128e+00,1.002604400000000062e+00,1.000093900738999952e+00,1.000103399999999976e+00,1.000019899999700090e+00,9.999997600000000153e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.799999899999999875e-01
1.001093014746999854e+00,1.001492499999999897e+00,1.000034700045999925e+00,1.000020499999999979e+00,1.000019999998799980e+00,9.999998199999999837e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.824999899999999897e-01
1.000292907133999876e+00,1.000373699999999921e+00,1.000004579756899936e+00,9.999782999999999866e-01,1.000019999999700149e+00,9.999998199999999837e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.850000099999999814e-01
9.995538490593000036e-01,9.993424400000000540e-01,9.999961697460000298e-01,9.999665599999999488e-01,1.000019899999700090e+00,9.999998199999999837e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.875000099999999836e-01
9.989438409102999739e-01,9.984929599999999850e-01,1.000002249887000039e+00,9.999750899999999554e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.900000099999999859e-01
9.985307730750000443e-01,9.979195600000000388e-01,1.000015500055000173e+00,9.999935599999999480e-01,1.000020099997899869e+00,9.999998799999999521e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.925000099999999881e-01
9.983824159409000476e-01,9.977166699999999722e-01,1.000028500122999819e+00,1.000011800000000006e+00,1.000019999998799980e+00,9.999998199999999837e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.949999999999999956e-01
9.985666398964000434e-01,9.979784499999999614e-01,1.000034099967900048e+00,1.000019599999999897e+00,1.000019899999700090e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.974999999999999978e-01
9.991513053298000102e-01,9.987993800000000144e-01,1.000024799460399905e+00,1.000006699999999915e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,5.000000000000000000e-01


==> figs/data/kq-p3-kxrcf.csv <==
d-nx25,p-nx25,d-nx50,p-nx50,d-nx100,p-nx100,d-nx200,p-nx200,d-nx400,p-nx400,x
1.375987800004990547e+00,1.569182000000000077e+00,1.375921800000000639e+00,1.569077400000000067e+00,1.376571400000000001e+00,1.570113499999999940e+00,1.376819599999999921e+00,1.570510300000000026e+00,1.376859400000000067e+00,1.570573999999999915e+00,-5.000000000000000000e-01
1.375870610245450099e+00,1.568994900000000081e+00,1.375942100020219216e+00,1.569109599999999993e+00,1.377045400000000086e+00,1.570870800000000012e+00,1.376471000000000000e+00,1.569953799999999955e+00,1.376347500000000057e+00,1.569756600000000057e+00,-4.974999999999999978e-01
1.375780320413104052e+00,1.568850800000000101e+00,1.376172100040465418e+00,1.569476499999999941e+00,1.377352499999999980e+00,1.571361400000000019e+00,1.376807899999999973e+00,1.570491199999999976e+00,1.375806300000000038e+00,1.568892200000000070e+00,-4.949999999999999956e-01
1.375717930508755016e+00,1.568751100000000065e+00,1.376544800060733653e+00,1.570071699999999959e+00,1.377138700000000160e+00,1.571020499999999931e+00,1.377146800000000004e+00,1.571032599999999890e+00,1.376865100000000064e+00,1.570583199999999957e+00,-4.925000099999999881e-01
1.375684040533201813e+00,1.568697000000000008e+00,1.376993800081018682e+00,1.570788499999999921e+00,1.376050400000000229e+00,1.569282300000000019e+00,1.376212500000000061e+00,1.569540900000000017e+00,1.376546300000000000e+00,1.570073800000000075e+00,-4.900000099999999859e-01
1.375679550487247882e+00,1.568689800000000023e+00,1.377452100101315802e+00,1.571520599999999934e+00,1.375527000000000166e+00,1.568446199999999902e+00,1.376348600000000033e+00,1.569758299999999940e+00,1.376867700000000028e+00,1.570587200000000072e+00,-4.875000099999999836e-01
1.375705160371704094e+00,1.568731000000000098e+00,1.377853200121618826e+00,1.572161200000000036e+00,1.375933400000000528e+00,1.569095399999999918e+00,1.376952500000000024e+00,1.570722600000000080e+00,1.376332600000000017e+00,1.569732799999999928e+00,-4.850000099999999814e-01
1.375761770187474919e+00,1.568821400000000033e+00,1.378130000141923439e+00,1.572604099999999949e+00,1.376851800000000736e+00,1.570562500000000083e+00,1.376286300000000073e+00,1.569658800000000021e+00,1.376150100000000043e+00,1.569441400000000097e+00,-4.824999899999999897e-01
1.375850279935140863e+00,1.568962699999999932e+00,1.378215900162223617e+00,1.572742599999999991e+00,1.377865000000001006e+00,1.572179599999999899e+00,1.375980699999999946e+00,1.569170699999999918e+00,1.376890900000000029e+00,1.570624199999999915e+00,-4.799999899999999875e-01
1.375971289615603999e+00,1.569156100000000054e+00,1.377251900214092828e+00,1.571202299999999941e+00,1.377507600000001942e+00,1.571609299999999987e+00,1.376391300000000095e+00,1.569826500000000014e+00,1.376275499999999985e+00,1.569641099999999900e+00,-4.774999899999999853e-01
1.376125799229672930e+00,1.569402799999999987e+00,1.376277100271898535e+00,1.569645500000000027e+00,1.376576500000003422e+00,1.570122599999999924e+00,1.375946600000000020e+00,1.569116500000000025e+00,1.375748500000000041e+00,1.568800200000000089e+00,-4.749999899999999831e-01
1.376314408778150034e+00,1.569704100000000047e+00,1.375405300343636616e+00,1.568252999999999897e+00,1.375656600000005225e+00,1.568653599999999981e+00,1.376081499999999957e+00,1.569331400000000043e+00,1.376854299999999975e+00,1.570566099999999965e+00,-4.724999999999999756e-01
1.376538118261830146e+00,1.570061200000000046e+00,1.374749700437303934e+00,1.567206099999999935e+00,1.375332500000008951e+00,1.568136500000000044e+00,1.377233300000000105e+00,1.571171300000000048e+00,1.376576699999999986e+00,1.570122199999999912e+00,-4.699999999999999734e-01
1.376797727681519978e+00,1.570475599999999972e+00,1.374423900560896250e+00,1.566685899999999965e+00,1.375920300000014862e+00,1.569074199999999975e+00,1.376899099999999931e+00,1.570637199999999956e+00,1.376970500000000097e+00,1.570751299999999961e+00,-4.675000000000000266e-01
1.377093837038010138e+00,1.570948500000000081e+00,1.374541400722408824e+00,1.566873299999999913e+00,1.376594700000024041e+00,1.570151199999999969e+00,1.376113799999999943e+00,1.569383699999999937e+00,1.376233199999999934e+00,1.569574199999999919e+00,-4.650000000000000244e-01
1.377427346332130043e+00,1.571480999999999906e+00,1.375215600929837967e+00,1.567949400000000049e+00,1.376855400000039698e+00,1.570567700000000011e+00,1.376907899999999962e+00,1.570651100000000078e+00,1.375827099999999970e+00,1.568925300000000078e+00,-4.625000100000000169e-01
1.377799155564650047e+00,1.572074699999999936e+00,1.376560101191179664e+00,1.570095400000000030e+00,1.376201900000065592e+00,1.569523999999999919e+00,1.377144099999999982e+00,1.571028599999999997e+00,1.376982600000000057e+00,1.570770699999999964e+00,-4.600000100000000147e-01
1.377808969764229952e+00,1.572090100000000046e+00,1.377540101583909937e+00,1.571660400000000068e+00,1.375589500000109933e+00,1.568545700000000043e+00,1.376132799999999934e+00,1.569413699999999912e+00,1.376565599999999945e+00,1.570104600000000072e+00,-4.575000100000000125e-01
1.377705889254289939e+00,1.571925199999999911e+00,1.378209002016852258e+00,1.572729000000000044e+00,1.375471800000177103e+00,1.568358300000000094e+00,1.376042399999999999e+00,1.569269299999999978e+00,1.376792400000000027e+00,1.570467000000000057e+00,-4.550000100000000103e-01
1.377505013728240080e+00,1.571604299999999954e+00,1.378544302548960987e+00,1.573265099999999972e+00,1.375997700000292978e+00,1.569198300000000046e+00,1.376186099999999968e+00,1.569498199999999954e+00,1.376123900000000067e+00,1.569399200000000105e+00,-4.524999900000000186e-01
1.377221942878539940e+00,1.571152099999999940e+00,1.378523703239170395e+00,1.573232799999999987e+00,1.377315800000483481e+00,1.571302200000000093e+00,1.375718100000000055e+00,1.568751699999999971e+00,1.375986900000000013e+00,1.569180699999999984e+00,-4.499999900000000164e-01
1.376871976398589936e+00,1.570593200000000023e+00,1.378124704146434398e+00,1.572596000000000105e+00,1.377704500000813681e+00,1.571922899999999901e+00,1.376477799999999974e+00,1.569964200000000032e+00,1.376937199999999972e+00,1.570697999999999928e+00,-4.474999900000000141e-01
1.376470613981499946e+00,1.569952199999999909e+00,1.377325105329703314e+00,1.571318500000000062e+00,1.377335700001308227e+00,1.571334599999999915e+00,1.377348800000000040e+00,1.571355199999999952e+00,1.376701200000000069e+00,1.570321099999999914e+00,-4.449999900000000119e-01
1.376033155320339985e+00,1.569253599999999915e+00,1.376102106847925777e+00,1.569364699999999946e+00,1.376498200002161054e+00,1.569997499999999935e+00,1.376512299999999911e+00,1.570019199999999948e+00,1.376548799999999906e+00,1.570077799999999968e+00,-4.425000000000000044e-01
1.375575000108209878e+00,1.568522100000000030e+00,1.374433508760047884e+00,1.566698200000000041e+00,1.375480700003565371e+00,1.568371799999999983e+00,1.376345399999999941e+00,1.569753399999999965e+00,1.376378300000000054e+00,1.569804999999999895e+00,-4.400000000000000022e-01
1.375111548038119968e+00,1.567782199999999904e+00,1.373972911381116102e+00,1.565963100000000052e+00,1.375811000006000651e+00,1.568899599999999950e+00,1.377223000000000086e+00,1.571154799999999963e+00,1.376279199999999925e+00,1.569647599999999921e+00,-4.375000000000000000e-01
1.374658298803220102e+00,1.567058400000000074e+00,1.374051514574653021e+00,1.566089000000000064e+00,1.376720400009650236e+00,1.570352200000000087e+00,1.376632899999999937e+00,1.570211299999999977e+00,1.376836799999999972e+00,1.570537800000000095e+00,-4.349999999999999978e-01
1.374230352096480035e+00,1.566375499999999921e+00,1.374548318669674085e+00,1.566882700000000073e+00,1.377567600015936033e+00,1.571705300000000083e+00,1.376001000000000030e+00,1.569202900000000067e+00,1.376039000000000012e+00,1.569263800000000098e+00,-4.324999999999999956e-01
1.373843407611009981e+00,1.565757899999999925e+00,1.375342423995213004e+00,1.568151199999999967e+00,1.377711200026280336e+00,1.571935099999999919e+00,1.376728200000000069e+00,1.570364199999999988e+00,1.375950900000000088e+00,1.569123700000000010e+00,-4.300000099999999881e-01
1.373512665039920089e+00,1.565230300000000074e+00,1.376312930880255081e+00,1.569701400000000024e+00,1.376782400044185728e+00,1.570451000000000041e+00,1.376460400000000028e+00,1.569936500000000068e+00,1.376963699999999902e+00,1.570740500000000095e+00,-4.275000099999999859e-01
1.373253724076300086e+00,1.564817200000000019e+00,1.377338839653766023e+00,1.571340299999999912e+00,1.375803800071759619e+00,1.568888499999999908e+00,1.375798100000000135e+00,1.568879399999999924e+00,1.376718799999999909e+00,1.570349199999999890e+00,-4.250000099999999836e-01
1.373081784413320072e+00,1.564543400000000029e+00,1.378299250644751117e+00,1.572874700000000070e+00,1.375432000118313125e+00,1.568294999999999995e+00,1.376818100000000600e+00,1.570507600000000004e+00,1.376690900000000051e+00,1.570304600000000050e+00,-4.225000099999999814e-01
1.373012245744690052e+00,1.564433100000000021e+00,1.379073364182408890e+00,1.574111700000000003e+00,1.376323300193157628e+00,1.569718100000000005e+00,1.377236600000001809e+00,1.571176399999999918e+00,1.376036000000000037e+00,1.569258899999999901e+00,-4.199999899999999897e-01
1.373092399033009947e+00,1.564559599999999939e+00,1.378673379472612925e+00,1.573472100000000040e+00,1.377311100317651915e+00,1.571295499999999956e+00,1.376137500000004676e+00,1.569420899999999897e+00,1.376211800000000096e+00,1.569538799999999901e+00,-4.174999899999999875e-01
1.373115249383829894e+00,1.564594999999999958e+00,1.377890600665919951e+00,1.572221199999999985e+00,1.377753900524123054e+00,1.572002600000000028e+00,1.375914200000012855e+00,1.569064999999999932e+00,1.376829300000000034e+00,1.570526099999999925e+00,-4.149999899999999853e-01
1.373091898232619901e+00,1.564556800000000081e+00,1.376894029299049915e+00,1.570628799999999936e+00,1.377373500882615565e+00,1.571394900000000039e+00,1.376102200000033804e+00,1.569364900000000063e+00,1.376827599999999929e+00,1.570522900000000055e+00,-4.124999899999999831e-01
1.373033047015000063e+00,1.564462800000000042e+00,1.375852766908679969e+00,1.568965399999999955e+00,1.375891801463175801e+00,1.569027900000000031e+00,1.375692000000095838e+00,1.568709399999999921e+00,1.376431900000000041e+00,1.569890999999999925e+00,-4.099999999999999756e-01
1.372949997166399871e+00,1.564329999999999998e+00,1.374935915031590072e+00,1.567501299999999986e+00,1.375320102406728751e+00,1.568116099999999902e+00,1.376433800000250507e+00,1.569894399999999912e+00,1.375948500000000019e+00,1.569119300000000106e+00,-4.074999999999999734e-01
1.372853450122699881e+00,1.564176100000000069e+00,1.374312775204679982e+00,1.566506600000000082e+00,1.375532003744918574e+00,1.568454900000000096e+00,1.377352700000672225e+00,1.571361900000000089e+00,1.376537600000000028e+00,1.570059899999999953e+00,-4.050000000000000266e-01
1.372754707319099987e+00,1.564018600000000037e+00,1.374152548964729936e+00,1.566251800000000083e+00,1.376291406241218152e+00,1.569667200000000040e+00,1.376584400001989561e+00,1.570135199999999953e+00,1.376622599999999919e+00,1.570195800000000030e+00,-4.025000000000000244e-01
1.372664570191199918e+00,1.563874800000000009e+00,1.374624237848399932e+00,1.567006899999999980e+00,1.377362110659102079e+00,1.571375699999999931e+00,1.376333500004906396e+00,1.569734200000000079e+00,1.376962800000000042e+00,1.570739000000000107e+00,-4.000000100000000169e-01
1.372594040174800023e+00,1.563762400000000108e+00,1.375448550094229949e+00,1.568320600000000065e+00,1.377030818819539926e+00,1.570847499999999952e+00,1.377191500013686953e+00,1.571103799999999939e+00,1.376282000000000005e+00,1.569651799999999930e+00,-3.975000100000000147e-01
1.372554018705299805e+00,1.563698800000000055e+00,1.376291358105590001e+00,1.569665099999999924e+00,1.376147929490069144e+00,1.569437699999999936e+00,1.376757100040815196e+00,1.570410700000000048e+00,1.376265300000000025e+00,1.569625400000000059e+00,-3.950000100000000125e-01
1.372555707218100052e+00,1.563701400000000019e+00,1.377045364168079988e+00,1.570868500000000001e+00,1.375356146394202117e+00,1.568173599999999945e+00,1.375993000092443186e+00,1.569190300000000038e+00,1.376711100000000298e+00,1.570336900000000036e+00,-3.925000100000000103e-01
1.372609907150200037e+00,1.563787700000000003e+00,1.377603470568559807e+00,1.571759499999999976e+00,1.375298473255847975e+00,1.568082500000000046e+00,1.376366100276165350e+00,1.569786200000000020e+00,1.376449000000002476e+00,1.569918499999999995e+00,-3.899999900000000186e-01
1.372727719934899948e+00,1.563975200000000010e+00,1.377858379590139792e+00,1.572166600000000081e+00,1.376361418007259863e+00,1.569778600000000024e+00,1.376115600823041962e+00,1.569385599999999936e+00,1.375862200000045332e+00,1.568981399999999971e+00,-3.874999900000000164e-01
1.372919947008399921e+00,1.564281299999999986e+00,1.377702993519799968e+00,1.571918099999999985e+00,1.377444204175109821e+00,1.571506999999999987e+00,1.375763701873887523e+00,1.568824299999999949e+00,1.376516600000125656e+00,1.570026499999999992e+00,-3.849999900000000141e-01
1.373197889806800021e+00,1.564723599999999992e+00,1.377030114643100100e+00,1.570842700000000036e+00,1.377873135370089930e+00,1.572191499999999964e+00,1.376909605520425517e+00,1.570654400000000006e+00,1.376666200001012585e+00,1.570265699999999987e+00,-3.824999900000000119e-01
1.373572349765399991e+00,1.565319399999999916e+00,1.375732545245699878e+00,1.568768900000000022e+00,1.376974415202940172e+00,1.570755600000000030e+00,1.377181516738580136e+00,1.571088199999999935e+00,1.377015800016102354e+00,1.570823599999999987e+00,-3.800000000000000044e-01
1.374408799117300184e+00,1.566645300000000018e+00,1.374978708231799907e+00,1.567566500000000085e+00,1.375954030719479970e+00,1.569125499999999951e+00,1.376224038995412791e+00,1.569559600000000055e+00,1.376324900048233824e+00,1.569720400000000016e+00,-3.775000000000000022e-01
1.375110667220599936e+00,1.567759899999999984e+00,1.374208605949699846e+00,1.566337599999999997e+00,1.375457146132839981e+00,1.568332099999999896e+00,1.376719603691820115e+00,1.570350499999999982e+00,1.375847300642346838e+00,1.568958599999999981e+00,-3.750000000000000000e-01
1.375652954277299944e+00,1.568622399999999972e+00,1.373457447178799917e+00,1.565138300000000093e+00,1.375773385407299987e+00,1.568836600000000026e+00,1.377308999206759976e+00,1.571291200000000110e+00,1.376822004340191308e+00,1.570513999999999966e+00,-3.724999999999999978e-01
1.376010160489499867e+00,1.569191900000000084e+00,1.372760440698900020e+00,1.564024999999999999e+00,1.377192572507099921e+00,1.571100500000000011e+00,1.376230165519559900e+00,1.569566400000000028e+00,1.376503629769747938e+00,1.570005300000000048e+00,-3.699999999999999956e-01
1.376156886059900053e+00,1.569427700000000092e+00,1.372152695288400004e+00,1.563053800000000049e+00,1.377574865093299961e+00,1.571710099999999999e+00,1.375860816721499846e+00,1.568976200000000043e+00,1.376985630496369906e+00,1.570774399999999904e+00,-3.675000099999999881e-01
1.376067831190100010e+00,1.569288999999999934e+00,1.371669219725500044e+00,1.562281000000000031e+00,1.377115580932199990e+00,1.570975299999999963e+00,1.376391027222199970e+00,1.569820200000000110e+00,1.376183085583259968e+00,1.569490700000000016e+00,-3.650000099999999859e-01
1.375717796082500000e+00,1.568734800000000096e+00,1.371345222789300156e+00,1.561762799999999896e+00,1.376102496544600040e+00,1.569355199999999950e+00,1.375902926583800090e+00,1.569036700000000062e+00,1.375829424805599999e+00,1.568920599999999999e+00,-3.625000099999999836e-01
1.375081280939399964e+00,1.567724300000000071e+00,1.371215913259399954e+00,1.561555400000000038e+00,1.374823688451999981e+00,1.567309300000000016e+00,1.376122301800299930e+00,1.569377500000000092e+00,1.377032327154500191e+00,1.570823300000000033e+00,-3.600000099999999814e-01
1.374132785966599934e+00,1.566216800000000076e+00,1.371245792631899940e+00,1.561600799999999900e+00,1.375060149971000012e+00,1.567680799999999985e+00,1.377276113546300085e+00,1.571210400000000007e+00,1.376497016190999956e+00,1.569962999999999997e+00,-3.574999899999999897e-01
1.372847211358800168e+00,1.564171299999999931e+00,1.371710299051299931e+00,1.562339099999999981e+00,1.376047028128799976e+00,1.569251299999999905e+00,1.376732024113000108e+00,1.570337400000000105e+00,1.376856972775799992e+00,1.570537800000000095e+00,-3.549999899999999875e-01
1.371199257322400111e+00,1.561547199999999913e+00,1.372458277981500219e+00,1.563528900000000110e+00,1.377214912744500142e+00,1.571111900000000006e+00,1.376171908480000150e+00,1.569444800000000084e+00,1.376364776872200046e+00,1.569752000000000036e+00,-3.524999899999999853e-01
1.369163224058000061e+00,1.558303400000000005e+00,1.373338174880599949e+00,1.564929400000000026e+00,1.377993893612999843e+00,1.572354400000000041e+00,1.377230295512399838e+00,1.571134400000000042e+00,1.376130314861999882e+00,1.569377900000000103e+00,-3.499999899999999831e-01
1.366714111769200102e+00,1.554399099999999923e+00,1.374198935205299898e+00,1.566299700000000072e+00,1.377581581944000044e+00,1.571693900000000088e+00,1.377058562748999959e+00,1.570859699999999970e+00,1.377016101211000043e+00,1.570791999999999966e+00,-3.474999999999999756e-01
1.363826620657599964e+00,1.549793699999999941e+00,1.374889004409500126e+00,1.567398499999999917e+00,1.376268195428000052e+00,1.569597399999999920e+00,1.375937189075800093e+00,1.569069899999999906e+00,1.376138294610999901e+00,1.569390899999999922e+00,-3.449999999999999734e-01
1.360474950925899984e+00,1.544446100000000044e+00,1.375257027953699973e+00,1.567985100000000021e+00,1.374434570807800071e+00,1.566672099999999901e+00,1.376319281040399911e+00,1.569679999999999964e+00,1.375801495446800082e+00,1.568852799999999936e+00,-3.425000000000000266e-01
1.356634202775599984e+00,1.538315700000000064e+00,1.375151751296999958e+00,1.567818300000000109e+00,1.372461944827199964e+00,1.563525700000000018e+00,1.376479917042000123e+00,1.569935999999999998e+00,1.377034304176999902e+00,1.570821199999999918e+00,-3.400000000000000244e-01
1.353502016594600121e+00,1.533374500000000085e+00,1.373828400605000111e+00,1.565696500000000047e+00,1.371702374592999929e+00,1.562311500000000075e+00,1.375551886170000015e+00,1.568454400000000026e+00,1.376519399935199894e+00,1.569998999999999922e+00,-3.375000100000000169e-01
1.350305775616599924e+00,1.528327299999999944e+00,1.371708522048999956e+00,1.562311400000000017e+00,1.372339628121999944e+00,1.563329200000000085e+00,1.375990997843299812e+00,1.569155199999999972e+00,1.376999103399999980e+00,1.570764800000000072e+00,-3.350000100000000147e-01
1.347052781642299912e+00,1.523186799999999952e+00,1.368871551601999803e+00,1.557790900000000089e+00,1.373855322152999880e+00,1.565748700000000104e+00,1.377392907880999884e+00,1.571393800000000063e+00,1.376150997307600043e+00,1.569410299999999925e+00,-3.325000100000000125e-01
1.343749936473499940e+00,1.517965599999999915e+00,1.365397325233000059e+00,1.552262699999999995e+00,1.375731573426100196e+00,1.568739799999999907e+00,1.376764199696900004e+00,1.570390299999999906e+00,1.375853795169399874e+00,1.568936200000000003e+00,-3.300000100000000103e-01
1.340404841916300160e+00,1.512676499999999979e+00,1.361364978914199941e+00,1.545854400000000073e+00,1.375510066463000003e+00,1.568383000000000083e+00,1.374032683180500092e+00,1.566029799999999916e+00,1.377279505521999958e+00,1.571212599999999959e+00,-3.274999900000000186e-01
1.337024499764499996e+00,1.507332200000000011e+00,1.356853948619999972e+00,1.538694000000000006e+00,1.373477973477099878e+00,1.565144400000000102e+00,1.373009073642599942e+00,1.564397599999999944e+00,1.375916795617800004e+00,1.569037000000000015e+00,-3.249999900000000164e-01
1.333616411823199899e+00,1.501945599999999992e+00,1.351943770320700011e+00,1.530909199999999970e+00,1.369743767216999863e+00,1.559194900000000050e+00,1.374892088407299928e+00,1.567401400000000056e+00,1.376664501049999823e+00,1.570230599999999921e+00,-3.224999900000000141e-01
1.330187379894099964e+00,1.496529199999999893e+00,1.346713779989499926e+00,1.522627699999999917e+00,1.364415720433499901e+00,1.550705299999999953e+00,1.374769587203199972e+00,1.567207000000000017e+00,1.373390777267800011e+00,1.565005999999999897e+00,-3.199999900000000119e-01
1.326745105779999934e+00,1.491095800000000082e+00,1.341516725742500027e+00,1.514400799999999991e+00,1.358686162931600050e+00,1.541600300000000034e+00,1.370483656100299985e+00,1.560368999999999895e+00,1.374867487994400062e+00,1.567362099999999980e+00,-3.175000000000000044e-01
1.323296491280699927e+00,1.485658200000000040e+00,1.336193237149399859e+00,1.505991199999999974e+00,1.352425818571000082e+00,1.531662499999999927e+00,1.363922008548200004e+00,1.549923299999999893e+00,1.370828258650500064e+00,1.560919200000000062e+00,-3.150000000000000022e-01
1.319848838197899887e+00,1.480229000000000017e+00,1.330782220553899942e+00,1.497459199999999990e+00,1.345866778589600132e+00,1.521268000000000065e+00,1.356693455914899982e+00,1.538432400000000033e+00,1.363191103170400043e+00,1.548757799999999962e+00,-3.125000000000000000e-01
1.316409548335100155e+00,1.474821099999999996e+00,1.325322682298699872e+00,1.488864799999999988e+00,1.339241234224499921e+00,1.510793700000000017e+00,1.349222001731700038e+00,1.526582600000000012e+00,1.355179944971800055e+00,1.536030800000000029e+00,-3.099999999999999978e-01
1.312985723492300139e+00,1.469446999999999948e+00,1.319853428727599809e+00,1.480268399999999929e+00,1.332410579233700210e+00,1.500024699999999989e+00,1.341564946044299989e+00,1.514470200000000100e+00,1.347034785799199996e+00,1.523121699999999912e+00,-3.074999999999999956e-01
1.309584565471999973e+00,1.464119699999999913e+00,1.314413366183500020e+00,1.471729899999999924e+00,1.325547627654400040e+00,1.489218200000000047e+00,1.333815289779300084e+00,1.502234800000000092e+00,1.338837226244599998e+00,1.510159100000000088e+00,-3.050000099999999881e-01
1.306213376074999877e+00,1.458851600000000026e+00,1.309041501010000053e+00,1.463309600000000099e+00,1.318669378577200124e+00,1.478407599999999933e+00,1.326010233054999876e+00,1.489942300000000053e+00,1.330621266559899984e+00,1.497201199999999899e+00,-3.025000099999999859e-01
1.302879357104000047e+00,1.453655700000000106e+00,1.303776739549100006e+00,1.455067799999999911e+00,1.311792831096100009e+00,1.467626199999999992e+00,1.318188276238900114e+00,1.477653399999999895e+00,1.322400206834300151e+00,1.484266899999999945e+00,-3.000000099999999836e-01
1.298977548421200057e+00,1.447597100000000081e+00,1.298487311067400007e+00,1.446824200000000005e+00,1.304962380762900054e+00,1.456934699999999916e+00,1.310383019538300164e+00,1.465418200000000004e+00,1.314180247120499967e+00,1.471366500000000022e+00,-2.975000099999999814e-01
1.295020760919599834e+00,1.441450200000000015e+00,1.293290684039900107e+00,1.438733000000000040e+00,1.298204030775200080e+00,1.446383699999999939e+00,1.302622563157800117e+00,1.453282100000000021e+00,1.305966687452200015e+00,1.458507800000000021e+00,-2.949999899999999897e-01
1.291028492357400026e+00,1.435246699999999986e+00,1.288182457145200077e+00,1.430787599999999937e+00,1.291549382037199933e+00,1.436018100000000075e+00,1.294932507292100077e+00,1.441285300000000102e+00,1.297767727888499811e+00,1.445704899999999959e+00,-2.924999899999999875e-01
1.287020340486199954e+00,1.429017800000000005e+00,1.283157629062799954e+00,1.422981000000000051e+00,1.285029535454699889e+00,1.425882099999999930e+00,1.287341652144800008e+00,1.429471099999999995e+00,1.289596168524799857e+00,1.432976699999999992e+00,-2.899999899999999853e-01
1.283015603059600052e+00,1.422795199999999927e+00,1.278211698470099966e+00,1.415306399999999964e+00,1.278666589467000181e+00,1.416003799999999924e+00,1.279875297906200027e+00,1.417876600000000042e+00,1.281467609474099989e+00,1.420347100000000085e+00,-2.874999899999999831e-01
1.279033977833800018e+00,1.416610200000000042e+00,1.273340064046600162e+00,1.407756999999999925e+00,1.272479244254199893e+00,1.406418799999999969e+00,1.272558544749900156e+00,1.406541899999999901e+00,1.273405150901699923e+00,1.407852600000000010e+00,-2.849999999999999756e-01
1.275094962561600154e+00,1.410494700000000101e+00,1.268537924470000133e+00,1.400325999999999960e+00,1.266482500389299881e+00,1.397147700000000103e+00,1.265417492873200045e+00,1.395504700000000042e+00,1.265440493040600023e+00,1.395539800000000108e+00,-2.824999999999999734e-01
1.271217954996400001e+00,1.404479699999999998e+00,1.263800778420399951e+00,1.393006699999999931e+00,1.260691658445199925e+00,1.388210799999999967e+00,1.258478342463599908e+00,1.384802099999999925e+00,1.257614936189900057e+00,1.383473399999999964e+00,-2.800000000000000266e-01
1.267422252894599977e+00,1.398597099999999926e+00,1.259135640878300100e+00,1.385814000000000101e+00,1.255107818092700001e+00,1.379614099999999954e+00,1.251764093687399937e+00,1.374470400000000092e+00,1.249981380736200132e+00,1.371730300000000069e+00,-2.775000000000000244e-01
1.263727754007800019e+00,1.392878300000000014e+00,1.254580407537200015e+00,1.378799099999999944e+00,1.249748679120000094e+00,1.371376200000000045e+00,1.245306846777400001e+00,1.364555100000000021e+00,1.242591927052300038e+00,1.360390400000000000e+00,-2.750000100000000169e-01
1.260153856091399849e+00,1.387354699999999941e+00,1.250174277577499993e+00,1.372022199999999970e+00,1.244628541804299937e+00,1.363516299999999903e+00,1.239141501988499927e+00,1.355104700000000051e+00,1.235472275331199965e+00,1.349491500000000066e+00,-2.725000100000000147e-01
1.256719756899999929e+00,1.382058000000000009e+00,1.245956050179899854e+00,1.365542899999999893e+00,1.239761306424999932e+00,1.356053799999999976e+00,1.233305559591500122e+00,1.346178700000000061e+00,1.228611025487200026e+00,1.339010400000000045e+00,-2.700000100000000125e-01
1.253445354186999872e+00,1.377019500000000063e+00,1.241964824525799926e+00,1.359421100000000049e+00,1.235169473156600084e+00,1.349026000000000058e+00,1.227857720014799980e+00,1.337862499999999955e+00,1.222031377686900067e+00,1.328981799999999991e+00,-2.675000100000000103e-01
1.250349845706800078e+00,1.372270799999999902e+00,1.238239599795700085e+00,1.353716700000000106e+00,1.230876541977300009e+00,1.342466399999999949e+00,1.222870483784200157e+00,1.330259300000000033e+00,1.215980033726500098e+00,1.319778399999999907e+00,-2.649999900000000186e-01
1.247452929213100026e+00,1.367843499999999990e+00,1.234819575170200023e+00,1.348489599999999955e+00,1.226907913113600035e+00,1.336411599999999922e+00,1.218396051277899961e+00,1.323450299999999968e+00,1.211036697813300034e+00,1.312272000000000105e+00,-2.624999900000000164e-01
1.244774002460400153e+00,1.363769100000000067e+00,1.231743549828999917e+00,1.343799799999999989e+00,1.223288586792800059e+00,1.330898200000000031e+00,1.214490522905300018e+00,1.317515900000000073e+00,1.207593772801299981e+00,1.307052600000000009e+00,-2.599999900000000141e-01
1.242338660307099829e+00,1.360010299999999894e+00,1.228972427041600035e+00,1.339571099999999904e+00,1.220019763074999819e+00,1.325923399999999974e+00,1.211266899486699966e+00,1.312621700000000002e+00,1.205285956037499995e+00,1.303556200000000054e+00,-2.574999900000000119e-01
1.240054724060100089e+00,1.356491300000000066e+00,1.226517508128600165e+00,1.335825700000000005e+00,1.217105541912899991e+00,1.321489600000000042e+00,1.208754181232299940e+00,1.308810400000000040e+00,1.204425349784699950e+00,1.302253099999999941e+00,-2.550000000000000044e-01
1.237914293257299958e+00,1.353199800000000064e+00,1.224335292353400106e+00,1.332496799999999926e+00,1.214545823312799921e+00,1.317597600000000035e+00,1.206886467664399998e+00,1.305981300000000012e+00,1.203635544046700145e+00,1.301058100000000106e+00,-2.525000000000000022e-01
1.235909967437699875e+00,1.350123299999999915e+00,1.222381778980200062e+00,1.329518100000000036e+00,1.212341207282900069e+00,1.314249199999999895e+00,1.205765859523600048e+00,1.304283599999999987e+00,1.203433542579700033e+00,1.300752499999999978e+00,-2.500000000000000000e-01
1.234033946138199944e+00,1.347249399999999930e+00,1.220613067270500007e+00,1.326822600000000074e+00,1.210510093982499980e+00,1.311471300000000006e+00,1.205228955620900155e+00,1.303469400000000000e+00,1.203454142730600029e+00,1.300784299999999893e+00,-2.474999999999999978e-01
1.232278528897799985e+00,1.344565900000000092e+00,1.218985356487499949e+00,1.324343999999999966e+00,1.209015883134000102e+00,1.309207800000000033e+00,1.204645251380800142e+00,1.302586400000000033e+00,1.203366242090400107e+00,1.300650199999999979e+00,-2.449999999999999956e-01
1.230636215255400012e+00,1.342060199999999925e+00,1.217454845895500126e+00,1.322015600000000068e+00,1.207807774361000064e+00,1.307379099999999905e+00,1.203893545920200037e+00,1.301449899999999937e+00,1.203510643139900083e+00,1.300869499999999901e+00,-2.425000099999999881e-01
1.229099204748000052e+00,1.339720100000000080e+00,1.215977634756999937e+00,1.319770799999999911e+00,1.206834867287899904e+00,1.305905899999999953e+00,1.203456242745200022e+00,1.300786900000000079e+00,1.203354542005799832e+00,1.300633099999999986e+00,-2.399999899999999964e-01
1.227659996915500207e+00,1.337533199999999978e+00,1.214592323638399973e+00,1.317660700000000018e+00,1.206075161768200177e+00,1.304751200000000111e+00,1.203435242591500032e+00,1.300754500000000036e+00,1.203468242832499868e+00,1.300804599999999978e+00,-2.374999999999999889e-01
1.226310691295700028e+00,1.335487199999999985e+00,1.213364014183299977e+00,1.315794700000000095e+00,1.205556258000100023e+00,1.303962800000000088e+00,1.203484242947999938e+00,1.300829999999999931e+00,1.203385742232199851e+00,1.300680400000000070e+00,-2.349999999999999867e-01
1.225043687426699890e+00,1.333569800000000027e+00,1.212269506100600136e+00,1.314136100000000029e+00,1.205227455612700060e+00,1.303464799999999979e+00,1.203454542730599819e+00,1.300784200000000057e+00,1.203414042437799925e+00,1.300723000000000074e+00,-2.325000000000000122e-01
1.223851484847400028e+00,1.331768400000000074e+00,1.211285799101099903e+00,1.312648400000000048e+00,1.205037954233900033e+00,1.303180599999999911e+00,1.203421842494199812e+00,1.300734000000000057e+00,1.203437842609699882e+00,1.300759100000000057e+00,-2.300000000000000100e-01
1.222726283094800026e+00,1.330070899999999945e+00,1.210389592895600108e+00,1.311294799999999983e+00,1.204757152192099889e+00,1.302757699999999907e+00,1.203420442484199882e+00,1.300733300000000092e+00,1.203365942087599949e+00,1.300650099999999920e+00,-2.275000100000000025e-01
1.221660481708700008e+00,1.328464599999999995e+00,1.209557887194000037e+00,1.310038700000000000e+00,1.204413749700099956e+00,1.302238900000000088e+00,1.203439642623300054e+00,1.300762699999999938e+00,1.203481142925300063e+00,1.300824500000000050e+00,-2.249999900000000108e-01
1.220646280227100089e+00,1.326937599999999939e+00,1.208767481706100044e+00,1.308843399999999990e+00,1.204027546897000089e+00,1.301653699999999914e+00,1.203468342831599980e+00,1.300804599999999978e+00,1.203334841861199989e+00,1.300602999999999954e+00,-2.225000000000000033e-01
1.219676178188100035e+00,1.325477000000000016e+00,1.207995276142699970e+00,1.307672299999999899e+00,1.203618843924799897e+00,1.301032200000000083e+00,1.203450242699700024e+00,1.300777599999999978e+00,1.203497943047100005e+00,1.300849900000000003e+00,-2.200000000000000011e-01
1.218921567597899935e+00,1.324281599999999948e+00,1.207266270500200189e+00,1.306561000000000083e+00,1.203427042533300018e+00,1.300739199999999984e+00,1.203378642179500080e+00,1.300670400000000004e+00,1.203314341713799918e+00,1.300572400000000073e+00,-2.174999999999999989e-01
1.218482860021800063e+00,1.323577500000000073e+00,1.206802166934100029e+00,1.305852699999999977e+00,1.203416342456000043e+00,1.300724299999999944e+00,1.203366842094000022e+00,1.300650700000000048e+00,1.203473142866199996e+00,1.300812199999999974e+00,-2.149999999999999967e-01
1.218364055449799865e+00,1.323370099999999994e+00,1.206515064775000035e+00,1.305414099999999911e+00,1.203437042605099982e+00,1.300758400000000092e+00,1.203444042656099944e+00,1.300767900000000088e+00,1.203333741854800021e+00,1.300601499999999966e+00,-2.125000099999999892e-01
1.218568953874499927e+00,1.323664699999999916e+00,1.206317263354300007e+00,1.305112400000000061e+00,1.203338941892099889e+00,1.300612199999999996e+00,1.203479442912499975e+00,1.300823300000000016e+00,1.203455442737900061e+00,1.300786400000000009e+00,-2.099999899999999975e-01
1.219101655286100039e+00,1.324466600000000049e+00,1.206121062001900057e+00,1.304814099999999977e+00,1.203390642268599819e+00,1.300691700000000006e+00,1.203410942415999996e+00,1.300718800000000064e+00,1.203364742079400029e+00,1.300648100000000085e+00,-2.074999999999999900e-01
1.219966059675300141e+00,1.325780900000000040e+00,1.205838660049199929e+00,1.304386299999999999e+00,1.203588543706499925e+00,1.300988699999999998e+00,1.203361542057600042e+00,1.300642800000000099e+00,1.203423542506899979e+00,1.300737299999999985e+00,-2.049999999999999878e-01
1.221166167033099992e+00,1.327613099999999990e+00,1.205382256827800092e+00,1.303695599999999954e+00,1.203585643685600060e+00,1.300980699999999990e+00,1.203417542462300149e+00,1.300729000000000024e+00,1.203399542332300065e+00,1.300701099999999943e+00,-2.025000000000000133e-01
1.222705977351300044e+00,1.329968299999999992e+00,1.204664251666400121e+00,1.302609099999999964e+00,1.203035039682900154e+00,1.300145600000000012e+00,1.203492643008899909e+00,1.300842899999999913e+00,1.203371442128599922e+00,1.300658199999999987e+00,-2.000000000000000111e-01
1.224589390620800078e+00,1.332851900000000089e+00,1.203855845683799997e+00,1.301390599999999953e+00,1.203385842234999892e+00,1.300678599999999907e+00,1.203440942634199873e+00,1.300763099999999950e+00,1.203450342700599807e+00,1.300778400000000001e+00,-1.975000100000000036e-01
1.226820506833500080e+00,1.336269099999999987e+00,1.203991446603300153e+00,1.301600799999999891e+00,1.203756944928899841e+00,1.301243699999999892e+00,1.203381342198599935e+00,1.300673200000000085e+00,1.203347741953900041e+00,1.300622500000000015e+00,-1.949999900000000119e-01
1.229403125978399958e+00,1.340225199999999894e+00,1.204703351746500006e+00,1.302682300000000071e+00,1.203276041434599986e+00,1.300518899999999922e+00,1.203363542070300163e+00,1.300647499999999956e+00,1.203470642848899930e+00,1.300808900000000046e+00,-1.925000000000000044e-01
1.232341448049099952e+00,1.344725600000000076e+00,1.205623658432199985e+00,1.304078099999999907e+00,1.201071425418400063e+00,1.297182000000000057e+00,1.203522343226300029e+00,1.300886999999999905e+00,1.203302141624700061e+00,1.300553999999999988e+00,-1.900000000000000022e-01
1.235639173033799887e+00,1.349775299999999900e+00,1.206384863981899924e+00,1.305231299999999983e+00,1.203297141590099928e+00,1.300543100000000063e+00,1.203430142553300053e+00,1.300746699999999922e+00,1.203474042874300043e+00,1.300813400000000009e+00,-1.875000000000000000e-01
1.239300300926200027e+00,1.355379799999999912e+00,1.206618965714500114e+00,1.305584700000000042e+00,1.204600351057100172e+00,1.302516199999999902e+00,1.203542043367299863e+00,1.300918100000000077e+00,1.203313341707500150e+00,1.300571300000000097e+00,-1.849999999999999978e-01
1.243329031716200017e+00,1.361544300000000041e+00,1.205958460951499944e+00,1.304581400000000002e+00,1.202846838316899980e+00,1.299866600000000094e+00,1.203299241603799974e+00,1.300549699999999920e+00,1.203463342796099900e+00,1.300797699999999946e+00,-1.824999999999999956e-01
1.247729165394799944e+00,1.368273999999999990e+00,1.204035347013499901e+00,1.301664200000000049e+00,1.195902187866299871e+00,1.289359099999999980e+00,1.203829445455500080e+00,1.301350599999999913e+00,1.203355142009399970e+00,1.300633699999999893e+00,-1.800000099999999881e-01
1.251390984721600041e+00,1.373925099999999899e+00,1.198671208063399884e+00,1.293289300000000086e+00,1.205346356477700054e+00,1.303606999999999960e+00,1.203428942543300018e+00,1.300745800000000063e+00,1.203415642450500034e+00,1.300725600000000037e+00,-1.774999899999999964e-01
1.255180309020500040e+00,1.379779199999999983e+00,1.198133804140799841e+00,1.292392999999999903e+00,1.208451679034900028e+00,1.308365599999999906e+00,1.203995846665099956e+00,1.301604699999999948e+00,1.203371942132200001e+00,1.300658799999999893e+00,-1.749999999999999889e-01
1.259057237331300039e+00,1.385773300000000097e+00,1.202170033418300088e+00,1.298569899999999944e+00,1.201916731559300011e+00,1.298533600000000066e+00,1.203795445208099890e+00,1.301297900000000007e+00,1.203389942263199952e+00,1.300687300000000102e+00,-1.724999999999999867e-01
1.262981968697900026e+00,1.391844199999999976e+00,1.210526594068000117e+00,1.311414800000000103e+00,1.182440390070099934e+00,1.269009499999999901e+00,1.203150940526900081e+00,1.300330299999999939e+00,1.203567543553699881e+00,1.300955499999999931e+00,-1.700000000000000122e-01
1.266914902161899947e+00,1.397928800000000082e+00,1.222950384259799961e+00,1.330522399999999994e+00,1.213895818585200015e+00,1.316120600000000085e+00,1.206401764141999955e+00,1.305236899999999922e+00,1.204186348049399946e+00,1.301892000000000049e+00,-1.675000000000000100e-01
1.270815936765400167e+00,1.403963999999999990e+00,1.239188402167600067e+00,1.355487499999999956e+00,1.217653745885500127e+00,1.322352799999999995e+00,1.196971895637899852e+00,1.291012999999999966e+00,1.206907967819100147e+00,1.306011299999999986e+00,-1.650000100000000025e-01
1.274645571550000023e+00,1.409886799999999996e+00,1.258987745962400151e+00,1.385904800000000048e+00,1.196072889106799986e+00,1.290294100000000110e+00,1.215714231794700062e+00,1.319320000000000048e+00,1.215288028697899980e+00,1.318695299999999904e+00,-1.624999900000000108e-01
1.278363705556899932e+00,1.415634000000000059e+00,1.282095013815100160e+00,1.421368799999999988e+00,1.151512665389500034e+00,1.222533700000000056e+00,1.169783498121099941e+00,1.250008500000000078e+00,1.240321010554999992e+00,1.356693699999999891e+00,-1.600000000000000033e-01
1.281930737830300204e+00,1.421142499999999975e+00,1.292015386129000021e+00,1.436577800000000016e+00,1.261256162643400014e+00,1.391676799999999936e+00,1.282166014547200028e+00,1.420394200000000051e+00,1.370354455209900069e+00,1.558065999999999951e+00,-1.575000000000000011e-01
1.285306767409799988e+00,1.426349199999999984e+00,1.300032244890600097e+00,1.449044699999999963e+00,1.332911483198199853e+00,1.501078399999999924e+00,1.340566438808300065e+00,1.519468400000000052e+00,1.347879891939199881e+00,1.525012699999999999e+00,-1.549999999999999989e-01
1.288452093339500060e+00,1.431191000000000102e+00,1.306454292107899873e+00,1.459171999999999914e+00,1.356370053618399796e+00,1.536045300000000058e+00,1.339414330438299938e+00,1.509953399999999890e+00,1.344289965858500135e+00,1.516742100000000093e+00,-1.524999999999999967e-01
1.291326714659899899e+00,1.435604700000000067e+00,1.311589629785500088e+00,1.467362300000000008e+00,1.321523100467800083e+00,1.481884800000000002e+00,1.344848469915799871e+00,1.520190200000000047e+00,1.342648753934099881e+00,1.516788199999999920e+00,-1.500000099999999892e-01
1.293891130414100088e+00,1.439527500000000071e+00,1.315746559931599835e+00,1.474018100000000109e+00,1.334922797804700023e+00,1.504938799999999910e+00,1.342395752097900186e+00,1.516131799999999918e+00,1.343137457484799846e+00,1.517544900000000085e+00,-1.474999899999999975e-01
1.296105139642800053e+00,1.442895899999999898e+00,1.319233784551700150e+00,1.479541800000000018e+00,1.341021342094300017e+00,1.513405399999999901e+00,1.342923955934099967e+00,1.516942299999999966e+00,1.342848955391100052e+00,1.517056299999999913e+00,-1.449999999999999900e-01
1.297929341388999847e+00,1.445647099999999963e+00,1.322359705653799899e+00,1.484336000000000100e+00,1.341790847689499966e+00,1.513805199999999962e+00,1.342583853464800026e+00,1.516275000000000039e+00,1.343287358574400070e+00,1.517582800000000010e+00,-1.424999999999999878e-01
1.299323534695099980e+00,1.447717799999999944e+00,1.325432525243400050e+00,1.488803099999999935e+00,1.339203628943999913e+00,1.512658000000000058e+00,1.343817462426099896e+00,1.517465899999999923e+00,1.343818562436099873e+00,1.517628900000000058e+00,-1.400000000000000133e-01
1.298341703148999882e+00,1.447437400000000096e+00,1.327943931928199817e+00,1.492749199999999998e+00,1.341234343856000155e+00,1.513469500000000023e+00,1.342924655939599976e+00,1.517239599999999911e+00,1.343036856755400077e+00,1.517153100000000032e+00,-1.375000000000000111e-01
1.297260095908000066e+00,1.446752299999999991e+00,1.330001245884300021e+00,1.496117600000000047e+00,1.341592446274399997e+00,1.514325600000000049e+00,1.343141557514800022e+00,1.516524900000000065e+00,1.343214158043199991e+00,1.517570099999999922e+00,-1.350000100000000036e-01
1.296197295320000054e+00,1.445873500000000034e+00,1.331672764882800175e+00,1.498947999999999947e+00,1.341320143969700007e+00,1.515064399999999978e+00,1.343258858366999986e+00,1.517501699999999953e+00,1.343255358342499983e+00,1.517053599999999891e+00,-1.324999900000000119e-01
1.295271783200000026e+00,1.445012100000000022e+00,1.333026886693400082e+00,1.501279699999999995e+00,1.341460344711900010e+00,1.515524000000000093e+00,1.342919055897699998e+00,1.517357300000000020e+00,1.343020056633499992e+00,1.517280799999999985e+00,-1.300000000000000044e-01
1.294602441959999961e+00,1.444379199999999974e+00,1.334131509088799961e+00,1.503152599999999950e+00,1.342678154173299943e+00,1.515604699999999916e+00,1.343442559701200079e+00,1.517157300000000042e+00,1.343214258045099863e+00,1.517219199999999990e+00,-1.275000000000000022e-01
1.294307753779999848e+00,1.444185999999999970e+00,1.335054929839800009e+00,1.504606099999999946e+00,1.342421854347999988e+00,1.515585100000000018e+00,1.342953156155100025e+00,1.517257999999999996e+00,1.343068956988199947e+00,1.516807000000000016e+00,-1.250000000000000000e-01
1.294506400830000015e+00,1.444643499999999969e+00,1.335865446716399951e+00,1.505679800000000013e+00,1.341897451136500052e+00,1.515572099999999978e+00,1.343453559755799942e+00,1.517883300000000046e+00,1.343110557291099960e+00,1.517516599999999993e+00,-1.224999999999999978e-01
1.295316965340000070e+00,1.445962799999999993e+00,1.336631157490300037e+00,1.506413199999999897e+00,1.342311250437999925e+00,1.515672799999999931e+00,1.343211058013199954e+00,1.516923000000000021e+00,1.343381459258299992e+00,1.517350800000000000e+00,-1.199999999999999956e-01
1.296858029440000060e+00,1.448355199999999954e+00,1.337504280444099969e+00,1.507451300000000050e+00,1.342374438161699990e+00,1.516340400000000033e+00,1.343106957457500084e+00,1.517168599999999978e+00,1.342967456251499936e+00,1.516826400000000019e+00,-1.174999999999999933e-01
1.299248175360000035e+00,1.452031700000000036e+00,1.338306524761200045e+00,1.508400900000000044e+00,1.342645242670000183e+00,1.516928099999999890e+00,1.343270357951400040e+00,1.517565599999999959e+00,1.343252558322399981e+00,1.517664899999999983e+00,-1.150000000000000050e-01
1.302606085240000100e+00,1.457203400000000038e+00,1.339014029750800194e+00,1.509297399999999900e+00,1.343006163433800193e+00,1.517122999999999999e+00,1.343313058818100147e+00,1.517240300000000097e+00,1.343353459050999898e+00,1.517187700000000028e+00,-1.125000000000000028e-01
1.307050541309999980e+00,1.464081399999999977e+00,1.339603434721399866e+00,1.510175800000000068e+00,1.343339699922700081e+00,1.516612300000000024e+00,1.343316162521599910e+00,1.517299200000000070e+00,1.342864855510299993e+00,1.516859799999999980e+00,-1.100000000000000006e-01
1.312699825719999991e+00,1.472876899999999933e+00,1.340050978982100016e+00,1.511071599999999959e+00,1.342492531599499994e+00,1.516145099999999912e+00,1.343280450095200029e+00,1.517693900000000040e+00,1.343520960407899922e+00,1.517960100000000034e+00,-1.074999999999999983e-01
1.319672820699999916e+00,1.483800900000000089e+00,1.340333201842199840e+00,1.512019900000000083e+00,1.342761825076800086e+00,1.516470699999999949e+00,1.343367050464400192e+00,1.517411099999999902e+00,1.342694253141100136e+00,1.516135100000000069e+00,-1.049999999999999961e-01
1.328088008410000187e+00,1.497064600000000079e+00,1.340426342609299937e+00,1.513055800000000062e+00,1.343279293709400024e+00,1.517085400000000028e+00,1.343033711181399914e+00,1.516896500000000092e+00,1.343222962932700160e+00,1.517570700000000050e+00,-1.024999999999999939e-01
1.338064171040000083e+00,1.512879099999999921e+00,1.340306940592500107e+00,1.514214900000000030e+00,1.343176450851199855e+00,1.517485699999999937e+00,1.343276528060800112e+00,1.517549599999999943e+00,1.343259345933299986e+00,1.517389300000000052e+00,-1.000000000000000056e-01
1.329178880700000009e+00,1.510715000000000030e+00,1.340054079921999985e+00,1.514221100000000098e+00,1.342479367627299913e+00,1.517346499999999931e+00,1.343240257528800052e+00,1.517271500000000106e+00,1.342465470023999963e+00,1.515723500000000001e+00,-9.749999600000000544e-02
1.321928486499999833e+00,1.509190999999999949e+00,1.340065182899000007e+00,1.514357399999999965e+00,1.342313429772000077e+00,1.517158400000000018e+00,1.342467193861999863e+00,1.517155800000000054e+00,1.343294962615999788e+00,1.518393799999999905e+00,-9.499999900000000164e-02
1.316185725400000006e+00,1.508281599999999889e+00,1.340396689600000135e+00,1.514801599999999970e+00,1.342650460395000023e+00,1.517072200000000093e+00,1.343130342640999952e+00,1.517580499999999999e+00,1.342521911535000001e+00,1.516229199999999944e+00,-9.250000099999999836e-02
1.311824231299999921e+00,1.507960900000000048e+00,1.341105039939999966e+00,1.515731099999999998e+00,1.343461782609000066e+00,1.517238300000000040e+00,1.344815022301000029e+00,1.517529399999999917e+00,1.341586425380999925e+00,1.516740999999999895e+00,-9.000000399999999456e-02
1.308716938799999951e+00,1.508203399999999972e+00,1.342246373850000118e+00,1.517323399999999989e+00,1.345310331699999917e+00,1.517721400000000109e+00,1.343025729564000015e+00,1.516866400000000059e+00,1.343911809935999901e+00,1.517893200000000054e+00,-8.749999899999999498e-02
1.306737178499999930e+00,1.508982999999999963e+00,1.343877531240000200e+00,1.519756000000000107e+00,1.346491633572000080e+00,1.518788299999999980e+00,1.340526984157000001e+00,1.517298000000000036e+00,1.342701095126999977e+00,1.515500099999999906e+00,-8.500000100000000558e-02
1.305758385600000127e+00,1.510274399999999906e+00,1.346054452039999960e+00,1.523206400000000071e+00,1.346817990791999931e+00,1.520077899999999982e+00,1.341821091823000023e+00,1.517614699999999983e+00,1.343146830300999905e+00,1.518294899999999892e+00,-8.250000300000000231e-02
1.305653493899999962e+00,1.512051599999999940e+00,1.348833876180000058e+00,1.527852100000000046e+00,1.346101805928999973e+00,1.521229399999999954e+00,1.344462932989999970e+00,1.516980599999999901e+00,1.342846734137999931e+00,1.516318099999999891e+00,-7.999999800000000272e-02
1.306295835800000082e+00,1.514288999999999996e+00,1.350129827349999978e+00,1.529574999999999907e+00,1.345143066492999973e+00,1.521980899999999970e+00,1.344991027924000049e+00,1.517694600000000005e+00,1.343705236019000049e+00,1.516690600000000000e+00,-7.750000099999999892e-02
1.307558646000000158e+00,1.516961000000000004e+00,1.351483564060000031e+00,1.531428000000000011e+00,1.345168371356000092e+00,1.523573300000000019e+00,1.343482757931000027e+00,1.519022499999999942e+00,1.343237131059999978e+00,1.518038199999999893e+00,-7.500000299999999565e-02
1.309315357300000038e+00,1.520041699999999940e+00,1.352831020669999829e+00,1.533374999999999932e+00,1.346808050117999978e+00,1.526539599999999997e+00,1.342927320033000083e+00,1.520089999999999941e+00,1.340964809479000097e+00,1.515892699999999982e+00,-7.249999799999999606e-02
1.311438803399999964e+00,1.523505600000000015e+00,1.354108031290000014e+00,1.535379899999999909e+00,1.350692932374999877e+00,1.531412699999999960e+00,1.347124073350999929e+00,1.524202000000000057e+00,1.345784657754000024e+00,1.519212999999999925e+00,-7.000000000000000666e-02
1.313802618300000002e+00,1.527326699999999926e+00,1.355250330250000079e+00,1.537406599999999957e+00,1.355489536165999986e+00,1.536934299999999975e+00,1.356401865404000207e+00,1.535153400000000001e+00,1.350119300944999878e+00,1.529465700000000039e+00,-6.750000300000000286e-02
1.316279734599999918e+00,1.531479500000000105e+00,1.356194051889999974e+00,1.539418799999999976e+00,1.359730086529000070e+00,1.541881000000000057e+00,1.363286430215000067e+00,1.546397199999999916e+00,1.368000979715999987e+00,1.556055399999999977e+00,-6.499999800000000327e-02
1.318743687200000014e+00,1.535938299999999979e+00,1.356874730279999941e+00,1.541380600000000101e+00,1.362857815449999954e+00,1.545965000000000034e+00,1.365682458119999998e+00,1.553029999999999911e+00,1.369714096855999985e+00,1.558190699999999929e+00,-6.250000000000000000e-02
1.321067408300000023e+00,1.540677199999999969e+00,1.357228399789999873e+00,1.543255800000000066e+00,1.364315954917999951e+00,1.548898499999999956e+00,1.366596564551000093e+00,1.556417500000000009e+00,1.369214191866999997e+00,1.559211099999999961e+00,-5.999999899999999831e-02
1.319399374599999897e+00,1.540539399999999892e+00,1.357307014900000164e+00,1.545066599999999957e+00,1.364698267572000079e+00,1.551658500000000052e+00,1.367466074742999860e+00,1.557809900000000081e+00,1.368992689653000028e+00,1.560800299999999918e+00,-5.750000100000000197e-02
1.317314207700000184e+00,1.540555600000000025e+00,1.357461271760000088e+00,1.546729699999999985e+00,1.365102292543000084e+00,1.554043800000000086e+00,1.369627495795000094e+00,1.558779499999999985e+00,1.371300912734999988e+00,1.558840199999999898e+00,-5.500000000000000028e-02
1.314788532100000129e+00,1.540711399999999953e+00,1.357648097590000047e+00,1.548250099999999962e+00,1.365770202743999961e+00,1.556005199999999977e+00,1.371375313478000013e+00,1.559378399999999942e+00,1.369057990306000061e+00,1.560777999999999999e+00,-5.249999799999999911e-02
1.311798972600000113e+00,1.540992300000000093e+00,1.357824019659999992e+00,1.549633100000000097e+00,1.366943971089000121e+00,1.557494500000000004e+00,1.369873998499000045e+00,1.558960200000000018e+00,1.371777517501000077e+00,1.560532299999999983e+00,-5.000000100000000225e-02
1.308321855400000011e+00,1.541383699999999912e+00,1.357945765430000007e+00,1.550883900000000093e+00,1.368382445443999895e+00,1.558156799999999897e+00,1.367902578714000006e+00,1.559412100000000079e+00,1.369109090815999963e+00,1.559456900000000035e+00,-4.749999900000000108e-02
1.304333904099999941e+00,1.541871400000000003e+00,1.357969761900000183e+00,1.552007700000000101e+00,1.369437871464000089e+00,1.558083399999999896e+00,1.369444194206999921e+00,1.560635199999999889e+00,1.370815907884999962e+00,1.561149399999999909e+00,-4.500000199999999728e-02
1.299811546299999954e+00,1.542440800000000056e+00,1.357852836640000005e+00,1.553009599999999990e+00,1.370008063916000163e+00,1.557874299999999934e+00,1.371698416685000144e+00,1.559832000000000107e+00,1.370744707172000032e+00,1.559588299999999927e+00,-4.250000000000000305e-02
1.294731204299999883e+00,1.543077500000000102e+00,1.357551517000000096e+00,1.553895000000000026e+00,1.369990537574000022e+00,1.558129899999999957e+00,1.371372913521999859e+00,1.559460999999999986e+00,1.370212701852999926e+00,1.560637499999999900e+00,-3.999999900000000136e-02
1.289069502999999894e+00,1.543766999999999889e+00,1.356684298100000019e+00,1.554687099999999988e+00,1.369802249141000017e+00,1.559014300000000075e+00,1.370206701525999993e+00,1.560930600000000057e+00,1.368638986114999900e+00,1.560477399999999903e+00,-3.750000099999999809e-02
1.282802870999999900e+00,1.544494699999999998e+00,1.355388193700000077e+00,1.555371499999999907e+00,1.369827415670000104e+00,1.559699200000000063e+00,1.370173701961999946e+00,1.560620799999999919e+00,1.371926318986999904e+00,1.559730899999999920e+00,-3.500000000000000333e-02
1.275908030000000082e+00,1.545246499999999967e+00,1.353621696499999860e+00,1.555966900000000042e+00,1.369836402490000049e+00,1.559974399999999983e+00,1.369866997996999958e+00,1.559249200000000002e+00,1.369441894144000083e+00,1.561221799999999993e+00,-3.249999900000000164e-02
1.268361306000000077e+00,1.546007600000000037e+00,1.351343199599999823e+00,1.556492100000000045e+00,1.369599974969999856e+00,1.559630199999999967e+00,1.369163683735000081e+00,1.560868399999999934e+00,1.370803207760000086e+00,1.559542100000000042e+00,-2.999999899999999942e-02
1.260139224999999863e+00,1.546763799999999911e+00,1.348510996699999964e+00,1.556965900000000014e+00,1.368880620300000128e+00,1.559205500000000022e+00,1.369000524542000052e+00,1.561037800000000031e+00,1.370136601091999973e+00,1.560584699999999936e+00,-2.750000000000000014e-02
1.251218409000000031e+00,1.547500400000000109e+00,1.345083481199999875e+00,1.557407100000000044e+00,1.368103896659999874e+00,1.559190400000000087e+00,1.370565955343999942e+00,1.558952300000000069e+00,1.370408303807999939e+00,1.560740800000000039e+00,-2.500000000000000139e-02
1.241575386000000059e+00,1.548203100000000054e+00,1.341018846100000106e+00,1.557834500000000011e+00,1.367461592940000026e+00,1.559580900000000048e+00,1.372071929294000014e+00,1.560052299999999947e+00,1.370454904272999874e+00,1.559218299999999946e+00,-2.250000099999999864e-02
1.231186481999999804e+00,1.548857499999999998e+00,1.336275885500000093e+00,1.558266600000000057e+00,1.367144998110000120e+00,1.560373199999999905e+00,1.370829822526000052e+00,1.561717000000000022e+00,1.370518104906999879e+00,1.560887200000000030e+00,-2.000000000000000042e-02
1.219832030000000067e+00,1.549383900000000036e+00,1.329469811899999909e+00,1.558558600000000016e+00,1.366512379380000031e+00,1.560931300000000022e+00,1.368533049362000042e+00,1.559827700000000039e+00,1.368354383275000030e+00,1.560189000000000048e+00,-1.750000000000000167e-02
1.207386620000000077e+00,1.549937099999999957e+00,1.322204741500000003e+00,1.558789600000000108e+00,1.365040734440000181e+00,1.560862699999999936e+00,1.369813075901000099e+00,1.559611099999999917e+00,1.371743017115999885e+00,1.559720999999999913e+00,-1.499999999999999944e-02
1.193674783999999933e+00,1.550507300000000033e+00,1.314134463700000088e+00,1.558977000000000057e+00,1.362723150299999908e+00,1.560391099999999920e+00,1.372238471184999975e+00,1.561548900000000017e+00,1.369754197031999965e+00,1.561171400000000098e+00,-1.250000000000000069e-02
1.178521358999999880e+00,1.551084799999999930e+00,1.304913570599999906e+00,1.559138099999999971e+00,1.359552714699999942e+00,1.559740300000000079e+00,1.369968044936999974e+00,1.559836000000000000e+00,1.370789011272000035e+00,1.559930899999999898e+00,-9.999999799999999273e-03
1.161750882000000207e+00,1.551659499999999969e+00,1.294196152000000044e+00,1.559289900000000006e+00,1.355976704499999963e+00,1.559816199999999986e+00,1.368164673999999970e+00,1.559005100000000033e+00,1.370207294116999819e+00,1.560558600000000018e+00,-7.499999799999999654e-03
1.143187991000000014e+00,1.552221700000000038e+00,1.281636596000000017e+00,1.559449899999999944e+00,1.350787741700000044e+00,1.560416599999999931e+00,1.369156457619999934e+00,1.561595300000000019e+00,1.370005099858000008e+00,1.560021799999999903e+00,-4.999999899999999636e-03
1.122657518000000021e+00,1.552761400000000069e+00,1.266889193999999996e+00,1.559635199999999999e+00,1.342485251000000046e+00,1.561058400000000068e+00,1.367843928480000137e+00,1.560973799999999967e+00,1.370727508702000108e+00,1.559653600000000084e+00,-2.499999900000000018e-03
1.099984198000000024e+00,1.553268899999999952e+00,1.249608239999999926e+00,1.559863000000000000e+00,1.329568657300000067e+00,1.561258199999999929e+00,1.364382349710000053e+00,1.558451199999999925e+00,1.370725668646300077e+00,1.561403799999999897e+00,0.000000000000000000e+00
1.074992573999999923e+00,1.553734399999999960e+00,1.232437752999999914e+00,1.560075499999999948e+00,1.310292191300000075e+00,1.560726800000000081e+00,1.360612332300000116e+00,1.560583499999999901e+00,1.368317517092999980e+00,1.558864800000000050e+00,2.499999900000000018e-03
1.047507379999999877e+00,1.554148000000000085e+00,1.200207801999999990e+00,1.560334000000000110e+00,1.292053333999999998e+00,1.560255100000000006e+00,1.351346749099999967e+00,1.561627499999999946e+00,1.369312896509999877e+00,1.560565900000000061e+00,4.999999899999999636e-03
1.017353367999999980e+00,1.554499700000000040e+00,1.153540175000000056e+00,1.560612799999999911e+00,1.264423762000000062e+00,1.560053099999999970e+00,1.330208039600000003e+00,1.559109400000000090e+00,1.367450377529999983e+00,1.560686900000000099e+00,7.499999799999999654e-03
9.843551229999999430e-01,1.554779899999999992e+00,1.093056457000000092e+00,1.560886400000000007e+00,1.216973955000000052e+00,1.560330999999999912e+00,1.293074985999999926e+00,1.560193299999999894e+00,1.357670534300000176e+00,1.559228800000000081e+00,9.999999799999999273e-03
9.483374720000000702e-01,1.554978699999999936e+00,1.019378510999999987e+00,1.561128899999999931e+00,1.130532560000000020e+00,1.560949200000000037e+00,1.226451058999999955e+00,1.561692000000000080e+00,1.315067614099999949e+00,1.561777799999999994e+00,1.250000000000000069e-02
9.091250119999999546e-01,1.555086100000000027e+00,9.331278620000000856e-01,1.561314899999999950e+00,9.742975940000000445e-01,1.561519600000000008e+00,1.054256054999999970e+00,1.559915799999999964e+00,1.173738054999999836e+00,1.560179500000000052e+00,1.499999999999999944e-02
8.665424910000000258e-01,1.555092499999999989e+00,8.349262290000000197e-01,1.561418900000000054e+00,7.741928889999999397e-01,1.561893600000000104e+00,6.941153799999999485e-01,1.559003099999999975e+00,4.328233400000000008e-01,1.560844399999999910e+00,1.750000000000000167e-02
8.204145019999999899e-01,1.554987799999999920e+00,7.253953599999999335e-01,1.561414999999999997e+00,5.561427599999999583e-01,1.561922400000000044e+00,3.195297700000000463e-01,1.560014100000000070e+00,2.207791009999999776e-01,1.559948899999999972e+00,2.000000000000000042e-02
7.650062380000000051e-01,1.555261500000000074e+00,6.107972900000000482e-01,1.561512000000000011e+00,3.703732499999999872e-01,1.561718600000000068e+00,1.853795819999999872e-01,1.560438400000000003e+00,1.808152462100000024e-01,1.559406599999999976e+00,2.250000099999999864e-02
7.087941199999999720e-01,1.555505399999999927e+00,5.096255100000000038e-01,1.561625599999999947e+00,2.582397980000000204e-01,1.561710500000000001e+00,1.914467310000000089e-01,1.561001199999999978e+00,1.812914213000000052e-01,1.559795599999999949e+00,2.500000000000000139e-02
6.524027699999999097e-01,1.555720900000000073e+00,4.221703399999999773e-01,1.561744299999999974e+00,2.037866289999999969e-01,1.561657099999999909e+00,1.839745442000000064e-01,1.561462300000000081e+00,1.802685192899999844e-01,1.560725300000000093e+00,2.750000000000000014e-02
5.964570700000000336e-01,1.555909599999999893e+00,3.487222399999999611e-01,1.561856300000000086e+00,1.910580740000000222e-01,1.561317400000000077e+00,1.808115115299999964e-01,1.561343399999999937e+00,1.801999141489999956e-01,1.560845599999999944e+00,2.999999899999999942e-02
5.415817400000000337e-01,1.556072600000000028e+00,2.895716300000000243e-01,1.561949999999999950e+00,1.900779269999999799e-01,1.561442400000000008e+00,1.810589616000000124e-01,1.560822699999999896e+00,1.801281223799999776e-01,1.560042699999999893e+00,3.249999900000000164e-02
4.884014300000000253e-01,1.556211400000000022e+00,2.450089480000000042e-01,1.562013499999999944e+00,1.880848060000000210e-01,1.561471700000000018e+00,1.801402332950000074e-01,1.560248400000000091e+00,1.800869929139999881e-01,1.559491799999999984e+00,3.500000000000000333e-02
4.375410400000000477e-01,1.556327299999999969e+00,2.153246799999999905e-01,1.562035400000000074e+00,1.854867624000000048e-01,1.561495199999999972e+00,1.802982884200000080e-01,1.559974399999999983e+00,1.801245671149999950e-01,1.560028699999999935e+00,3.750000099999999809e-02
3.896253299999999919e-01,1.556421800000000077e+00,2.008093020000000228e-01,1.562003899999999890e+00,1.826918345999999915e-01,1.561602799999999958e+00,1.801416805689999845e-01,1.560050799999999960e+00,1.801867100019999834e-01,1.560933399999999915e+00,3.999999900000000136e-02
3.452789299999999839e-01,1.556496099999999938e+00,1.945086760000000192e-01,1.562129600000000007e+00,1.811812465000000039e-01,1.561778300000000064e+00,1.801645204189999960e-01,1.560297999999999963e+00,1.801907243860000063e-01,1.560994699999999957e+00,4.250000000000000305e-02
3.051266799999999835e-01,1.556551800000000041e+00,1.904978310000000064e-01,1.562227199999999927e+00,1.806095113799999763e-01,1.561986799999999898e+00,1.801683636689999923e-01,1.560619100000000037e+00,1.801303826479999926e-01,1.560122599999999915e+00,4.500000199999999728e-02
2.697933900000000218e-01,1.556590200000000035e+00,1.881986100999999967e-01,1.562297300000000000e+00,1.805892588999999937e-01,1.562215899999999991e+00,1.801966784930000010e-01,1.561049200000000026e+00,1.800847319159999960e-01,1.559461399999999998e+00,4.749999900000000108e-02
2.399036850000000054e-01,1.556612600000000013e+00,1.870328034000000028e-01,1.562340599999999968e+00,1.807331593700000072e-01,1.562453700000000056e+00,1.802394189250000056e-01,1.561622899999999925e+00,1.801365329769999968e-01,1.560211900000000096e+00,5.000000100000000225e-02
2.160824339999999899e-01,1.556620499999999963e+00,1.864222504999999974e-01,1.562357699999999960e+00,1.805833115899999897e-01,1.562692900000000051e+00,1.802784302229999969e-01,1.562201500000000021e+00,1.802029344909999997e-01,1.561178399999999966e+00,5.249999799999999911e-02
1.989543329999999832e-01,1.556615099999999918e+00,1.857887548999999916e-01,1.562349200000000105e+00,1.804159482800000158e-01,1.562883400000000034e+00,1.802992053960000007e-01,1.562508199999999903e+00,1.802126669130000025e-01,1.561338099999999951e+00,5.500000000000000028e-02
1.891441399999999884e-01,1.556597900000000090e+00,1.845541322999999789e-01,1.562315600000000027e+00,1.803170006255999935e-01,1.563050199999999945e+00,1.802946071910000170e-01,1.562416199999999922e+00,1.801400618100000017e-01,1.560329099999999913e+00,5.750000100000000197e-02
1.872766495000000031e-01,1.556570299999999962e+00,1.821402018999999928e-01,1.562257800000000030e+00,1.803724993820000067e-01,1.563218199999999891e+00,1.802687158610000173e-01,1.562066100000000013e+00,1.801566329719999915e-01,1.560642800000000108e+00,5.999999899999999831e-02
1.899754369999999970e-01,1.556453899999999946e+00,1.812892331000000024e-01,1.562276699999999963e+00,1.803848842490000104e-01,1.563375500000000029e+00,1.802477974490000190e-01,1.561733700000000002e+00,1.802230977699999792e-01,1.561718799999999963e+00,6.250000000000000000e-02
1.918761079999999897e-01,1.556372499999999937e+00,1.809667845400000086e-01,1.562331600000000043e+00,1.803748562009999945e-01,1.563437100000000024e+00,1.802446271799999777e-01,1.561708499999999944e+00,1.802654608320000129e-01,1.562486100000000100e+00,6.499999800000000327e-02
1.930614199999999836e-01,1.556322800000000006e+00,1.810101055499999945e-01,1.562413199999999946e+00,1.803628937439999969e-01,1.563442500000000068e+00,1.802738203800000050e-01,1.562108400000000064e+00,1.802872824070000102e-01,1.562984499999999999e+00,6.750000300000000286e-02
1.936140689999999998e-01,1.556301200000000051e+00,1.812564359999999930e-01,1.562512399999999912e+00,1.803694855319999957e-01,1.563431100000000074e+00,1.803260664790000134e-01,1.562880000000000047e+00,1.802511597860000092e-01,1.562654100000000046e+00,7.000000000000000666e-02
1.936167739999999915e-01,1.556304700000000096e+00,1.815429766999999972e-01,1.562619800000000003e+00,1.803682289029999997e-01,1.563457499999999945e+00,1.803901376339999973e-01,1.563792300000000024e+00,1.802525298850000124e-01,1.562855399999999895e+00,7.249999799999999606e-02
1.931522789999999823e-01,1.556329599999999980e+00,1.817069686000000184e-01,1.562726400000000071e+00,1.803684478879999942e-01,1.563483699999999921e+00,1.804375956050000007e-01,1.564488600000000007e+00,1.803429664379999908e-01,1.564317900000000039e+00,7.500000299999999565e-02
1.923033040000000082e-01,1.556372599999999995e+00,1.815856115999999743e-01,1.562822799999999956e+00,1.803730117180000203e-01,1.563550400000000007e+00,1.804660205870000089e-01,1.564891800000000055e+00,1.804091212310000025e-01,1.565390499999999907e+00,7.750000099999999892e-02
1.911525700000000216e-01,1.556430200000000097e+00,1.810161772699999949e-01,1.562899899999999898e+00,1.803848196080000132e-01,1.563698299999999985e+00,1.804717834060000081e-01,1.564979300000000073e+00,1.804125614790000054e-01,1.565513600000000061e+00,7.999999800000000272e-02
1.897827900000000068e-01,1.556499199999999972e+00,1.806475451599999782e-01,1.562919600000000075e+00,1.803845607400000051e-01,1.563710500000000003e+00,1.804413542870000053e-01,1.564537800000000090e+00,1.803439965120000044e-01,1.564557200000000092e+00,8.250000300000000231e-02
1.882767056999999911e-01,1.556576299999999913e+00,1.804386301299999995e-01,1.562942400000000065e+00,1.803837485089999915e-01,1.563706299999999993e+00,1.803982407240000141e-01,1.563913600000000015e+00,1.803860495599999836e-01,1.565176399999999912e+00,8.500000100000000558e-02
1.867170309999999778e-01,1.556657699999999922e+00,1.803563235420000133e-01,1.562964800000000043e+00,1.803909042469999946e-01,1.563806100000000088e+00,1.803959902520000103e-01,1.563886000000000109e+00,1.804280426010000105e-01,1.565778700000000079e+00,8.749999899999999498e-02
1.851865025999999970e-01,1.556740299999999966e+00,1.803674884410000068e-01,1.562983599999999917e+00,1.804146192930000114e-01,1.564130400000000032e+00,1.804321130710000165e-01,1.564409299999999892e+00,1.804530844150000202e-01,1.566130000000000022e+00,9.000000399999999456e-02
1.837678399000000073e-01,1.556820599999999999e+00,1.804390176599999784e-01,1.562995200000000029e+00,1.804215646359999814e-01,1.564245700000000072e+00,1.804629751040000007e-01,1.564868099999999984e+00,1.804391634070000028e-01,1.565920699999999943e+00,9.250000099999999836e-02
1.825437576999999756e-01,1.556895399999999929e+00,1.805377839800000050e-01,1.562996499999999900e+00,1.804239422629999867e-01,1.564282799999999973e+00,1.804833766299999975e-01,1.565167500000000045e+00,1.803794090780000137e-01,1.565055800000000108e+00,9.499999900000000164e-02
1.815969766000000152e-01,1.556961100000000098e+00,1.806306803499999891e-01,1.562983900000000093e+00,1.804314927220000142e-01,1.564387200000000089e+00,1.805080884040000111e-01,1.565546399999999894e+00,1.803763488549999794e-01,1.565023400000000064e+00,9.749999600000000544e-02
1.810102344999999779e-01,1.557014200000000015e+00,1.806845598000000053e-01,1.562954100000000013e+00,1.804539565570000004e-01,1.564704899999999954e+00,1.805375205230000113e-01,1.565984199999999937e+00,1.804449338240000089e-01,1.566038599999999947e+00,1.000000000000000056e-01
2.004869940000000017e-01,1.556925499999999962e+00,1.854737830000000032e-01,1.562883299999999975e+00,1.806061735700000004e-01,1.564908399999999977e+00,1.805489613650000102e-01,1.566181899999999905e+00,1.804884469789999890e-01,1.566696000000000089e+00,1.024999999999999939e-01
2.174083209999999877e-01,1.556834899999999910e+00,1.884127022999999845e-01,1.562831899999999941e+00,1.806427363199999969e-01,1.565088000000000035e+00,1.805318601199999984e-01,1.565958699999999926e+00,1.804439037499999954e-01,1.566077799999999964e+00,1.049999999999999961e-01
2.319832889999999814e-01,1.556744499999999976e+00,1.899331419999999992e-01,1.562802299999999978e+00,1.806343924799999889e-01,1.565245999999999915e+00,1.804944374130000029e-01,1.565463300000000002e+00,1.803749087500000070e-01,1.565101000000000075e+00,1.074999999999999983e-01
2.444208830000000054e-01,1.556655899999999981e+00,1.904668520000000198e-01,1.562796700000000039e+00,1.806519304699999995e-01,1.565384499999999957e+00,1.804568646710000002e-01,1.564961300000000000e+00,1.804209220850000184e-01,1.565785500000000052e+00,1.100000000000000006e-01
2.549301860000000031e-01,1.556570999999999927e+00,1.904456119999999864e-01,1.562817499999999971e+00,1.806989216900000139e-01,1.565403099999999936e+00,1.804313530919999797e-01,1.564654900000000071e+00,1.804449938299999834e-01,1.566143300000000016e+00,1.125000000000000028e-01
2.637202909999999956e-01,1.556491700000000034e+00,1.903012209999999926e-01,1.562866799999999889e+00,1.807685481999999899e-01,1.565436100000000108e+00,1.804275720129999983e-01,1.564659500000000092e+00,1.804632751540000135e-01,1.566408400000000034e+00,1.150000000000000050e-01
2.710001899999999742e-01,1.556419699999999962e+00,1.904654510000000078e-01,1.562946900000000028e+00,1.808683744900000112e-01,1.565479499999999913e+00,1.804467058290000203e-01,1.565011500000000000e+00,1.804331329720000043e-01,1.565964200000000028e+00,1.174999999999999933e-01
2.769789900000000360e-01,1.556356899999999932e+00,1.913700910000000199e-01,1.563060300000000069e+00,1.810059657399999966e-01,1.565528999999999948e+00,1.804869119080000084e-01,1.565666699999999967e+00,1.803764088600000037e-01,1.565127799999999958e+00,1.199999999999999956e-01
2.818657199999999863e-01,1.556305199999999944e+00,1.933880529999999764e-01,1.563145999999999924e+00,1.811750645199999843e-01,1.565433599999999981e+00,1.805280985109999903e-01,1.566348000000000074e+00,1.803943801640000011e-01,1.565368700000000057e+00,1.224999999999999978e-01
2.858694299999999799e-01,1.556266300000000102e+00,1.957037299999999924e-01,1.563187000000000104e+00,1.813717472999999969e-01,1.565263300000000024e+00,1.805491547979999889e-01,1.566726400000000075e+00,1.804659253460000057e-01,1.566383999999999999e+00,1.250000000000000000e-01
2.891991999999999896e-01,1.556242200000000020e+00,1.984232350000000034e-01,1.563193099999999891e+00,1.816457560000000193e-01,1.565109800000000106e+00,1.805407523169999806e-01,1.566685899999999965e+00,1.805008478749999812e-01,1.566867900000000091e+00,1.275000000000000022e-01
2.920640700000000090e-01,1.556234499999999965e+00,2.016526040000000131e-01,1.563174099999999900e+00,1.820468123999999799e-01,1.565064900000000092e+00,1.805044788699999847e-01,1.566267499999999924e+00,1.804355531459999884e-01,1.565900800000000093e+00,1.300000000000000044e-01
2.946730800000000317e-01,1.556245199999999995e+00,2.054979419999999890e-01,1.563139800000000079e+00,1.826173462000000025e-01,1.565053699999999992e+00,1.804809074500000055e-01,1.565679299999999996e+00,1.804028907790000136e-01,1.565410900000000050e+00,1.324999900000000119e-01
2.972353199999999696e-01,1.556276100000000051e+00,2.100653470000000134e-01,1.563100200000000051e+00,1.834381513999999991e-01,1.564999000000000029e+00,1.804937168940000114e-01,1.565216299999999894e+00,1.804469439579999834e-01,1.566036699999999948e+00,1.350000100000000036e-01
2.999598299999999829e-01,1.556329000000000073e+00,2.154608419999999858e-01,1.563065200000000043e+00,1.846048406999999947e-01,1.564955799999999897e+00,1.805026671799999927e-01,1.565015899999999904e+00,1.804648552389999938e-01,1.566291099999999936e+00,1.375000000000000111e-01
3.030556399999999595e-01,1.556405800000000061e+00,2.217905139999999942e-01,1.563044300000000053e+00,1.862130237000000077e-01,1.564979099999999956e+00,1.805481938999999869e-01,1.565114899999999976e+00,1.804795482149999797e-01,1.566505100000000095e+00,1.400000000000000133e-01
3.192595099999999686e-01,1.556453000000000086e+00,2.315271559999999840e-01,1.563025799999999910e+00,1.883162141999999983e-01,1.565064400000000022e+00,1.806791598999999970e-01,1.565499200000000091e+00,1.804356878499999983e-01,1.565876199999999940e+00,1.424999999999999878e-01
3.410003200000000234e-01,1.556420799999999938e+00,2.376704369999999844e-01,1.563010599999999917e+00,1.910636459999999759e-01,1.565169299999999986e+00,1.809221002699999969e-01,1.566072799999999932e+00,1.803826457759999946e-01,1.565120700000000031e+00,1.449999999999999900e-01
3.678823500000000246e-01,1.556319800000000031e+00,2.433746950000000020e-01,1.562993800000000100e+00,1.952509739999999938e-01,1.565267799999999987e+00,1.813440394799999966e-01,1.566633299999999895e+00,1.804095326810000177e-01,1.565511000000000097e+00,1.474999899999999975e-01
3.995100899999999844e-01,1.556160800000000011e+00,2.517942380000000036e-01,1.562970900000000052e+00,2.016739559999999876e-01,1.565334400000000015e+00,1.820905009000000074e-01,1.566926199999999936e+00,1.804716468070000079e-01,1.566476600000000108e+00,1.500000099999999892e-01
4.354873999999999690e-01,1.555954199999999954e+00,2.660832830000000038e-01,1.562937299999999974e+00,2.123928840000000040e-01,1.565383200000000086e+00,1.836590862999999962e-01,1.566797100000000054e+00,1.805693066569999949e-01,1.566832699999999967e+00,1.524999999999999967e-01
4.754187699999999905e-01,1.555711000000000066e+00,2.893961899999999976e-01,1.562888300000000008e+00,2.213477850000000191e-01,1.565472200000000091e+00,1.864043108999999809e-01,1.566282299999999905e+00,1.805807726499999988e-01,1.565609000000000028e+00,1.549999999999999989e-01
5.189084699999999550e-01,1.555441700000000038e+00,3.248871999999999871e-01,1.562819200000000075e+00,2.338404840000000151e-01,1.565568800000000094e+00,1.917799769999999904e-01,1.565588600000000108e+00,1.809730276899999823e-01,1.565562399999999910e+00,1.575000000000000011e-01
5.655607299999999560e-01,1.555157200000000017e+00,3.757106500000000349e-01,1.562725499999999990e+00,2.551728839999999887e-01,1.565639999999999921e+00,2.049901949999999862e-01,1.564960499999999977e+00,1.823577576000000033e-01,1.565985399999999972e+00,1.600000000000000033e-01
6.149798899999999735e-01,1.554867999999999917e+00,4.465610300000000255e-01,1.563012199999999963e+00,2.992959299999999878e-01,1.565672799999999976e+00,2.224837610000000021e-01,1.564669400000000099e+00,1.873172721999999957e-01,1.566283300000000045e+00,1.624999900000000108e-01
6.667704599999999537e-01,1.554584900000000047e+00,5.396649199999999924e-01,1.563012499999999916e+00,4.112804600000000144e-01,1.565615800000000002e+00,2.633195360000000207e-01,1.564960700000000093e+00,2.096369999999999900e-01,1.566533900000000035e+00,1.650000100000000025e-01
7.205361900000000208e-01,1.554318400000000100e+00,6.485014500000000348e-01,1.562807999999999975e+00,5.835451200000000282e-01,1.565467799999999965e+00,4.571373899999999768e-01,1.566144299999999934e+00,3.025169300000000172e-01,1.565433700000000039e+00,1.675000000000000100e-01
7.758816159999999407e-01,1.554079400000000000e+00,7.665513189999999533e-01,1.562480899999999950e+00,8.085099430000000087e-01,1.565227900000000005e+00,8.728038390000000257e-01,1.567848099999999967e+00,9.814842919999999804e-01,1.566074699999999931e+00,1.700000000000000122e-01
8.324109910000000445e-01,1.553878499999999940e+00,8.872950320000000390e-01,1.562112799999999968e+00,1.044298265000000114e+00,1.564625099999999991e+00,1.251898868999999914e+00,1.565920800000000002e+00,1.360546225100000006e+00,1.565217599999999987e+00,1.724999999999999867e-01
8.897286240000000790e-01,1.553726399999999952e+00,1.004212910999999986e+00,1.561785800000000002e+00,1.217720271999999992e+00,1.564517399999999947e+00,1.367697587229999900e+00,1.563940600000000014e+00,1.370926912840000123e+00,1.567031899999999922e+00,1.749999999999999889e-01
9.474387279999999523e-01,1.553633899999999901e+00,1.110785275999999877e+00,1.561581700000000072e+00,1.324526629399999988e+00,1.564607999999999999e+00,1.365139461200000071e+00,1.566319000000000017e+00,1.375109782169000150e+00,1.564701700000000084e+00,1.774999899999999964e-01
1.005145986000000047e+00,1.553611499999999923e+00,1.200492954999999862e+00,1.561582299999999979e+00,1.360467644800000153e+00,1.564600599999999897e+00,1.365289891900000052e+00,1.566178999999999988e+00,1.377781580401900019e+00,1.566476600000000108e+00,1.800000099999999881e-01
1.068914969000000159e+00,1.553122200000000008e+00,1.269679159999999918e+00,1.561037999999999926e+00,1.359971609899999878e+00,1.564968499999999985e+00,1.374144831756000107e+00,1.563768400000000058e+00,1.377674734681999968e+00,1.566296700000000097e+00,1.824999999999999956e-01
1.124092085000000019e+00,1.552627299999999932e+00,1.315614287699999885e+00,1.560548499999999894e+00,1.360781545000000037e+00,1.564493099999999970e+00,1.375691762109999994e+00,1.565987599999999924e+00,1.376426495375000059e+00,1.564670900000000087e+00,1.849999999999999978e-01
1.171301820000000049e+00,1.552126600000000023e+00,1.342724951599999939e+00,1.560071699999999950e+00,1.363530584500000087e+00,1.563356399999999979e+00,1.377212405994000077e+00,1.566672000000000065e+00,1.378047473728999828e+00,1.567373899999999987e+00,1.875000000000000000e-01
1.211168618999999946e+00,1.551619499999999929e+00,1.355438263100000151e+00,1.559565700000000055e+00,1.368852562520000093e+00,1.561740799999999929e+00,1.375648639721000155e+00,1.562918100000000088e+00,1.376438109503000051e+00,1.564725799999999944e+00,1.900000000000000022e-01
1.244317112000000058e+00,1.551105699999999921e+00,1.358180733199999990e+00,1.558988599999999947e+00,1.370749928350000202e+00,1.560649299999999906e+00,1.375946107867000112e+00,1.563547800000000043e+00,1.377014668568000033e+00,1.565576700000000043e+00,1.925000000000000044e-01
1.271371535000000108e+00,1.550584799999999985e+00,1.355379272500000010e+00,1.558298299999999914e+00,1.371363370079999866e+00,1.560120600000000080e+00,1.377184950948999953e+00,1.565320299999999998e+00,1.377137566180999917e+00,1.566060800000000031e+00,1.949999900000000119e-01
1.292956608999999979e+00,1.550056300000000054e+00,1.351460896500000120e+00,1.557453200000000093e+00,1.371427645320000055e+00,1.559843199999999985e+00,1.374405400149000034e+00,1.561058000000000057e+00,1.374794245749999977e+00,1.563041099999999961e+00,1.975000100000000036e-01
1.309696513300000031e+00,1.549519799999999892e+00,1.350852310900000131e+00,1.556411100000000047e+00,1.371677611722999846e+00,1.559505600000000047e+00,1.372714204218999923e+00,1.558349699999999949e+00,1.374787247134000134e+00,1.563860100000000086e+00,2.000000000000000111e-01
1.322215559600000034e+00,1.548974800000000096e+00,1.356074404500000163e+00,1.555922599999999933e+00,1.371110117159999975e+00,1.557113600000000098e+00,1.372633464793999947e+00,1.558359599999999956e+00,1.368471884225000101e+00,1.554411500000000057e+00,2.025000000000000133e-01
1.331138784800000030e+00,1.548420799999999931e+00,1.360031326399999907e+00,1.555256100000000030e+00,1.369726238882999825e+00,1.554277499999999979e+00,1.368832801396999921e+00,1.552385600000000032e+00,1.365222351876000051e+00,1.549521300000000101e+00,2.049999999999999878e-01
1.337090125600000068e+00,1.547857599999999945e+00,1.362847338030000133e+00,1.554453400000000096e+00,1.368290485489999986e+00,1.551798900000000092e+00,1.365871903923000064e+00,1.547797700000000054e+00,1.364886748599000166e+00,1.549030300000000082e+00,2.074999999999999900e-01
1.340694317099999866e+00,1.547284700000000068e+00,1.364646300510000021e+00,1.553555800000000042e+00,1.367567165586000000e+00,1.550479399999999952e+00,1.367536223694999942e+00,1.550523799999999897e+00,1.362775127489999960e+00,1.545626600000000073e+00,2.099999899999999975e-01
1.342575792699999937e+00,1.546701700000000068e+00,1.365552673500000092e+00,1.552605599999999919e+00,1.367833493842000037e+00,1.550547700000000084e+00,1.366440488025999933e+00,1.548892399999999947e+00,1.364231642047999848e+00,1.547884800000000061e+00,2.125000099999999892e-01
1.343358993299999860e+00,1.546108000000000038e+00,1.365690520290999910e+00,1.551644100000000082e+00,1.367897881972000018e+00,1.550639600000000007e+00,1.363865331054999963e+00,1.544934199999999924e+00,1.363956139290000147e+00,1.547420100000000076e+00,2.149999999999999967e-01
1.343668252500000104e+00,1.545503400000000083e+00,1.365183900709999953e+00,1.550713100000000066e+00,1.367533862480999840e+00,1.550201399999999952e+00,1.365567260916999981e+00,1.547808599999999979e+00,1.362836628093999858e+00,1.545637600000000056e+00,2.174999999999999989e-01
1.344128207000000019e+00,1.544887300000000074e+00,1.364156876050000022e+00,1.549854400000000076e+00,1.366515067931999949e+00,1.548679399999999928e+00,1.366252957996999973e+00,1.549125700000000050e+00,1.364853548262999983e+00,1.548844799999999911e+00,2.200000000000000011e-01
1.345538491999999975e+00,1.544012200000000057e+00,1.364493919439999869e+00,1.549291100000000032e+00,1.365440316918000052e+00,1.546922300000000083e+00,1.363928240869999975e+00,1.545715799999999973e+00,1.362978029508000066e+00,1.545868599999999926e+00,2.225000000000000033e-01
1.346734555799999900e+00,1.543119200000000024e+00,1.364636017710000093e+00,1.548585799999999901e+00,1.364710898308999942e+00,1.545814000000000021e+00,1.364443942796000009e+00,1.546847599999999989e+00,1.363764937376000130e+00,1.547117400000000087e+00,2.249999900000000108e-01
1.347733019799999932e+00,1.542207600000000012e+00,1.364636243159999873e+00,1.547808099999999909e+00,1.364734301262000127e+00,1.545941000000000010e+00,1.365698357194000012e+00,1.549161400000000022e+00,1.364322642952999987e+00,1.548001500000000030e+00,2.275000100000000025e-01
1.348550408100000153e+00,1.541277100000000067e+00,1.364547667043000123e+00,1.547027900000000011e+00,1.365918214989000123e+00,1.547889700000000035e+00,1.363506634629000125e+00,1.545982500000000037e+00,1.362722226949000026e+00,1.545460499999999904e+00,2.300000000000000100e-01
1.349203340400000117e+00,1.540327100000000060e+00,1.364423359901999921e+00,1.546315099999999942e+00,1.366274577807000012e+00,1.548481299999999949e+00,1.363179331555999907e+00,1.545724700000000063e+00,1.364694046667999983e+00,1.548594500000000096e+00,2.325000000000000122e-01
1.349708338239999916e+00,1.539357099999999923e+00,1.364316592607000000e+00,1.545739399999999986e+00,1.366053751450000187e+00,1.548180600000000018e+00,1.365271752580999864e+00,1.549252199999999968e+00,1.363176131487999987e+00,1.546186099999999897e+00,2.349999999999999867e-01
1.350081822639999984e+00,1.538366600000000028e+00,1.364280136012000044e+00,1.545370600000000039e+00,1.365295411501999956e+00,1.547027500000000000e+00,1.363973939427999937e+00,1.547337699999999927e+00,1.363507534803999999e+00,1.546713800000000028e+00,2.374999999999999889e-01
1.350340514700000050e+00,1.537355100000000085e+00,1.364367060988000091e+00,1.545278499999999999e+00,1.364039733547999900e+00,1.545061599999999924e+00,1.362592525716999958e+00,1.545239800000000052e+00,1.364729847025999865e+00,1.548657100000000009e+00,2.399999899999999964e-01
1.350500835299999869e+00,1.536321999999999965e+00,1.363998186068999807e+00,1.544647199999999998e+00,1.363899019493999942e+00,1.544846399999999953e+00,1.364556345274000160e+00,1.548409600000000053e+00,1.362684026568000029e+00,1.545409599999999939e+00,2.425000099999999881e-01
1.350579506699999932e+00,1.535266999999999937e+00,1.363611459219999933e+00,1.543981000000000048e+00,1.364630581201999870e+00,1.546008300000000002e+00,1.364423043973000071e+00,1.548221099999999906e+00,1.364521444942999873e+00,1.548330699999999949e+00,2.449999999999999956e-01
1.350592949639999985e+00,1.534189299999999978e+00,1.363240112150999828e+00,1.543335200000000018e+00,1.365602484381000181e+00,1.547540300000000091e+00,1.362587725598999988e+00,1.545309499999999892e+00,1.363616035888000066e+00,1.546894299999999944e+00,2.474999999999999978e-01
1.350557885299999983e+00,1.533088800000000029e+00,1.362916776592999923e+00,1.542765399999999953e+00,1.366183494735000004e+00,1.548435199999999901e+00,1.364118940918999989e+00,1.547736400000000012e+00,1.363131831045000020e+00,1.546127400000000041e+00,2.500000000000000000e-01
1.350490635060000111e+00,1.531964799999999904e+00,1.362674184279999867e+00,1.542326899999999945e+00,1.365292156201000084e+00,1.546991500000000075e+00,1.364910948834999971e+00,1.548987499999999962e+00,1.364965849385000096e+00,1.549043699999999912e+00,2.525000000000000022e-01
1.350407720229999997e+00,1.530816699999999919e+00,1.362545366948999970e+00,1.542075000000000085e+00,1.364207230226999856e+00,1.545237799999999995e+00,1.362567625400999960e+00,1.545258999999999938e+00,1.362714926875999932e+00,1.545470099999999958e+00,2.550000000000000044e-01
1.350325961999999880e+00,1.529644000000000004e+00,1.362563056333999878e+00,1.542065400000000031e+00,1.363394426679999993e+00,1.543918799999999925e+00,1.363206531792999998e+00,1.546269099999999952e+00,1.364211741845000159e+00,1.547846300000000008e+00,2.574999900000000119e-01
1.350261781669999994e+00,1.528446399999999983e+00,1.362760184170999977e+00,1.542353300000000038e+00,1.363319455425000104e+00,1.543779299999999965e+00,1.365212751855000128e+00,1.549454600000000015e+00,1.364118540913999977e+00,1.547697199999999995e+00,2.599999900000000141e-01
1.348731811050000173e+00,1.525875799999999893e+00,1.362093310688999859e+00,1.541365499999999944e+00,1.364375038209999946e+00,1.545452400000000059e+00,1.363400033725999938e+00,1.546572000000000058e+00,1.362835128078999869e+00,1.545656900000000000e+00,2.624999900000000164e-01
1.347478024009999942e+00,1.523677600000000076e+00,1.361573373642999796e+00,1.540574300000000063e+00,1.365184947654000114e+00,1.546754399999999974e+00,1.362700526733999995e+00,1.545461299999999927e+00,1.364980949536999999e+00,1.549065700000000101e+00,2.649999900000000186e-01
1.346449972649999882e+00,1.521783099999999944e+00,1.361146532962000055e+00,1.539905000000000079e+00,1.365086155266999945e+00,1.546639899999999956e+00,1.364757747304000013e+00,1.548723800000000095e+00,1.362913528863999968e+00,1.545781300000000025e+00,2.675000100000000103e-01
1.345597909629999922e+00,1.520123799999999914e+00,1.360758748579000033e+00,1.539282599999999945e+00,1.363415432564000218e+00,1.544064199999999998e+00,1.363782837555999938e+00,1.547169999999999934e+00,1.363932339048999909e+00,1.547398100000000110e+00,2.700000100000000125e-01
1.344871687069999933e+00,1.518631199999999959e+00,1.360355880434999998e+00,1.538632500000000070e+00,1.362512424536999944e+00,1.542740100000000059e+00,1.362304722775000032e+00,1.544819100000000001e+00,1.364414143869999929e+00,1.548164600000000002e+00,2.725000100000000147e-01
1.344221157200000016e+00,1.517236599999999935e+00,1.359884188463999832e+00,1.537879800000000019e+00,1.361732417587999899e+00,1.541631500000000043e+00,1.364298042708000036e+00,1.547976699999999983e+00,1.362680926537000126e+00,1.545412299999999961e+00,2.750000100000000169e-01
1.343596272370000122e+00,1.515871399999999980e+00,1.359289432598000058e+00,1.536949799999999922e+00,1.361633416517999962e+00,1.541630999999999974e+00,1.364176341490000111e+00,1.547778199999999993e+00,1.364804247769000112e+00,1.548786299999999949e+00,2.775000000000000244e-01
1.342946884830000132e+00,1.514467000000000008e+00,1.358517872770000023e+00,1.535767700000000069e+00,1.362773526130999890e+00,1.543631200000000092e+00,1.361661416341999997e+00,1.543785600000000091e+00,1.363234432071999791e+00,1.546293300000000093e+00,2.800000000000000266e-01
1.342223046900000050e+00,1.512954799999999933e+00,1.356603053374999979e+00,1.532749399999999929e+00,1.362945629426999927e+00,1.544083799999999895e+00,1.362860028327999906e+00,1.545679900000000107e+00,1.363517434902999925e+00,1.546743600000000107e+00,2.824999999999999734e-01
1.341374510854999924e+00,1.511266400000000010e+00,1.355046418166999889e+00,1.530307400000000095e+00,1.361378413684000144e+00,1.541810899999999984e+00,1.363886538592000042e+00,1.547307999999999906e+00,1.364762347352999949e+00,1.548720000000000097e+00,2.849999999999999756e-01
1.340351329003000025e+00,1.509332799999999919e+00,1.353609199032999921e+00,1.528059700000000021e+00,1.359064890114999979e+00,1.538375300000000001e+00,1.361404413771999833e+00,1.543372500000000036e+00,1.362477924507000004e+00,1.545092600000000038e+00,2.874999899999999831e-01
1.339103353628000148e+00,1.507085800000000031e+00,1.352052227858999922e+00,1.525624300000000044e+00,1.356998069931000028e+00,1.535339999999999927e+00,1.361234012067000121e+00,1.543074099999999893e+00,1.364410543831000133e+00,1.548173800000000044e+00,2.899999899999999853e-01
1.337580437013999868e+00,1.504456599999999922e+00,1.350136836531999895e+00,1.522618999999999945e+00,1.355934459038000028e+00,1.533771199999999890e+00,1.361824617974000118e+00,1.544029600000000002e+00,1.363240332129999954e+00,1.546301799999999949e+00,2.924999899999999875e-01
1.335732631443000029e+00,1.501376700000000008e+00,1.347624256940999965e+00,1.518661899999999898e+00,1.355406853754000052e+00,1.533181700000000092e+00,1.358728187011000177e+00,1.539176000000000100e+00,1.362481724545000050e+00,1.545057399999999914e+00,2.949999899999999897e-01
1.333509889064999898e+00,1.497777499999999984e+00,1.344275420970999946e+00,1.513370600000000010e+00,1.352375223512000124e+00,1.528593799999999892e+00,1.360057800305999987e+00,1.541224399999999939e+00,1.360973509463999864e+00,1.542797299999999927e+00,2.975000099999999814e-01
1.330861962446999947e+00,1.493590399999999985e+00,1.339851660507999975e+00,1.506363499999999966e+00,1.343800037747999943e+00,1.515030099999999935e+00,1.349126390991999935e+00,1.523970400000000058e+00,1.362236922096999869e+00,1.544855499999999937e+00,3.000000099999999836e-01
1.327838537682999975e+00,1.488523700000000005e+00,1.333718863420999989e+00,1.496955199999999930e+00,1.324695746691999965e+00,1.485370300000000032e+00,1.306108260819999867e+00,1.456365200000000026e+00,1.292411923860000034e+00,1.435154599999999947e+00,3.025000099999999859e-01
1.323639768080000056e+00,1.481694800000000090e+00,1.327912949507999985e+00,1.487910000000000066e+00,1.308660986353999967e+00,1.460203499999999988e+00,1.295585355594000010e+00,1.440028400000000097e+00,1.298404683785000069e+00,1.444295799999999907e+00,3.050000099999999881e-01
1.318383236473000153e+00,1.473283099999999957e+00,1.322477694237000012e+00,1.479351199999999977e+00,1.298971989466999988e+00,1.444982500000000059e+00,1.305190751645999958e+00,1.454894899999999991e+00,1.302086820609000162e+00,1.450064199999999914e+00,3.074999999999999956e-01
1.312186525695999917e+00,1.463467800000000096e+00,1.317457173077000165e+00,1.471401799999999982e+00,1.298904788766999996e+00,1.445160000000000000e+00,1.300677206510999939e+00,1.447856899999999891e+00,1.303245432191999953e+00,1.451864499999999891e+00,3.099999999999999978e-01
1.305167218580999933e+00,1.452428800000000075e+00,1.312895461496000005e+00,1.464185199999999965e+00,1.302456624306999933e+00,1.450618500000000033e+00,1.300306902808000098e+00,1.447284199999999910e+00,1.300210101842000032e+00,1.447134499999999990e+00,3.125000000000000000e-01
1.297442997959000088e+00,1.440345299999999940e+00,1.308836434965000128e+00,1.457824699999999973e+00,1.304287042611000036e+00,1.453464599999999995e+00,1.301181011551000077e+00,1.448647100000000076e+00,1.302074820487999940e+00,1.450041099999999972e+00,3.150000000000000022e-01
1.289131246664999786e+00,1.427396799999999910e+00,1.305324368951000125e+00,1.452443499999999998e+00,1.303594635682000069e+00,1.452535399999999921e+00,1.302259122329999963e+00,1.450327200000000039e+00,1.301577115511999949e+00,1.449264399999999897e+00,3.175000000000000044e-01
1.280349647531999979e+00,1.413762699999999928e+00,1.302403038924000001e+00,1.448164599999999913e+00,1.299578195525999957e+00,1.446667399999999937e+00,1.301027910016999911e+00,1.448395400000000111e+00,1.300671906460999949e+00,1.447852600000000045e+00,3.199999900000000119e-01
1.271215583391999804e+00,1.399622700000000108e+00,1.302449102116999935e+00,1.448023800000000083e+00,1.299637096109999890e+00,1.446051600000000104e+00,1.300311802856999988e+00,1.447285500000000003e+00,1.302760827348999895e+00,1.451109299999999935e+00,3.224999900000000141e-01
1.261846937079800002e+00,1.385156000000000054e+00,1.302683735487999872e+00,1.448277800000000060e+00,1.300419603935000001e+00,1.447637700000000027e+00,1.302594125681000081e+00,1.450851399999999902e+00,1.300241502155000006e+00,1.447182500000000038e+00,3.249999900000000164e-01
1.252360891425200018e+00,1.370542300000000102e+00,1.302970446262999848e+00,1.448709999999999942e+00,1.301110210844000026e+00,1.449009800000000014e+00,1.301774217481000084e+00,1.449557800000000007e+00,1.302150421241999867e+00,1.450157900000000000e+00,3.274999900000000186e-01
1.242875229263100012e+00,1.355960700000000019e+00,1.303172741666999812e+00,1.449103699999999995e+00,1.300893408676000007e+00,1.447751900000000091e+00,1.300436604106999905e+00,1.447502999999999984e+00,1.301589615636000064e+00,1.449282600000000087e+00,3.300000100000000103e-01
1.233507633460800168e+00,1.341591100000000036e+00,1.303154128924999933e+00,1.449242600000000047e+00,1.301999019729000118e+00,1.450704599999999900e+00,1.301417413912999921e+00,1.449022100000000091e+00,1.300661706355999980e+00,1.447835900000000064e+00,3.325000100000000125e-01
1.224375486829800019e+00,1.327612900000000096e+00,1.302778315261999831e+00,1.448910200000000037e+00,1.302120920946999938e+00,1.450468899999999950e+00,1.303119530934999881e+00,1.451590900000000017e+00,1.302733127070999863e+00,1.451065800000000072e+00,3.350000100000000147e-01
1.215596472202999934e+00,1.314205300000000021e+00,1.301908507905999990e+00,1.447889900000000063e+00,1.301029210032000005e+00,1.447832500000000078e+00,1.300441404154000002e+00,1.447499000000000091e+00,1.300106900807999954e+00,1.446972300000000100e+00,3.375000100000000169e-01
1.207288172418000016e+00,1.301547999999999927e+00,1.300408514082000089e+00,1.445965299999999898e+00,1.298493884678999954e+00,1.443583099999999897e+00,1.301093010668000094e+00,1.448497200000000040e+00,1.301966319402000138e+00,1.449872700000000014e+00,3.400000000000000244e-01
1.201899872401000158e+00,1.293452299999999999e+00,1.302182224990000137e+00,1.447479699999999925e+00,1.300931009049999920e+00,1.448582299999999989e+00,1.302834428082999985e+00,1.451139100000000015e+00,1.301408113820999857e+00,1.449001299999999937e+00,3.425000000000000266e-01
1.198460966092999902e+00,1.288325900000000024e+00,1.303279332250000033e+00,1.448932399999999898e+00,1.301978519526000078e+00,1.449138500000000107e+00,1.299775997498000102e+00,1.446796500000000041e+00,1.300570405443999933e+00,1.447687299999999899e+00,3.449999999999999734e-01
1.196595313336999977e+00,1.285594300000000079e+00,1.303506033155999999e+00,1.449667299999999992e+00,1.301394813689999985e+00,1.448263000000000078e+00,1.300726407004000107e+00,1.447991800000000051e+00,1.303034030080999939e+00,1.451539200000000029e+00,3.474999999999999756e-01
1.195926973975999896e+00,1.284683199999999914e+00,1.302669125006000073e+00,1.449028800000000006e+00,1.298938789127999982e+00,1.448966699999999941e+00,1.301137811118999954e+00,1.448131700000000022e+00,1.300491204651999855e+00,1.447598699999999905e+00,3.499999899999999831e-01
1.196079707853999974e+00,1.285017999999999994e+00,1.300574805095000119e+00,1.446360700000000055e+00,1.306345963196999804e+00,1.453102799999999917e+00,1.302150721247000043e+00,1.450455499999999898e+00,1.302280822547000172e+00,1.450306400000000107e+00,3.524999899999999853e-01
1.196677474814999975e+00,1.286024099999999892e+00,1.297029570720000136e+00,1.441007300000000102e+00,1.300947209210999933e+00,1.448012099999999913e+00,1.299089190632000124e+00,1.444381700000000102e+00,1.300915108890000171e+00,1.448183800000000021e+00,3.549999899999999875e-01
1.197344134705000007e+00,1.287127300000000085e+00,1.291839919176000162e+00,1.432312400000000041e+00,1.295062750369999849e+00,1.443063699999999949e+00,1.301967919417999831e+00,1.449182699999999935e+00,1.298993389672999932e+00,1.445554999999999923e+00,3.574999899999999897e-01
1.197703547371000043e+00,1.287752699999999972e+00,1.284812147758999989e+00,1.419620000000000104e+00,1.301013609875000032e+00,1.447627199999999892e+00,1.300820207943000018e+00,1.451620200000000027e+00,1.301899618735000042e+00,1.449545400000000095e+00,3.600000099999999814e-01
1.197379672645999982e+00,1.287326299999999923e+00,1.295057350261000106e+00,1.436574100000000076e+00,1.301628216024000029e+00,1.453526400000000107e+00,1.300837608116000021e+00,1.447639099999999956e+00,1.300994509684999967e+00,1.447161099999999978e+00,3.625000099999999836e-01
1.195996270379000137e+00,1.285273300000000063e+00,1.271831318040000047e+00,1.401651399999999992e+00,1.322491024646999858e+00,1.486277300000000023e+00,1.301517514913000051e+00,1.449451599999999951e+00,1.303551435255000168e+00,1.455080399999999941e+00,3.650000099999999859e-01
1.193177400409999978e+00,1.281019300000000083e+00,1.224172041477000095e+00,1.329363700000000037e+00,1.298754687288000031e+00,1.443843599999999894e+00,1.319152291260999865e+00,1.480637299999999934e+00,1.301476814509999969e+00,1.451268299999999956e+00,3.675000099999999881e-01
1.188547022582999935e+00,1.273989899999999897e+00,1.161117710954999938e+00,1.234222900000000012e+00,1.165572155488999950e+00,1.224188899999999913e+00,1.224019039946000031e+00,1.314902699999999980e+00,1.308492084656999843e+00,1.447331099999999982e+00,3.699999999999999956e-01
1.181728796743999998e+00,1.263610600000000028e+00,1.091706716862000048e+00,1.130741400000000008e+00,9.554593144037000219e-01,9.438987399999999583e-01,9.612925827341999296e-01,9.479064299999999665e-01,1.050216301954000064e+00,1.085546700000000087e+00,3.724999999999999978e-01
1.172346782733000081e+00,1.249306800000000051e+00,1.024977449585000144e+00,1.033431800000000012e+00,9.728285780918000114e-01,9.635305400000000464e-01,1.026134761141000107e+00,1.043479800000000068e+00,1.014109040888000024e+00,1.020462900000000062e+00,3.750000000000000000e-01
1.160024740399000054e+00,1.230504199999999937e+00,9.699681195081999441e-01,9.568059399999999659e-01,1.045594555734999931e+00,1.059694099999999972e+00,9.935112449144999358e-01,9.905469399999999869e-01,1.000836008160000068e+00,1.001246899999999940e+00,3.775000000000000022e-01
1.144386729581200024e+00,1.206628100000000092e+00,9.357169870161000658e-01,9.153761299999999546e-01,1.001671516515000082e+00,1.008998999999999979e+00,9.974646144465999509e-01,9.973537900000000178e-01,9.990987507874999896e-01,9.987236900000000528e-01,3.800000000000000044e-01
1.114534033888999964e+00,1.165056199999999986e+00,9.847989778067000044e-01,9.820485700000000095e-01,9.842006018095000863e-01,9.796019200000000149e-01,1.000958709386999823e+00,1.001272399999999951e+00,9.995477652786000089e-01,9.993398199999999898e-01,3.824999900000000119e-01
1.088069062161000078e+00,1.127886399999999956e+00,1.012868328483000013e+00,1.019803299999999968e+00,9.993999437996999857e-01,9.988301400000000330e-01,9.965179649805999684e-01,9.952067700000000183e-01,9.999031888320000228e-01,9.998363900000000193e-01,3.849999900000000141e-01
1.064872925248000035e+00,1.095015499999999919e+00,1.024211541908000012e+00,1.034600299999999917e+00,1.013327733074000037e+00,1.018346399999999985e+00,1.001062310423000090e+00,1.001454099999999903e+00,1.000011699917000119e+00,9.999883800000000100e-01,3.874999900000000164e-01
1.044826434003000015e+00,1.066340099999999902e+00,1.023115330945999935e+00,1.032399700000000031e+00,9.920420902225000059e-01,9.898133300000000467e-01,9.986650064500999235e-01,9.981110699999999891e-01,1.000027000070000005e+00,1.000009499999999996e+00,3.899999900000000186e-01
1.027810699278000062e+00,1.041756600000000033e+00,1.013866338459999961e+00,1.019160999999999984e+00,9.984879846801999470e-01,9.980656500000000264e-01,1.000388103682000152e+00,1.000514700000000090e+00,1.000023600035999882e+00,1.000005100000000091e+00,3.925000100000000103e-01
1.013707031924999891e+00,1.021162200000000020e+00,1.000751407314999897e+00,1.000844599999999973e+00,1.002398023780999958e+00,1.003287000000000040e+00,9.997657374585999790e-01,9.996446399999999732e-01,1.000021000008999961e+00,1.000001399999999929e+00,3.950000100000000125e-01
1.002396142797000067e+00,1.004453199999999935e+00,9.880568803729999905e-01,9.834104200000000073e-01,1.002119220993000104e+00,1.002931000000000017e+00,1.000083400632999941e+00,1.000088599999999994e+00,1.000020100000999834e+00,1.000000000000000000e+00,3.975000100000000147e-01
9.937590027439999751e-01,9.915263100000000218e-01,9.800696604994000305e-01,9.728182600000000457e-01,9.959982097828000702e-01,9.944516399999999701e-01,1.000029100090000123e+00,1.000012499999999971e+00,1.000019899999700090e+00,9.999998799999999521e-01,4.000000100000000169e-01
9.876766726197000468e-01,9.822780500000000137e-01,9.941611714128000266e-01,9.921902999999999695e-01,1.000819807999000055e+00,1.001136400000000037e+00,1.000014499945199864e+00,9.999921899999999475e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.025000000000000244e-01
9.840302032746000016e-01,9.766051799999999616e-01,1.002192221722000065e+00,1.003202399999999939e+00,1.001146111261000060e+00,1.001573000000000047e+00,1.000046800268999947e+00,1.000037099999999901e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.050000000000000266e-01
9.827005955618000055e-01,9.744042800000000115e-01,1.005458654386000017e+00,1.007644800000000007e+00,9.996470062717000005e-01,9.994778600000000512e-01,1.000011899920600023e+00,9.999885600000000263e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.074999999999999734e-01
9.835688203315999800e-01,9.755721099999999923e-01,1.005256352364000128e+00,1.007307799999999975e+00,9.989931897334000110e-01,9.985682999999999643e-01,1.000030400104999995e+00,1.000014100000000017e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.099999999999999756e-01
9.865159184380000168e-01,9.800052000000000207e-01,1.002881328613000056e+00,1.003981699999999977e+00,1.000538605185000041e+00,1.000727099999999981e+00,1.000017199970600013e+00,9.999958899999999984e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.124999899999999831e-01
9.914229407319999909e-01,9.876003300000000262e-01,9.996293060944000386e-01,9.994566999999999757e-01,1.000298202780999901e+00,1.000388999999999973e+00,1.000022000020999835e+00,1.000003100000000034e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.149999899999999853e-01
9.981707880649000053e-01,9.982540600000000541e-01,9.967962677635999746e-01,9.955231500000000233e-01,9.996397361972000351e-01,9.994674300000000455e-01,1.000019399993399949e+00,9.999990500000000004e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.174999899999999875e-01
1.006640551290999941e+00,1.011863100000000015e+00,9.956780665814000120e-01,9.939712299999999834e-01,9.999308491093999995e-01,9.998758399999999602e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.199999899999999897e-01
1.006425522646000159e+00,1.010798000000000085e+00,9.989888996879000560e-01,9.985809900000000017e-01,1.000189801698999847e+00,1.000237800000000066e+00,1.000019999999700149e+00,1.000000100000000058e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.225000099999999814e-01
1.005795795333999987e+00,1.009302099999999980e+00,1.000789707695999953e+00,1.001086200000000037e+00,1.000044200240999936e+00,1.000033600000000078e+00,1.000019899998799922e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.250000099999999836e-01
1.004837469643999892e+00,1.007481499999999919e+00,1.001425514052999954e+00,1.001967899999999911e+00,9.998768985682000565e-01,9.997994300000000445e-01,1.000019999999700149e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.275000099999999859e-01
1.003636545867000018e+00,1.005441299999999982e+00,1.001240812207000008e+00,1.001706599999999892e+00,1.000070900509000049e+00,1.000071300000000107e+00,1.000019899999700090e+00,9.999997600000000153e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.300000099999999881e-01
1.002278824293999948e+00,1.003287299999999993e+00,1.000580505605000114e+00,1.000782999999999978e+00,1.000053400335999987e+00,1.000046999999999908e+00,1.000019999999700149e+00,9.999998199999999837e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.324999999999999956e-01
1.000850705215999836e+00,1.001125199999999937e+00,9.997893376941999755e-01,9.996777199999999919e-01,1.000005949860599985e+00,9.999802100000000360e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.349999999999999978e-01
9.994377889211999433e-01,9.990605700000000367e-01,9.992120619216000588e-01,9.988715599999999917e-01,9.999859796586999527e-01,9.999520800000000209e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.375000000000000000e-01
9.981263457017000018e-01,9.971989399999999781e-01,9.991934717352000117e-01,9.988452199999999781e-01,1.000051000310000049e+00,1.000043699999999980e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.400000000000000022e-01
9.970023158481999825e-01,9.956460599999999994e-01,9.999023488238000246e-01,9.998363300000000509e-01,1.000022300022999966e+00,1.000003200000000092e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.425000000000000044e-01
9.961517496509000313e-01,9.945074299999999701e-01,1.000267002470000000e+00,1.000346100000000016e+00,1.000011499915199886e+00,9.999880199999999775e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.449999900000000119e-01
9.956605473998999534e-01,9.938887400000000483e-01,1.000370403502000016e+00,1.000490199999999996e+00,1.000015099950600117e+00,9.999930299999999495e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.474999900000000141e-01
9.956147693863000026e-01,9.938955900000000510e-01,1.000295002749000073e+00,1.000384600000000068e+00,1.000029700096999985e+00,1.000013100000000099e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.499999900000000164e-01
9.961004959010000270e-01,9.946335600000000277e-01,1.000123801038000027e+00,1.000145099999999898e+00,1.000019099989700067e+00,9.999988699999999842e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.524999900000000186e-01
9.972036672333000062e-01,9.962083099999999858e-01,9.999397291966999335e-01,9.998874100000000320e-01,1.000017399973400112e+00,9.999963600000000286e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.550000100000000103e-01
9.990102436741999936e-01,9.987254100000000356e-01,9.998252880533999853e-01,9.997274299999999725e-01,1.000019899998799922e+00,9.999997000000000469e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.575000100000000125e-01
1.001606315515000123e+00,1.002290499999999973e+00,9.998634884353999608e-01,9.997808900000000332e-01,1.000022000019999968e+00,1.000002999999999975e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.600000100000000147e-01
1.001170510653000001e+00,1.001659599999999983e+00,9.999933697332999971e-01,9.999626299999999635e-01,1.000019699995199796e+00,9.999996399999999674e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.625000100000000169e-01
1.000774106476999936e+00,1.001088100000000036e+00,1.000062000417999863e+00,1.000058499999999961e+00,1.000019399994299896e+00,9.999992300000000167e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.650000000000000244e-01
1.000419402953999892e+00,1.000578600000000096e+00,1.000083700634999850e+00,1.000089000000000006e+00,1.000020000002000087e+00,1.000000000000000000e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.675000000000000266e-01
1.000108300044000087e+00,1.000133500000000009e+00,1.000073100529000003e+00,1.000074099999999966e+00,1.000020300002000040e+00,1.000000199999999895e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.699999999999999734e-01
9.998429877123999887e-01,9.997552600000000345e-01,1.000044500243999934e+00,1.000034300000000043e+00,1.000019999997900033e+00,9.999997000000000469e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.724999999999999756e-01
9.996253659224999533e-01,9.994462699999999700e-01,1.000012599925199863e+00,9.999896900000000421e-01,1.000019899997899975e+00,9.999996399999999674e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.749999899999999831e-01
9.994575746364999791e-01,9.992090500000000430e-01,9.999918197178000456e-01,9.999605400000000088e-01,1.000020000000999998e+00,9.999998199999999837e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.774999899999999853e-01
9.993415838188000055e-01,9.990460300000000293e-01,9.999966497668999477e-01,9.999670999999999976e-01,1.000020100000999834e+00,1.000000000000000000e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.799999899999999875e-01
9.992794834331999443e-01,9.989596600000000270e-01,1.000011499880600008e+00,9.999881999999999938e-01,1.000020099997899869e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.824999899999999897e-01
9.992732834413999843e-01,9.989524499999999918e-01,1.000020999978799896e+00,1.000001399999999929e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.850000099999999814e-01
9.993250738087999796e-01,9.990268300000000323e-01,1.000025900051999983e+00,1.000008299999999961e+00,1.000019899999700090e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.875000099999999836e-01
9.994368944972999991e-01,9.991853200000000434e-01,1.000027200092999946e+00,1.000010099999999902e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.900000099999999859e-01
9.996107654704999845e-01,9.994302999999999937e-01,1.000026000092999912e+00,1.000008299999999961e+00,1.000020099998799816e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.925000099999999881e-01
9.998487066928000155e-01,9.997642599999999602e-01,1.000023100042999991e+00,1.000004300000000068e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.949999999999999956e-01
1.000152798127100118e+00,1.000189699999999959e+00,1.000019699935199791e+00,9.999993400000000143e-01,1.000019899999700090e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.974999999999999978e-01
1.000525199735999848e+00,1.000708900000000012e+00,1.000016699760599925e+00,9.999949900000000280e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,5.000000000000000000e-01


==> figs/data/kq-p3-nokxrcf.csv <==
d-nx25,p-nx25,d-nx50,p-nx50,d-nx100,p-nx100,d-nx200,p-nx200,d-nx400,p-nx400,x
1.375288100003157821e+00,1.568064499999999972e+00,1.376013400000007492e+00,1.569222799999999918e+00,1.375992300000000057e+00,1.569188800000000050e+00,1.376567000000000096e+00,1.570106900000000083e+00,1.376629099999999939e+00,1.570205800000000096e+00,-5.000000000000000000e-01
1.375311710167473889e+00,1.568102399999999896e+00,1.376021600020086666e+00,1.569236000000000075e+00,1.376038199999999989e+00,1.569262900000000016e+00,1.376413200000000003e+00,1.569861699999999916e+00,1.376539299999999910e+00,1.570062800000000092e+00,-4.974999999999999978e-01
1.375339620258992923e+00,1.568146899999999899e+00,1.376032100040151640e+00,1.569252799999999892e+00,1.376096500000000056e+00,1.569355199999999950e+00,1.376226299999999902e+00,1.569563000000000041e+00,1.376515399999999945e+00,1.570024499999999934e+00,-4.949999999999999956e-01
1.375369130277820817e+00,1.568194199999999983e+00,1.376043000060204191e+00,1.569270399999999954e+00,1.376143500000000186e+00,1.569429799999999986e+00,1.376400499999999916e+00,1.569840200000000019e+00,1.376436500000000063e+00,1.569898100000000074e+00,-4.925000099999999881e-01
1.375397340224062015e+00,1.568239200000000055e+00,1.376052400080245874e+00,1.569285299999999994e+00,1.376155600000000145e+00,1.569450100000000070e+00,1.376451799999999892e+00,1.569922999999999957e+00,1.376533599999999913e+00,1.570053700000000108e+00,-4.900000099999999859e-01
1.375421650097828019e+00,1.568278099999999897e+00,1.376058300100277521e+00,1.569294799999999990e+00,1.376116800000000140e+00,1.569388400000000017e+00,1.376348399999999916e+00,1.569757700000000034e+00,1.376541599999999921e+00,1.570066699999999926e+00,-4.875000099999999836e-01
1.375439359899222058e+00,1.568306200000000095e+00,1.376058800120301573e+00,1.569295600000000013e+00,1.376102900000000462e+00,1.569365899999999980e+00,1.376366699999999943e+00,1.569786899999999985e+00,1.376445099999999977e+00,1.569912200000000091e+00,-4.850000099999999814e-01
1.375447569628476918e+00,1.568319299999999972e+00,1.376052000140318921e+00,1.569284799999999924e+00,1.376128400000000696e+00,1.569406199999999973e+00,1.376475099999999951e+00,1.569959799999999905e+00,1.376438899999999910e+00,1.569901900000000072e+00,-4.824999899999999897e-01
1.375443579285449136e+00,1.568312900000000010e+00,1.376035900160330616e+00,1.569259299999999913e+00,1.376207600000001197e+00,1.569533199999999962e+00,1.376527800000000079e+00,1.570044299999999948e+00,1.376517100000000049e+00,1.570027199999999956e+00,-4.799999899999999875e-01
1.375424588870365117e+00,1.568282600000000082e+00,1.376020200211947042e+00,1.569233899999999959e+00,1.376279200000001923e+00,1.569647699999999979e+00,1.376522500000000093e+00,1.570036100000000046e+00,1.376215900000000047e+00,1.569545699999999933e+00,-4.774999899999999853e-01
1.375387998383331922e+00,1.568224199999999957e+00,1.376011600269272606e+00,1.569220300000000012e+00,1.376338400000003404e+00,1.569741599999999959e+00,1.376473300000000011e+00,1.569957899999999906e+00,1.375595300000000076e+00,1.568555799999999945e+00,-4.749999899999999831e-01
1.375330907824459992e+00,1.568133100000000058e+00,1.376009800340340483e+00,1.569217599999999990e+00,1.376382700000005288e+00,1.569812200000000102e+00,1.376445900000000000e+00,1.569913600000000020e+00,1.376411899999999910e+00,1.569859399999999905e+00,-4.724999999999999756e-01
1.375250717193839955e+00,1.568005000000000093e+00,1.376014100433183840e+00,1.569224500000000022e+00,1.376410100000008851e+00,1.569856399999999930e+00,1.376497700000000046e+00,1.569995999999999947e+00,1.376430499999999890e+00,1.569888900000000032e+00,-4.699999999999999734e-01
1.375144626491590083e+00,1.567835499999999938e+00,1.376024000555836402e+00,1.569240299999999921e+00,1.376483300000014953e+00,1.569973099999999899e+00,1.376514800000000038e+00,1.570023500000000016e+00,1.376532099999999925e+00,1.570051400000000097e+00,-4.675000000000000266e-01
1.375009635717810097e+00,1.567620299999999967e+00,1.376038800716330224e+00,1.569264100000000051e+00,1.376567800000023656e+00,1.570108300000000012e+00,1.376431100000000018e+00,1.569889799999999891e+00,1.376660699999999959e+00,1.570256600000000002e+00,-4.650000000000000244e-01
1.374843544872619949e+00,1.567354899999999995e+00,1.376058000922698588e+00,1.569294699999999931e+00,1.376632000000039602e+00,1.570210700000000070e+00,1.376395599999999941e+00,1.569833000000000034e+00,1.376407099999999994e+00,1.569851600000000014e+00,-4.625000100000000169e-01
1.374642953956110025e+00,1.567034999999999956e+00,1.376080901182974658e+00,1.569331299999999985e+00,1.376643900000064979e+00,1.570228900000000039e+00,1.376440899999999967e+00,1.569905899999999965e+00,1.376122099999999904e+00,1.569396299999999966e+00,-4.600000100000000147e-01
1.374726268062199885e+00,1.567167999999999894e+00,1.376091001567963712e+00,1.569347700000000012e+00,1.376590100000109063e+00,1.570143599999999973e+00,1.376406599999999925e+00,1.569850900000000049e+00,1.376275499999999985e+00,1.569640900000000006e+00,-4.575000100000000125e-01
1.374763487403799944e+00,1.567227399999999937e+00,1.376101901995841148e+00,1.569365099999999957e+00,1.376541700000175839e+00,1.570066600000000090e+00,1.376339399999999991e+00,1.569743399999999900e+00,1.376673500000000105e+00,1.570276999999999923e+00,-4.550000100000000103e-01
1.374760911687340048e+00,1.567223299999999986e+00,1.376112802524138923e+00,1.569382400000000066e+00,1.376539000000290836e+00,1.570062400000000080e+00,1.376387400000000039e+00,1.569820299999999946e+00,1.376668800000000026e+00,1.570269499999999985e+00,-4.524999900000000186e-01
1.374725340618390135e+00,1.567166400000000070e+00,1.376123103210370235e+00,1.569398599999999977e+00,1.376622300000479804e+00,1.570195800000000030e+00,1.376493600000000095e+00,1.569989899999999938e+00,1.376647600000000082e+00,1.570235800000000070e+00,-4.499999900000000164e-01
1.374663173903369895e+00,1.567067100000000046e+00,1.376132104112067545e+00,1.569412800000000052e+00,1.376675200000805788e+00,1.570279699999999945e+00,1.376597499999999918e+00,1.570155699999999932e+00,1.376756700000000055e+00,1.570409900000000025e+00,-4.474999900000000141e-01
1.374580811248439893e+00,1.566935500000000037e+00,1.376139205286759815e+00,1.569423900000000094e+00,1.376643100001296416e+00,1.570228100000000016e+00,1.376668599999999909e+00,1.570268999999999915e+00,1.376482599999999890e+00,1.569971999999999923e+00,-4.449999900000000119e-01
1.374484852359730169e+00,1.566782200000000014e+00,1.376143606791974117e+00,1.569430899999999962e+00,1.376517900002143691e+00,1.570028399999999991e+00,1.376610399999999901e+00,1.570176500000000086e+00,1.376519100000000106e+00,1.570030500000000107e+00,-4.425000000000000044e-01
1.374381796943360046e+00,1.566617600000000055e+00,1.376144808685234810e+00,1.569432900000000020e+00,1.376292300003538305e+00,1.569668400000000075e+00,1.376502600000000021e+00,1.570004299999999908e+00,1.376563900000000062e+00,1.570102000000000109e+00,-4.400000000000000022e-01
1.374278144705479932e+00,1.566451999999999956e+00,1.376165911318274038e+00,1.569467200000000062e+00,1.376194100005959875e+00,1.569511799999999901e+00,1.376500099999999893e+00,1.570000300000000015e+00,1.376529799999999915e+00,1.570047600000000099e+00,-4.375000000000000000e-01
1.374180495352199882e+00,1.566295900000000074e+00,1.376197614501482036e+00,1.569517700000000016e+00,1.376213100009573642e+00,1.569541800000000098e+00,1.376523699999999906e+00,1.570037200000000022e+00,1.376573400000000058e+00,1.570116599999999973e+00,-4.349999999999999978e-01
1.374095148589580040e+00,1.566159499999999927e+00,1.376231818563317999e+00,1.569572100000000026e+00,1.376321100015785559e+00,1.569714000000000054e+00,1.376468299999999978e+00,1.569949299999999992e+00,1.376438499999999898e+00,1.569901200000000108e+00,-4.324999999999999956e-01
1.374028704123779976e+00,1.566053300000000092e+00,1.376260623832251895e+00,1.569617700000000005e+00,1.376490000026001859e+00,1.569983700000000093e+00,1.376422299999999987e+00,1.569875200000000026e+00,1.376565100000000097e+00,1.570103999999999944e+00,-4.300000099999999881e-01
1.373987661660920123e+00,1.565987699999999982e+00,1.376276330636712952e+00,1.569642200000000098e+00,1.376515700043756896e+00,1.570025199999999899e+00,1.376482200000000100e+00,1.569971400000000017e+00,1.376516099999999909e+00,1.570026300000000097e+00,-4.275000099999999859e-01
1.373978520907280121e+00,1.565973000000000059e+00,1.376270739305110125e+00,1.569633000000000056e+00,1.376461000071141472e+00,1.569937300000000091e+00,1.376567800000000119e+00,1.570108400000000071e+00,1.376586800000000110e+00,1.570138599999999940e+00,-4.250000099999999836e-01
1.374007781568870046e+00,1.566019800000000073e+00,1.376236050165883906e+00,1.569577599999999906e+00,1.376369500117386568e+00,1.569790999999999936e+00,1.376569200000000714e+00,1.570110700000000081e+00,1.376572499999999977e+00,1.570115300000000103e+00,-4.225000099999999814e-01
1.374081943352609914e+00,1.566138299999999983e+00,1.376164163547674013e+00,1.569463599999999959e+00,1.376285100191724009e+00,1.569656600000000068e+00,1.376517100000001825e+00,1.570027199999999956e+00,1.376562800000000086e+00,1.570100199999999946e+00,-4.199999899999999897e-01
1.374393597039740067e+00,1.566633600000000071e+00,1.376122878746545153e+00,1.569397399999999942e+00,1.376308400314119051e+00,1.569694200000000039e+00,1.376450200000004731e+00,1.569920299999999935e+00,1.376307500000000017e+00,1.569693000000000005e+00,-4.174999899999999875e-01
1.374605447756630072e+00,1.566970200000000091e+00,1.376122799652695017e+00,1.569397200000000048e+00,1.376382000518344029e+00,1.569811599999999974e+00,1.376429800000012582e+00,1.569887999999999950e+00,1.376571699999999954e+00,1.570114100000000068e+00,-4.149999899999999853e-01
1.374716096898620066e+00,1.567145900000000092e+00,1.376150127893319919e+00,1.569440699999999911e+00,1.376465900873807824e+00,1.569945700000000111e+00,1.376491100000033274e+00,1.569985500000000034e+00,1.375826800000000016e+00,1.568924500000000055e+00,-4.124999899999999831e-01
1.374724345861300101e+00,1.567158899999999910e+00,1.376190965095539953e+00,1.569505900000000009e+00,1.376520901449921119e+00,1.570033100000000070e+00,1.376451100000094963e+00,1.569921899999999981e+00,1.376405099999999937e+00,1.569848300000000085e+00,-4.099999999999999756e-01
1.374629296040000170e+00,1.567007199999999933e+00,1.376231612886630096e+00,1.569570700000000096e+00,1.376526702394663459e+00,1.570041800000000043e+00,1.376378900000248651e+00,1.569806699999999999e+00,1.375969199999999892e+00,1.569152000000000102e+00,-4.074999999999999734e-01
1.374429448830200018e+00,1.566688499999999928e+00,1.376258072893970175e+00,1.569612699999999972e+00,1.376516103714675143e+00,1.570025400000000015e+00,1.376545000000666041e+00,1.570071900000000076e+00,1.376302099999999973e+00,1.569683399999999951e+00,-4.050000000000000266e-01
1.374123605627300071e+00,1.566201200000000071e+00,1.376256646744740131e+00,1.569610200000000066e+00,1.376507006175757164e+00,1.570011499999999893e+00,1.376545200001973779e+00,1.570072099999999971e+00,1.376689899999999911e+00,1.570303199999999899e+00,-4.025000000000000244e-01
1.373710567826700091e+00,1.565543200000000024e+00,1.376213436066130003e+00,1.569540900000000017e+00,1.376517510543709966e+00,1.570027599999999968e+00,1.375978500004868321e+00,1.569167100000000037e+00,1.376746500000000095e+00,1.570392800000000033e+00,-4.000000100000000169e-01
1.373189236823999959e+00,1.564712300000000056e+00,1.375925847032759997e+00,1.569081299999999901e+00,1.376509418631872927e+00,1.570014500000000091e+00,1.375502900013533925e+00,1.568407499999999954e+00,1.376400099999999904e+00,1.569840700000000089e+00,-3.975000100000000147e-01
1.372558314014499903e+00,1.563706800000000063e+00,1.375541053917989975e+00,1.568466799999999939e+00,1.376485329269953928e+00,1.569976400000000050e+00,1.375757900040396997e+00,1.568815000000000071e+00,1.376545200000000024e+00,1.570072099999999971e+00,-3.950000100000000125e-01
1.371816600793600127e+00,1.562524599999999930e+00,1.375146459030510027e+00,1.567836500000000077e+00,1.376455546094015991e+00,1.569929399999999919e+00,1.376269600091493350e+00,1.569631599999999905e+00,1.376774000000000164e+00,1.570437300000000036e+00,-3.925000100000000103e-01
1.370962798557999962e+00,1.561163700000000043e+00,1.374829364680149935e+00,1.567330099999999948e+00,1.376430572740518832e+00,1.569888900000000032e+00,1.376455400273114860e+00,1.569929399999999919e+00,1.376462800000002540e+00,1.569940700000000078e+00,-3.899999900000000186e-01
1.369995908700800014e+00,1.559622000000000064e+00,1.374677173173089795e+00,1.567086900000000060e+00,1.376450416816809907e+00,1.569920100000000041e+00,1.376428600815883696e+00,1.569886200000000009e+00,1.376254100000044778e+00,1.569607399999999986e+00,-3.874999900000000164e-01
1.368914532618600077e+00,1.557897800000000110e+00,1.374777286819299782e+00,1.567246399999999928e+00,1.376492902338549928e+00,1.569987500000000091e+00,1.376439601857541106e+00,1.569902899999999990e+00,1.376141700000121926e+00,1.569427099999999964e+00,-3.849999900000000141e-01
1.367717571706799973e+00,1.555988900000000008e+00,1.375217207927500018e+00,1.567948099999999956e+00,1.376530432665109993e+00,1.570046899999999912e+00,1.376501405462173366e+00,1.570002099999999956e+00,1.376408800001020838e+00,1.569853699999999908e+00,-3.824999900000000119e-01
1.366403727360900211e+00,1.553893299999999922e+00,1.376084138806300095e+00,1.569331400000000043e+00,1.376534811155800009e+00,1.570053700000000108e+00,1.376555616557641137e+00,1.570088499999999998e+00,1.376713900015915426e+00,1.570341500000000057e+00,-3.800000000000000044e-01
1.363715567132899986e+00,1.549630999999999981e+00,1.376444805055100140e+00,1.569902099999999967e+00,1.376454826815129984e+00,1.569925900000000096e+00,1.376615838669178027e+00,1.570184800000000047e+00,1.376712600047293344e+00,1.570339399999999941e+00,-3.775000000000000022e-01
1.361134423960500106e+00,1.545535899999999963e+00,1.375843202501999984e+00,1.568940000000000001e+00,1.376352142761289921e+00,1.569760700000000009e+00,1.376662002692679909e+00,1.570257900000000095e+00,1.376412500639607073e+00,1.569860100000000092e+00,-3.750000000000000000e-01
1.358669298318399887e+00,1.541622599999999954e+00,1.374541640518800012e+00,1.566863499999999965e+00,1.376288781633900005e+00,1.569658299999999951e+00,1.376561596032940038e+00,1.570097300000000029e+00,1.376335504285476352e+00,1.569736800000000043e+00,-3.724999999999999978e-01
1.356328790681899932e+00,1.537905700000000042e+00,1.372802728477600098e+00,1.564090999999999898e+00,1.376326366072599949e+00,1.569718200000000063e+00,1.376314961291490002e+00,1.569701999999999931e+00,1.376566629551600141e+00,1.570105899999999943e+00,-3.699999999999999956e-01
1.354121901525300098e+00,1.534399400000000080e+00,1.370888875749699976e+00,1.561040599999999889e+00,1.376369853006599975e+00,1.569785100000000044e+00,1.376142611834999974e+00,1.569425099999999906e+00,1.376581727921629916e+00,1.570129600000000014e+00,-3.675000099999999881e-01
1.352057331323899936e+00,1.531118399999999991e+00,1.369062691705700052e+00,1.558130599999999921e+00,1.376290064801400037e+00,1.569655900000000104e+00,1.376134318595999995e+00,1.569410399999999983e+00,1.376723581580339806e+00,1.570353300000000063e+00,-3.650000099999999859e-01
1.350144080552299952e+00,1.528076999999999908e+00,1.367586685717600004e+00,1.555779500000000093e+00,1.376091477542499941e+00,1.569336800000000087e+00,1.376209404944400028e+00,1.569526200000000093e+00,1.376334909497600067e+00,1.569728000000000012e+00,-3.625000099999999836e-01
1.348390749685699941e+00,1.525289899999999976e+00,1.366723167157100072e+00,1.554405199999999931e+00,1.375779167315799967e+00,1.568834700000000026e+00,1.376355472197599905e+00,1.569750100000000037e+00,1.376234994780100029e+00,1.569550299999999954e+00,-3.600000099999999814e-01
1.346806139201899954e+00,1.522771499999999945e+00,1.367379250756499909e+00,1.555420000000000025e+00,1.375699715011900137e+00,1.568701099999999959e+00,1.376562982133300084e+00,1.570071800000000017e+00,1.376567320632000158e+00,1.570074799999999993e+00,-3.574999899999999897e-01
1.345399449569300021e+00,1.520536300000000063e+00,1.366594143052800137e+00,1.554160200000000103e+00,1.375610593347899924e+00,1.568553800000000109e+00,1.376726423447000025e+00,1.570328500000000016e+00,1.376511968490299997e+00,1.569987500000000091e+00,-3.549999899999999875e-01
1.344179081265600040e+00,1.518598700000000079e+00,1.364622294206099928e+00,1.551026900000000097e+00,1.375392183717000005e+00,1.568201500000000026e+00,1.376803917789999998e+00,1.570453199999999994e+00,1.376637879632499839e+00,1.570187699999999964e+00,-3.524999899999999853e-01
1.343154134765299990e+00,1.516973300000000080e+00,1.361718654371199877e+00,1.546421299999999999e+00,1.374925267484000013e+00,1.567452999999999985e+00,1.376821789241500005e+00,1.570481800000000039e+00,1.376687318817999994e+00,1.570266799999999963e+00,-3.499999899999999831e-01
1.342333210544000011e+00,1.515674399999999977e+00,1.358137773701800111e+00,1.540744099999999950e+00,1.374617259608999831e+00,1.566961499999999896e+00,1.376740061173999941e+00,1.570351100000000111e+00,1.376772899299399944e+00,1.570403299999999946e+00,-3.474999999999999756e-01
1.341725409076399922e+00,1.514716699999999916e+00,1.354134402348899924e+00,1.534396599999999999e+00,1.374700985400999942e+00,1.567095799999999928e+00,1.376700595010300177e+00,1.570287900000000070e+00,1.376611298098899816e+00,1.570145600000000030e+00,-3.449999999999999734e-01
1.341339230837700125e+00,1.514114600000000088e+00,1.349963290470999944e+00,1.527779900000000080e+00,1.374905076314800079e+00,1.567422199999999988e+00,1.376669582943999881e+00,1.570238900000000104e+00,1.376475600358999962e+00,1.569928800000000013e+00,-3.425000000000000266e-01
1.341183876301800026e+00,1.513882500000000020e+00,1.345879188221200007e+00,1.521295000000000064e+00,1.374958563802000100e+00,1.567506999999999984e+00,1.376334516381999995e+00,1.569704100000000047e+00,1.375990496590099976e+00,1.569154500000000008e+00,-3.400000000000000244e-01
1.338054772872799836e+00,1.508948200000000073e+00,1.346669290685599929e+00,1.522516299999999934e+00,1.373323885374200026e+00,1.564896199999999959e+00,1.376083590048100103e+00,1.569302999999999892e+00,1.376388798982900008e+00,1.569790100000000077e+00,-3.375000100000000169e-01
1.335284226077600112e+00,1.504577999999999971e+00,1.346798551733999982e+00,1.522715400000000052e+00,1.370233811734999918e+00,1.559969900000000020e+00,1.375980497622300014e+00,1.569138200000000039e+00,1.376689401149000069e+00,1.570270300000000008e+00,-3.350000100000000147e-01
1.332853936490699942e+00,1.500743699999999903e+00,1.346126308320000131e+00,1.521663100000000046e+00,1.366166266270200103e+00,1.553493100000000071e+00,1.375091191249499856e+00,1.567718600000000073e+00,1.376642300877000125e+00,1.570194799999999891e+00,-3.325000100000000125e-01
1.330745604687799899e+00,1.497416700000000045e+00,1.344511497398700017e+00,1.519129500000000021e+00,1.361599872366699993e+00,1.546231200000000028e+00,1.373544276276499998e+00,1.565250599999999936e+00,1.376525000045000002e+00,1.570007900000000012e+00,-3.300000100000000103e-01
1.328941131246500040e+00,1.494568499999999966e+00,1.341813455923200005e+00,1.514885299999999990e+00,1.358352841312000070e+00,1.541065899999999989e+00,1.372051868784999851e+00,1.562869700000000028e+00,1.376367698896500125e+00,1.569756699999999894e+00,-3.274999900000000186e-01
1.327422216735899996e+00,1.492170599999999903e+00,1.337891320850500110e+00,1.508701099999999906e+00,1.356057745703100004e+00,1.537424099999999960e+00,1.369988051710099963e+00,1.559579100000000107e+00,1.375774594585499999e+00,1.568809600000000026e+00,-3.249999900000000164e-01
1.326170661733799827e+00,1.490194699999999983e+00,1.332604329133399990e+00,1.500347099999999934e+00,1.354138953247300048e+00,1.534381199999999890e+00,1.366613928251499965e+00,1.554205099999999895e+00,1.376173697483199954e+00,1.569447199999999931e+00,-3.224999900000000141e-01
1.325168166814800097e+00,1.488612100000000105e+00,1.325811517727399913e+00,1.489594099999999921e+00,1.352021031654099925e+00,1.531012999999999957e+00,1.362406897418700025e+00,1.547510500000000011e+00,1.373149975517099941e+00,1.564621100000000098e+00,-3.199999900000000119e-01
1.324396732554800060e+00,1.487394499999999953e+00,1.324157886029600162e+00,1.487012000000000000e+00,1.348090686608599986e+00,1.524791599999999914e+00,1.358076665951100104e+00,1.540629000000000026e+00,1.369433548518699917e+00,1.558695799999999965e+00,-3.175000000000000044e-01
1.323837759528400104e+00,1.486513299999999926e+00,1.322372624835000066e+00,1.484221100000000071e+00,1.342795448237100064e+00,1.516413900000000092e+00,1.353613633674999983e+00,1.533544999999999936e+00,1.364655613807800094e+00,1.551088100000000081e+00,-3.150000000000000022e-01
1.323473448311500045e+00,1.485940100000000097e+00,1.320339737638900113e+00,1.481039199999999889e+00,1.336454209342500032e+00,1.506397800000000009e+00,1.348730598063699881e+00,1.525805099999999914e+00,1.357168559416400022e+00,1.539187099999999919e+00,-3.125000000000000000e-01
1.323285099476900095e+00,1.485646500000000092e+00,1.317943527940900195e+00,1.477284100000000100e+00,1.329385862728200030e+00,1.495261299999999904e+00,1.343472959970499980e+00,1.517485999999999891e+00,1.349233901775400035e+00,1.526602999999999932e+00,-3.099999999999999978e-01
1.323254913602299965e+00,1.485603800000000030e+00,1.315067999237300000e+00,1.472774000000000028e+00,1.322616308575999877e+00,1.484609000000000067e+00,1.338037420414700085e+00,1.508896800000000038e+00,1.341584546204300121e+00,1.514500399999999969e+00,-3.074999999999999956e-01
1.323364591261500189e+00,1.485783800000000099e+00,1.311597155026700046e+00,1.467326899999999990e+00,1.316202459892500176e+00,1.474537800000000010e+00,1.332396679471999912e+00,1.499998900000000024e+00,1.333933590622400134e+00,1.502421599999999913e+00,-3.050000099999999881e-01
1.323595733029300003e+00,1.486157900000000032e+00,1.307415098804500131e+00,1.460760700000000023e+00,1.310252917110800164e+00,1.465212500000000029e+00,1.326330635385100098e+00,1.490446900000000019e+00,1.326443136207300144e+00,1.490624100000000007e+00,-3.025000099999999859e-01
1.323930239480400006e+00,1.486697600000000064e+00,1.302405834070299973e+00,1.452893500000000060e+00,1.304875780661000073e+00,1.456797700000000084e+00,1.319722487385600163e+00,1.480061300000000024e+00,1.319860588386100098e+00,1.480277800000000088e+00,-3.000000099999999836e-01
1.322122849171299963e+00,1.483859199999999934e+00,1.300883427594700104e+00,1.450558199999999909e+00,1.299441240834199984e+00,1.448316099999999995e+00,1.312665836120199936e+00,1.468993200000000110e+00,1.313411041532600132e+00,1.470161000000000051e+00,-2.975000099999999814e-01
1.319359671653200117e+00,1.479529400000000106e+00,1.299385624712499965e+00,1.448243399999999959e+00,1.294115901217500086e+00,1.440015299999999998e+00,1.305371183123899881e+00,1.457577200000000017e+00,1.305986987600399996e+00,1.458539999999999948e+00,-2.949999899999999897e-01
1.315766305610299947e+00,1.473906600000000067e+00,1.297625821467399909e+00,1.445508100000000073e+00,1.289127764399399911e+00,1.432249899999999965e+00,1.298095430270399975e+00,1.446215599999999935e+00,1.298001229584699878e+00,1.446069100000000107e+00,-2.924999899999999875e-01
1.311468249725399993e+00,1.467189199999999971e+00,1.295316613905000080e+00,1.441911500000000013e+00,1.284704232965400150e+00,1.425373900000000082e+00,1.291035978984000021e+00,1.435216800000000070e+00,1.290007771514400048e+00,1.433617200000000036e+00,-2.899999899999999853e-01
1.306591102680900063e+00,1.459575400000000078e+00,1.292171198067999960e+00,1.437012600000000084e+00,1.281658111225799868e+00,1.420639900000000067e+00,1.284261529771300037e+00,1.424684999999999979e+00,1.282448316598200133e+00,1.421869199999999944e+00,-2.874999899999999831e-01
1.301260563160600014e+00,1.451263500000000040e+00,1.287902770001899899e+00,1.430370200000000036e+00,1.279556395722500017e+00,1.417378900000000108e+00,1.277695982072799996e+00,1.414498599999999939e+00,1.275596966824199985e+00,1.411245800000000106e+00,-2.849999999999999756e-01
1.295602029845900116e+00,1.442452000000000067e+00,1.282224225751300128e+00,1.421543599999999907e+00,1.277784782511199868e+00,1.414635199999999982e+00,1.271163834621799937e+00,1.404384400000000088e+00,1.268541015566000185e+00,1.400328900000000099e+00,-2.824999999999999734e-01
1.289740901419600183e+00,1.433339099999999977e+00,1.274848561360000021e+00,1.410091800000000006e+00,1.275729167650099916e+00,1.411452900000000010e+00,1.264564286674999982e+00,1.394186900000000007e+00,1.260644558200600063e+00,1.388140600000000058e+00,-2.800000000000000266e-01
1.283803176565800008e+00,1.424123199999999922e+00,1.270345025563200059e+00,1.403165500000000065e+00,1.272510944517100118e+00,1.406470399999999898e+00,1.257911438344500032e+00,1.383929600000000093e+00,1.252964102403099966e+00,1.376314999999999955e+00,-2.775000000000000244e-01
1.277914153967599997e+00,1.415002499999999941e+00,1.267869306696600029e+00,1.399370199999999897e+00,1.268358614325499900e+00,1.400047899999999901e+00,1.251242989901099945e+00,1.373669400000000040e+00,1.246422654881999881e+00,1.366265800000000086e+00,-2.750000100000000169e-01
1.272199332306199970e+00,1.406175399999999964e+00,1.266700098843099864e+00,1.397590000000000110e+00,1.263463378641400015e+00,1.392487199999999925e+00,1.244526841108599902e+00,1.363357200000000047e+00,1.239920207643700145e+00,1.356297599999999992e+00,-2.725000100000000147e-01
1.266784510264600039e+00,1.397840299999999925e+00,1.266115896083700010e+00,1.396709200000000095e+00,1.258015939032000041e+00,1.384090299999999996e+00,1.237769992024999821e+00,1.353005900000000095e+00,1.234082565235800066e+00,1.347365499999999994e+00,-2.700000100000000125e-01
1.261795086526799947e+00,1.390195400000000081e+00,1.265395692502099934e+00,1.395611900000000016e+00,1.252434298577699945e+00,1.375498700000000074e+00,1.231807048702999952e+00,1.343889399999999901e+00,1.228279223075299909e+00,1.338504099999999974e+00,-2.675000100000000103e-01
1.257356459773999902e+00,1.383439099999999922e+00,1.263817682179399826e+00,1.393181999999999920e+00,1.246745857263900081e+00,1.366763399999999962e+00,1.228261822949699988e+00,1.338477300000000092e+00,1.221716575399500071e+00,1.328502800000000095e+00,-2.649999900000000186e-01
1.253594728691100002e+00,1.377769699999999986e+00,1.260660759198300118e+00,1.388304100000000041e+00,1.241075016037400003e+00,1.358070600000000017e+00,1.226440209715699892e+00,1.335698599999999958e+00,1.217427044239300038e+00,1.321977100000000016e+00,-2.624999900000000164e-01
1.250634891959299999e+00,1.373385700000000043e+00,1.255203517640699928e+00,1.379862200000000039e+00,1.235546475843199987e+00,1.349606499999999931e+00,1.223387787541299954e+00,1.331047700000000056e+00,1.212953911741299962e+00,1.315181500000000003e+00,-2.599999900000000141e-01
1.249597878711599996e+00,1.371634699999999984e+00,1.249132073685800037e+00,1.370566500000000021e+00,1.230131836534900103e+00,1.341330200000000028e+00,1.218289850503899929e+00,1.323288999999999938e+00,1.207883174904899937e+00,1.307491100000000017e+00,-2.574999900000000119e-01
1.248406466569000006e+00,1.369686699999999924e+00,1.244334639085900029e+00,1.363215800000000089e+00,1.224983799144599983e+00,1.333477100000000082e+00,1.212480508302500093e+00,1.314462699999999984e+00,1.205154755083400087e+00,1.303357700000000063e+00,-2.550000000000000044e-01
1.247081655441300008e+00,1.367570299999999905e+00,1.240591712189400120e+00,1.357476399999999916e+00,1.220358765541500023e+00,1.326433900000000055e+00,1.207769774081800085e+00,1.307318800000000003e+00,1.204090747353599999e+00,1.301747200000000104e+00,-2.525000000000000022e-01
1.245645145233100104e+00,1.365314399999999928e+00,1.237683691343699932e+00,1.353014299999999892e+00,1.216513437593699898e+00,1.320587299999999908e+00,1.205341256437599817e+00,1.303640700000000097e+00,1.203263641344599844e+00,1.300494700000000003e+00,-2.500000000000000000e-01
1.244118335851700063e+00,1.362947499999999978e+00,1.235390774899200128e+00,1.349496000000000029e+00,1.213947418956299984e+00,1.316691300000000009e+00,1.204563050786000122e+00,1.302461400000000102e+00,1.203378142176799948e+00,1.300669000000000075e+00,-2.474999999999999978e-01
1.242522327205999977e+00,1.360498299999999938e+00,1.233493461203100106e+00,1.346587299999999932e+00,1.212440808016900018e+00,1.314405199999999940e+00,1.204103347445499850e+00,1.301766200000000095e+00,1.203410142409599981e+00,1.300717499999999971e+00,-2.449999999999999956e-01
1.240878819201600036e+00,1.357995899999999923e+00,1.231772148606600004e+00,1.343954700000000058e+00,1.211514601288500081e+00,1.312999199999999922e+00,1.203760344954399875e+00,1.301247700000000007e+00,1.203434142582400002e+00,1.300752899999999990e+00,-2.425000099999999881e-01
1.239208811746399963e+00,1.355468499999999965e+00,1.230007135456200107e+00,1.341264100000000070e+00,1.210689195288499942e+00,1.311743600000000010e+00,1.203681944384100033e+00,1.301128099999999899e+00,1.203389642260400016e+00,1.300686599999999915e+00,-2.399999899999999964e-01
1.237534004747000038e+00,1.352945300000000017e+00,1.224423795015499916e+00,1.332849900000000032e+00,1.209287385104899970e+00,1.309616399999999903e+00,1.203629043999400183e+00,1.301047199999999959e+00,1.203452142714300122e+00,1.300780400000000059e+00,-2.374999999999999889e-01
1.235875698110399989e+00,1.350454700000000008e+00,1.220009963022199884e+00,1.326164700000000085e+00,1.207666973334200033e+00,1.307160899999999959e+00,1.203516443180800088e+00,1.300878600000000107e+00,1.203395142301399989e+00,1.300694699999999981e+00,-2.349999999999999867e-01
1.234255091743899913e+00,1.348025599999999935e+00,1.216691838952499882e+00,1.321110800000000030e+00,1.206168462447599898e+00,1.304892399999999952e+00,1.203445442667899989e+00,1.300771099999999958e+00,1.203434242585100122e+00,1.300753499999999896e+00,-2.325000000000000122e-01
1.232693885555699920e+00,1.345686399999999949e+00,1.214396022280499920e+00,1.317590700000000004e+00,1.205132054918799822e+00,1.303326399999999996e+00,1.203416142454199811e+00,1.300725499999999979e+00,1.203437042605099982e+00,1.300757600000000069e+00,-2.300000000000000100e-01
1.231213179450300066e+00,1.343466300000000002e+00,1.213049012482499966e+00,1.315506599999999970e+00,1.204735852038399946e+00,1.302726599999999957e+00,1.203424042510500058e+00,1.300737100000000090e+00,1.203415942450499987e+00,1.300726100000000107e+00,-2.275000100000000025e-01
1.229834273337599981e+00,1.341393700000000022e+00,1.212577209034600090e+00,1.314761000000000069e+00,1.204657051468199791e+00,1.302605000000000013e+00,1.203447542680599947e+00,1.300774799999999898e+00,1.203463042793399884e+00,1.300796300000000016e+00,-2.249999900000000108e-01
1.228578867123000018e+00,1.339497299999999891e+00,1.212907111412999894e+00,1.315256399999999992e+00,1.204630751278100043e+00,1.302562599999999904e+00,1.203452842720599936e+00,1.300782000000000105e+00,1.203390442266800031e+00,1.300687699999999891e+00,-2.225000000000000033e-01
1.227468060713799991e+00,1.337806100000000109e+00,1.213965019091799880e+00,1.316894800000000032e+00,1.204391849540900061e+00,1.302200100000000083e+00,1.203450042698799960e+00,1.300776500000000002e+00,1.203467442826100076e+00,1.300803399999999943e+00,-2.200000000000000011e-01
1.227291175852300187e+00,1.337563000000000057e+00,1.211705502695400005e+00,1.313475299999999901e+00,1.204035846954299993e+00,1.301662400000000108e+00,1.203415342446900071e+00,1.300724999999999909e+00,1.203366042089399901e+00,1.300651000000000002e+00,-2.174999999999999989e-01
1.227309489626599914e+00,1.337629600000000085e+00,1.209987490237199870e+00,1.310856000000000021e+00,1.203692044456899923e+00,1.301144199999999973e+00,1.203377642173100170e+00,1.300669099999999911e+00,1.203464442803399814e+00,1.300799400000000050e+00,-2.149999999999999967e-01
1.227529602332300129e+00,1.338013300000000072e+00,1.208795881606999911e+00,1.309023400000000059e+00,1.203468142830700138e+00,1.300807599999999953e+00,1.203424842516000126e+00,1.300739199999999984e+00,1.203366042089399901e+00,1.300650400000000095e+00,-2.125000099999999892e-01
1.227957914264799832e+00,1.338721899999999909e+00,1.208115776696599974e+00,1.307964099999999963e+00,1.203471942858900023e+00,1.300814399999999926e+00,1.203483242938899966e+00,1.300826299999999991e+00,1.203450842705199975e+00,1.300779099999999966e+00,-2.099999899999999975e-01
1.228600825718100031e+00,1.339762799999999920e+00,1.207932075397899929e+00,1.307664600000000066e+00,1.203379542187700046e+00,1.300670500000000063e+00,1.203429642550599921e+00,1.300747499999999945e+00,1.203378742180400085e+00,1.300669199999999970e+00,-2.074999999999999900e-01
1.229464936989500101e+00,1.341143600000000102e+00,1.208229977603400007e+00,1.308111500000000094e+00,1.203457642754300005e+00,1.300785800000000103e+00,1.203347741953900041e+00,1.300623099999999921e+00,1.203431442564199871e+00,1.300749399999999945e+00,-2.049999999999999878e-01
1.230556748372700016e+00,1.342872000000000066e+00,1.208994383202200096e+00,1.309291399999999994e+00,1.203525843249100058e+00,1.300888700000000009e+00,1.203380742196800135e+00,1.300671799999999934e+00,1.203402942356800009e+00,1.300705900000000081e+00,-2.025000000000000133e-01
1.231882560164299978e+00,1.344955399999999912e+00,1.210210192088000181e+00,1.311190599999999984e+00,1.203403942364100088e+00,1.300707599999999964e+00,1.203465842814300135e+00,1.300801199999999991e+00,1.203396942313200046e+00,1.300697400000000004e+00,-2.000000000000000111e-01
1.233448972658899967e+00,1.347401599999999977e+00,1.207420371867199860e+00,1.306938399999999945e+00,1.203382442205900071e+00,1.300676699999999908e+00,1.203453442722499878e+00,1.300783199999999917e+00,1.203429742551500148e+00,1.300746699999999922e+00,-1.975000100000000036e-01
1.235262386153100023e+00,1.350217900000000082e+00,1.205586858643200143e+00,1.304150099999999979e+00,1.203379542186800100e+00,1.300674000000000108e+00,1.203360142044900050e+00,1.300641200000000053e+00,1.203371842131299996e+00,1.300658899999999951e+00,-1.949999900000000119e-01
1.237329500941499960e+00,1.353412199999999954e+00,1.204750852704200126e+00,1.302885999999999989e+00,1.203146240493299990e+00,1.300320700000000107e+00,1.203346641948499940e+00,1.300620000000000109e+00,1.203447042677900036e+00,1.300772700000000004e+00,-1.925000000000000044e-01
1.239656517318799889e+00,1.356991800000000081e+00,1.204953754338499827e+00,1.303206000000000087e+00,1.202433335312800056e+00,1.299238799999999916e+00,1.203431042562399966e+00,1.300748699999999980e+00,1.203356942024000009e+00,1.300636499999999973e+00,-1.900000000000000022e-01
1.242250035581400125e+00,1.360964300000000016e+00,1.206236863835499884e+00,1.305170100000000000e+00,1.203358542034900003e+00,1.300633300000000103e+00,1.203479642915299852e+00,1.300823000000000063e+00,1.203452542716999973e+00,1.300780999999999965e+00,-1.875000000000000000e-01
1.245116556024099985e+00,1.365337500000000093e+00,1.208641681481499974e+00,1.308838399999999957e+00,1.203042739740199929e+00,1.300156700000000054e+00,1.203289041530100079e+00,1.300533500000000009e+00,1.203356142017599995e+00,1.300635200000000102e+00,-1.849999999999999978e-01
1.248262378943399975e+00,1.370118699999999912e+00,1.212209707566699990e+00,1.314270999999999967e+00,1.202255134018599847e+00,1.298969899999999900e+00,1.203370142118599828e+00,1.300656000000000034e+00,1.203455042734300040e+00,1.300784900000000022e+00,-1.824999999999999956e-01
1.251694304633000021e+00,1.375315700000000030e+00,1.216982142379400056e+00,1.321527799999999919e+00,1.201765330459700021e+00,1.298233600000000099e+00,1.203145340485999970e+00,1.300316699999999992e+00,1.203367442100399920e+00,1.300651999999999919e+00,-1.800000099999999881e-01
1.254961037025599913e+00,1.380416800000000110e+00,1.219986564406499996e+00,1.326082900000000064e+00,1.210401493200299994e+00,1.311349400000000109e+00,1.203217441010800082e+00,1.300425900000000023e+00,1.203438642615999976e+00,1.300761099999999892e+00,-1.774999899999999964e-01
1.258197774691399928e+00,1.385494500000000073e+00,1.225431605510199917e+00,1.334379200000000099e+00,1.219872962007199968e+00,1.325706199999999946e+00,1.204791552445000136e+00,1.302807499999999896e+00,1.203377842174000012e+00,1.300667900000000099e+00,-1.749999999999999889e-01
1.261400016843700067e+00,1.390539100000000028e+00,1.232761261208600079e+00,1.345576799999999906e+00,1.224531395848599935e+00,1.332752200000000053e+00,1.202939738992599983e+00,1.300005300000000030e+00,1.203292241554700048e+00,1.300539600000000018e+00,-1.724999999999999867e-01
1.264563662697699931e+00,1.395540699999999967e+00,1.241419127021399893e+00,1.358835800000000038e+00,1.218728353689899846e+00,1.323935899999999943e+00,1.216022034031199794e+00,1.319827199999999978e+00,1.203005739471900037e+00,1.300105099999999902e+00,-1.700000000000000122e-01
1.267684411467500105e+00,1.400489600000000001e+00,1.250849298466800041e+00,1.373316500000000051e+00,1.223542288660000033e+00,1.331283500000000064e+00,1.213726517354699830e+00,1.316369499999999970e+00,1.202151933269200113e+00,1.298813900000000077e+00,-1.675000000000000100e-01
1.270758462367399977e+00,1.405375999999999959e+00,1.260495271061700118e+00,1.388179199999999947e+00,1.232080250683000200e+00,1.344362700000000022e+00,1.238147594765300008e+00,1.353566899999999906e+00,1.200103618388900006e+00,1.295717999999999925e+00,-1.650000100000000025e-01
1.273781014612400009e+00,1.410190000000000055e+00,1.269801340327000094e+00,1.402584000000000053e+00,1.247730764379800128e+00,1.368425800000000025e+00,1.231911149459699928e+00,1.344121899999999981e+00,1.219241757420699956e+00,1.324713299999999983e+00,-1.624999900000000108e-01
1.276748167415900026e+00,1.414922100000000071e+00,1.278210801779799954e+00,1.415691000000000033e+00,1.273882354364200165e+00,1.408724700000000052e+00,1.259034146500800144e+00,1.385690700000000053e+00,1.238876600063099964e+00,1.354694800000000088e+00,-1.600000000000000033e-01
1.279655819992900012e+00,1.419562200000000107e+00,1.272552766206699992e+00,1.407188700000000070e+00,1.266909603606199974e+00,1.398164200000000079e+00,1.258046139324000112e+00,1.384240200000000032e+00,1.280819204761999952e+00,1.419312399999999919e+00,-1.575000000000000011e-01
1.282499471556699966e+00,1.424100799999999944e+00,1.268319938811800052e+00,1.400886999999999993e+00,1.263895981691000037e+00,1.393624200000000091e+00,1.291025278906700047e+00,1.435389599999999932e+00,1.325587629990899963e+00,1.489321099999999953e+00,-1.549999999999999989e-01
1.285275021323299960e+00,1.428528000000000020e+00,1.266651528369900026e+00,1.398540700000000081e+00,1.275689367375399952e+00,1.411934500000000092e+00,1.309758114999000078e+00,1.464641499999999930e+00,1.342883955643999982e+00,1.516676200000000030e+00,-1.524999999999999967e-01
1.287978368506999871e+00,1.432833900000000105e+00,1.268687143656699989e+00,1.401904299999999992e+00,1.313137039418899921e+00,1.469925399999999938e+00,1.337681917853600133e+00,1.508448999999999929e+00,1.343009956559800155e+00,1.517045900000000058e+00,-1.500000099999999892e-01
1.290605212320999895e+00,1.437008899999999922e+00,1.275566293447899957e+00,1.412732700000000063e+00,1.324401620658600010e+00,1.488005299999999975e+00,1.341898748486300086e+00,1.515237100000000003e+00,1.342846155370200023e+00,1.516726299999999972e+00,-1.474999899999999975e-01
1.293151351980399877e+00,1.441043099999999910e+00,1.288428486519199945e+00,1.432780100000000001e+00,1.329044656021600046e+00,1.495359300000000058e+00,1.342223950849099845e+00,1.515761700000000101e+00,1.342993256438000049e+00,1.517033899999999935e+00,-1.449999999999999900e-01
1.295612486699400101e+00,1.444926900000000014e+00,1.308413331646399946e+00,1.463801399999999919e+00,1.330271467679499997e+00,1.497217800000000043e+00,1.342187250583600111e+00,1.515853600000000023e+00,1.342942456068699997e+00,1.516861699999999979e+00,-1.424999999999999878e-01
1.297984415692299942e+00,1.448650400000000005e+00,1.336660137605099941e+00,1.507551099999999922e+00,1.331287477803100083e+00,1.498810600000000104e+00,1.342532253089200101e+00,1.516384699999999919e+00,1.343000056487100080e+00,1.517039699999999991e+00,-1.400000000000000133e-01
1.296407771459000102e+00,1.447899000000000047e+00,1.333337114115499933e+00,1.502275299999999980e+00,1.337439822249199883e+00,1.508696299999999990e+00,1.342778554878200081e+00,1.516672800000000043e+00,1.343073557021899900e+00,1.517193699999999978e+00,-1.375000000000000111e-01
1.294766784015999983e+00,1.446694600000000053e+00,1.331817613520700050e+00,1.499938999999999911e+00,1.340763552795400049e+00,1.513945700000000061e+00,1.342750154670800056e+00,1.516703399999999924e+00,1.343036756754500072e+00,1.517119899999999966e+00,-1.350000100000000036e-01
1.293183761669999932e+00,1.445265900000000103e+00,1.331655229128600126e+00,1.499811199999999900e+00,1.341720968027700023e+00,1.515399099999999999e+00,1.342743754623500152e+00,1.516807800000000039e+00,1.343101257222900191e+00,1.517149999999999999e+00,-1.324999900000000119e-01
1.291781512310000046e+00,1.443841799999999953e+00,1.332403754246100025e+00,1.501161500000000038e+00,1.340774366531499950e+00,1.513896700000000095e+00,1.342922055933200021e+00,1.517075299999999904e+00,1.343046956828099825e+00,1.517189600000000027e+00,-1.300000000000000044e-01
1.290682644250000122e+00,1.442650800000000011e+00,1.333617082181199898e+00,1.503258900000000065e+00,1.341463873581999922e+00,1.514936099999999897e+00,1.342918355889599846e+00,1.517144999999999966e+00,1.342936256023199881e+00,1.517069699999999965e+00,-1.275000000000000022e-01
1.290009665699999974e+00,1.441921800000000031e+00,1.334848706241900107e+00,1.505373099999999909e+00,1.341721281825599910e+00,1.515315900000000049e+00,1.342827255405699916e+00,1.516972800000000010e+00,1.342991856427999897e+00,1.517028800000000066e+00,-1.250000000000000000e-01
1.289885484829999873e+00,1.441883599999999932e+00,1.335652419736099938e+00,1.506773399999999929e+00,1.341779095612599892e+00,1.515411999999999981e+00,1.342851156049599926e+00,1.517017400000000071e+00,1.342797255015500069e+00,1.516874599999999962e+00,-1.224999999999999978e-01
1.290432409799999958e+00,1.442764799999999958e+00,1.335581815972600062e+00,1.506728999999999985e+00,1.341870119291300067e+00,1.515600000000000058e+00,1.342842356625299827e+00,1.517098999999999975e+00,1.342635753841399993e+00,1.516816100000000000e+00,-1.199999999999999956e-01
1.291773448799999890e+00,1.444794099999999970e+00,1.335082141060899952e+00,1.507398500000000086e+00,1.341602623132900129e+00,1.515561600000000064e+00,1.342727858736299851e+00,1.517001400000000055e+00,1.343112057300200002e+00,1.517095400000000094e+00,-1.174999999999999933e-01
1.294030809989999975e+00,1.448200300000000107e+00,1.334730128522999992e+00,1.507861899999999977e+00,1.341548338180500011e+00,1.515532399999999891e+00,1.342781964913599912e+00,1.517076599999999997e+00,1.343124957395700036e+00,1.517119300000000059e+00,-1.150000000000000050e-01
1.297327501549999873e+00,1.453212399999999960e+00,1.334625886210999868e+00,1.508358400000000099e+00,1.341694022937399922e+00,1.515703400000000034e+00,1.342939474323199933e+00,1.517231900000000078e+00,1.342830355270200116e+00,1.516958100000000087e+00,-1.125000000000000028e-01
1.301785831659999948e+00,1.460058800000000101e+00,1.334869421974000048e+00,1.509127700000000072e+00,1.342026535907699936e+00,1.516266099999999950e+00,1.342987589913700042e+00,1.517257800000000101e+00,1.342785954864500031e+00,1.516991500000000048e+00,-1.100000000000000006e-01
1.307528808489999861e+00,1.468968400000000063e+00,1.335560643662000002e+00,1.510409200000000007e+00,1.340968913304000143e+00,1.516130200000000094e+00,1.343012126518200011e+00,1.517287899999999912e+00,1.342672455038300017e+00,1.516832200000000075e+00,-1.074999999999999983e-01
1.314678740209999974e+00,1.480169899999999927e+00,1.336799659126000073e+00,1.512442499999999912e+00,1.340676701345999922e+00,1.516155099999999978e+00,1.342874442791800016e+00,1.517210399999999959e+00,1.342780255283800184e+00,1.516931999999999947e+00,-1.049999999999999961e-01
1.323358535020000115e+00,1.493891999999999998e+00,1.338686376216000173e+00,1.515466800000000003e+00,1.340779397715999854e+00,1.516294699999999995e+00,1.342642384069199890e+00,1.517064200000000085e+00,1.343032990186600051e+00,1.517130000000000090e+00,-1.024999999999999939e-01
1.333690501069999979e+00,1.510363499999999970e+00,1.341321102783000097e+00,1.519721700000000064e+00,1.340906400101999907e+00,1.516502900000000098e+00,1.342337996964799940e+00,1.517002600000000090e+00,1.342920217311400100e+00,1.517091600000000096e+00,-1.000000000000000056e-01
1.327532607840000045e+00,1.509607700000000108e+00,1.340219723562499965e+00,1.518964800000000004e+00,1.339342375806000129e+00,1.516467699999999974e+00,1.341672770570000006e+00,1.516969900000000093e+00,1.342148952629599989e+00,1.516441099999999986e+00,-9.749999600000000544e-02
1.322500289800000006e+00,1.508928199999999942e+00,1.339492079487900167e+00,1.518789799999999968e+00,1.338511940381999832e+00,1.516426599999999958e+00,1.339930366813000040e+00,1.516968000000000094e+00,1.340893608600999931e+00,1.516957399999999900e+00,-9.499999900000000164e-02
1.318521163200000013e+00,1.508384699999999912e+00,1.339195606607400002e+00,1.519172500000000037e+00,1.338428117847999976e+00,1.516541399999999928e+00,1.337432469160000137e+00,1.517067900000000025e+00,1.336720578320999886e+00,1.516932600000000075e+00,-9.250000099999999836e-02
1.315522942500000125e+00,1.508036900000000013e+00,1.339387640985999939e+00,1.520088899999999965e+00,1.339103632217000017e+00,1.516973600000000033e+00,1.336744215031999916e+00,1.517059699999999900e+00,1.339728506593999890e+00,1.516890199999999966e+00,-9.000000399999999456e-02
1.313433241700000087e+00,1.507944500000000021e+00,1.340125518718999986e+00,1.521514400000000045e+00,1.338307379267000163e+00,1.517777699999999896e+00,1.338772715626999954e+00,1.516877899999999890e+00,1.340270179617000013e+00,1.516967900000000036e+00,-8.749999899999999498e-02
1.312179773300000019e+00,1.508167000000000035e+00,1.341466575813999862e+00,1.523424899999999971e+00,1.338506935741999859e+00,1.518464400000000047e+00,1.340336364394999924e+00,1.516823199999999927e+00,1.342481321912999848e+00,1.517065899999999967e+00,-8.500000100000000558e-02
1.311689952200000064e+00,1.508764299999999947e+00,1.343468348360000064e+00,1.525796099999999988e+00,1.339825223832000090e+00,1.519476899999999908e+00,1.340221666287999991e+00,1.517028100000000101e+00,1.342614626031000125e+00,1.517041800000000107e+00,-8.250000300000000231e-02
1.311891492100000001e+00,1.509795800000000021e+00,1.346188172486000090e+00,1.528603799999999957e+00,1.342384865723999843e+00,1.521258199999999894e+00,1.340905743957999885e+00,1.517371299999999978e+00,1.342552726426000209e+00,1.516553899999999899e+00,-7.999999800000000272e-02
1.312712106699999826e+00,1.511321200000000031e+00,1.347200770840000006e+00,1.529946299999999981e+00,1.344457088943000089e+00,1.523616899999999941e+00,1.342390219402999962e+00,1.517584899999999903e+00,1.342711026214999936e+00,1.516701300000000030e+00,-7.750000099999999892e-02
1.314079310299999914e+00,1.513400199999999973e+00,1.348060842430000017e+00,1.531356900000000021e+00,1.345406520113999971e+00,1.525037900000000057e+00,1.343489032049000054e+00,1.518801599999999974e+00,1.342843728628999811e+00,1.516980299999999948e+00,-7.500000299999999565e-02
1.315920816300000018e+00,1.516092400000000007e+00,1.348832148669999897e+00,1.532839400000000074e+00,1.346121499662999987e+00,1.526392100000000029e+00,1.344948549476000066e+00,1.521187899999999926e+00,1.343111930957999967e+00,1.517544299999999957e+00,-7.249999799999999606e-02
1.318164338999999963e+00,1.519457599999999964e+00,1.349578750940000127e+00,1.534397400000000022e+00,1.347490268013999959e+00,1.528550599999999982e+00,1.347778174951999919e+00,1.525235099999999955e+00,1.344399443679999973e+00,1.519097099999999978e+00,-7.000000000000000666e-02
1.320737192399999982e+00,1.523555299999999946e+00,1.350364610650000019e+00,1.536034700000000086e+00,1.351451791650999823e+00,1.534065699999999977e+00,1.353447334745000008e+00,1.534114100000000036e+00,1.352234822064000141e+00,1.531317599999999945e+00,-6.750000300000000286e-02
1.323567290099999960e+00,1.528445099999999890e+00,1.351253189270000155e+00,1.537755100000000041e+00,1.355441421517000089e+00,1.539796100000000001e+00,1.359972399252000086e+00,1.544517799999999941e+00,1.366592265646999982e+00,1.554061099999999973e+00,-6.499999800000000327e-02
1.326582245900000068e+00,1.534186800000000073e+00,1.352308648090000176e+00,1.539562300000000050e+00,1.358748393117999997e+00,1.544728799999999902e+00,1.364394843563999871e+00,1.551460899999999921e+00,1.368764987375999942e+00,1.558079599999999898e+00,-6.250000000000000000e-02
1.329709574300000030e+00,1.540840100000000046e+00,1.353594948610000070e+00,1.541460000000000052e+00,1.360662041958999868e+00,1.547850799999999971e+00,1.366871668371999915e+00,1.555318100000000037e+00,1.368869388421999789e+00,1.559079600000000010e+00,-5.999999899999999831e-02
1.327037879099999929e+00,1.540541500000000008e+00,1.354383456569999922e+00,1.542999299999999963e+00,1.362637410047000008e+00,1.550867299999999949e+00,1.368291482720999985e+00,1.557401700000000000e+00,1.368403783763999959e+00,1.559706700000000001e+00,-5.750000100000000197e-02
1.324768641999999996e+00,1.540524699999999969e+00,1.355201450079999814e+00,1.544505000000000017e+00,1.364409611756999929e+00,1.553286100000000003e+00,1.368927688977999990e+00,1.558481299999999958e+00,1.369678496511999910e+00,1.559885399999999978e+00,-5.500000000000000028e-02
1.322770760600000095e+00,1.540753999999999957e+00,1.356000212479999911e+00,1.545968900000000090e+00,1.365846032207999938e+00,1.555196299999999976e+00,1.369157391287999959e+00,1.559022399999999919e+00,1.369628496009999807e+00,1.560029899999999969e+00,-5.249999799999999911e-02
1.320913233099999973e+00,1.541193700000000000e+00,1.356731727099999896e+00,1.547382100000000094e+00,1.366814356517999984e+00,1.556686800000000037e+00,1.369312492841999962e+00,1.559240299999999912e+00,1.369746997195000038e+00,1.560260299999999933e+00,-5.000000100000000225e-02
1.319065059599999978e+00,1.541808199999999962e+00,1.357347177369999880e+00,1.548736200000000007e+00,1.367203469244000047e+00,1.557439800000000041e+00,1.369704596761999849e+00,1.559425800000000084e+00,1.370883508559999964e+00,1.560101200000000077e+00,-4.749999900000000108e-02
1.317095237199999991e+00,1.542561899999999930e+00,1.357798546479999979e+00,1.550022599999999917e+00,1.367465523504000080e+00,1.557852699999999979e+00,1.370098800722000076e+00,1.559595599999999971e+00,1.370971909444999914e+00,1.560041100000000069e+00,-4.500000199999999728e-02
1.314872865000000113e+00,1.543419199999999991e+00,1.358037317960000046e+00,1.551232699999999909e+00,1.367671539017000004e+00,1.558118200000000009e+00,1.370284202576000032e+00,1.559798599999999924e+00,1.370640706132999931e+00,1.560218200000000000e+00,-4.250000000000000305e-02
1.312266642200000000e+00,1.544344399999999951e+00,1.358015275120000087e+00,1.552357900000000068e+00,1.367892535496000095e+00,1.558428600000000053e+00,1.370379803517999928e+00,1.559929799999999922e+00,1.370341303138000066e+00,1.559975700000000076e+00,-3.999999900000000136e-02
1.309145864899999845e+00,1.545301999999999953e+00,1.357480788169999952e+00,1.553337500000000038e+00,1.368121659241999799e+00,1.558750899999999939e+00,1.370397203600000058e+00,1.560059700000000049e+00,1.370199201718000026e+00,1.559848399999999913e+00,-3.750000099999999809e-02
1.305379334299999972e+00,1.546256300000000028e+00,1.356516482700000026e+00,1.554104399999999941e+00,1.368411096743999966e+00,1.559059600000000101e+00,1.370384404333000017e+00,1.560210799999999898e+00,1.370190601630999927e+00,1.559941599999999928e+00,-3.500000000000000333e-02
1.300836048899999930e+00,1.547171599999999980e+00,1.355181325400000025e+00,1.554707800000000084e+00,1.368607670634000018e+00,1.559284799999999915e+00,1.369900595962000089e+00,1.559913600000000011e+00,1.370369903424000002e+00,1.560347300000000104e+00,-3.249999900000000164e-02
1.295384904899999912e+00,1.548012399999999955e+00,1.353534582400000019e+00,1.555196500000000093e+00,1.368558403546999980e+00,1.559356699999999929e+00,1.369457092545000032e+00,1.559581200000000001e+00,1.369191491640999958e+00,1.560222500000000068e+00,-2.999999899999999942e-02
1.288895202000000184e+00,1.548742999999999981e+00,1.351635420800000098e+00,1.555619599999999991e+00,1.368235420830000049e+00,1.559384799999999904e+00,1.369321915743000107e+00,1.559653500000000026e+00,1.368366083386999943e+00,1.560282100000000005e+00,-2.750000000000000014e-02
1.281235639000000148e+00,1.549327899999999980e+00,1.349542707200000136e+00,1.556025900000000073e+00,1.367958423239999943e+00,1.559416899999999995e+00,1.368861312869999791e+00,1.559820100000000043e+00,1.370395403679000035e+00,1.560006500000000074e+00,-2.500000000000000139e-02
1.272275315000000129e+00,1.549731299999999923e+00,1.347315908199999912e+00,1.556464300000000023e+00,1.367741722429999918e+00,1.559516200000000019e+00,1.368576001426999866e+00,1.559985500000000025e+00,1.370614605871999903e+00,1.560017299999999940e+00,-2.250000099999999864e-02
1.261883227999999857e+00,1.549917599999999895e+00,1.345013991200000092e+00,1.556984099999999982e+00,1.367599830169999864e+00,1.559746099999999913e+00,1.369006783964999974e+00,1.560158300000000109e+00,1.370459104317000021e+00,1.560037300000000071e+00,-2.000000000000000042e-02
1.252651930999999941e+00,1.550447099999999967e+00,1.341648774600000094e+00,1.557599100000000014e+00,1.367139064250000091e+00,1.560015699999999894e+00,1.369101778145999981e+00,1.560075600000000007e+00,1.369932399054999861e+00,1.560235999999999956e+00,-1.750000000000000167e-02
1.240304045000000022e+00,1.551004100000000108e+00,1.336696361100000008e+00,1.558075400000000110e+00,1.366168784180000095e+00,1.560169200000000034e+00,1.369025880746999935e+00,1.559895299999999985e+00,1.369934799112999979e+00,1.560228699999999913e+00,-1.499999999999999944e-02
1.224861011000000000e+00,1.551579199999999936e+00,1.329835999399999968e+00,1.558440700000000012e+00,1.364635884650000186e+00,1.560158399999999945e+00,1.369168640704000017e+00,1.559929700000000086e+00,1.369936198491999990e+00,1.560284500000000074e+00,-1.250000000000000069e-02
1.206343178000000016e+00,1.552163500000000029e+00,1.320746940200000052e+00,1.558721900000000105e+00,1.362487360700000094e+00,1.559934900000000013e+00,1.369197069618000029e+00,1.560042699999999893e+00,1.370224306564000072e+00,1.560192500000000093e+00,-9.999999799999999273e-03
1.184771891000000021e+00,1.552747700000000064e+00,1.309108833400000060e+00,1.558946600000000071e+00,1.359630674300000175e+00,1.559905400000000109e+00,1.369073650190000047e+00,1.560120500000000021e+00,1.369840091699999984e+00,1.560085399999999956e+00,-7.499999799999999654e-03
1.160167694999999943e+00,1.553322899999999951e+00,1.294600929000000011e+00,1.559142100000000086e+00,1.355512046400000115e+00,1.559952500000000075e+00,1.368991230572000006e+00,1.560223499999999985e+00,1.369757633384000028e+00,1.560021799999999903e+00,-4.999999899999999636e-03
1.132551831999999870e+00,1.553879699999999975e+00,1.276902677999999902e+00,1.559335799999999939e+00,1.350533877599999988e+00,1.560065299999999988e+00,1.368926016262999923e+00,1.560318400000000105e+00,1.369664323027999897e+00,1.560112500000000013e+00,-2.499999900000000018e-03
1.101944953999999921e+00,1.554409300000000105e+00,1.255693728000000009e+00,1.559554899999999966e+00,1.345098668199999903e+00,1.560232599999999969e+00,1.367832405179999933e+00,1.560197899999999915e+00,1.369558846968999877e+00,1.560015699999999894e+00,0.000000000000000000e+00
1.068368002000000150e+00,1.554902199999999901e+00,1.236738499000000102e+00,1.559813499999999964e+00,1.338308535399999943e+00,1.560300000000000020e+00,1.367942303670000026e+00,1.559817599999999915e+00,1.369375565456999899e+00,1.559922100000000089e+00,2.499999900000000018e-03
1.031842120999999945e+00,1.555349499999999940e+00,1.200866234999999893e+00,1.560121199999999986e+00,1.324040071300000010e+00,1.560303599999999902e+00,1.367000201719999808e+00,1.559763999999999928e+00,1.369453016920000099e+00,1.560335000000000027e+00,4.999999899999999636e-03
9.923879369999999422e-01,1.555741999999999958e+00,1.148858405999999999e+00,1.560450799999999916e+00,1.289346010999999903e+00,1.560271399999999975e+00,1.342033285599999903e+00,1.560057000000000027e+00,1.368349947560000057e+00,1.560190299999999919e+00,7.499999799999999654e-03
9.500264460000000799e-01,1.556070599999999970e+00,1.081496074000000140e+00,1.560775800000000046e+00,1.221279991000000065e+00,1.560231700000000110e+00,1.293516276000000076e+00,1.560361899999999968e+00,1.361765968500000090e+00,1.560354400000000030e+00,9.999999799999999273e-03
9.047785299999999697e-01,1.556326199999999993e+00,9.995603229999999728e-01,1.561069299999999993e+00,1.111736920000000017e+00,1.560428699999999891e+00,1.240815398000000069e+00,1.560569899999999954e+00,1.325778013200000105e+00,1.560321000000000069e+00,1.250000000000000069e-02
8.566651979999999611e-01,1.556499499999999925e+00,9.038325579999999526e-01,1.561304299999999978e+00,9.506045929999999977e-01,1.560677499999999940e+00,1.074125417999999943e+00,1.560241800000000012e+00,1.182781019999999961e+00,1.560401699999999892e+00,1.499999999999999944e-02
8.057071979999999023e-01,1.556581599999999899e+00,7.950938949999999394e-01,1.561454300000000073e+00,7.569446060000000198e-01,1.560911399999999949e+00,6.830256200000000000e-01,1.559999700000000100e+00,4.561589799999999917e-01,1.560632900000000101e+00,1.750000000000000167e-02
7.519255840000000912e-01,1.556563300000000094e+00,6.741255499999999623e-01,1.561492300000000055e+00,5.498193500000000400e-01,1.561064000000000007e+00,2.942688800000000104e-01,1.560552500000000009e+00,1.850486163000000239e-01,1.560188200000000025e+00,2.000000000000000042e-02
6.954084799999999955e-01,1.556821900000000092e+00,5.482194799999999812e-01,1.561483699999999919e+00,3.660932900000000156e-01,1.561085599999999962e+00,1.804752581000000078e-01,1.560212500000000002e+00,1.822044793999999801e-01,1.560138000000000025e+00,2.250000099999999864e-02
6.412425199999999270e-01,1.557055700000000042e+00,4.501809599999999634e-01,1.561596200000000101e+00,2.557448689999999858e-01,1.561293400000000053e+00,1.915471119999999916e-01,1.560255600000000076e+00,1.804745248100000088e-01,1.559904200000000074e+00,2.500000000000000139e-02
5.895595300000000538e-01,1.557265499999999969e+00,3.765913600000000416e-01,1.561774599999999902e+00,2.032409810000000150e-01,1.561391699999999938e+00,1.839738223999999867e-01,1.560379299999999914e+00,1.801415355790000061e-01,1.559893299999999927e+00,2.750000000000000014e-02
5.404915799999999715e-01,1.557452199999999953e+00,3.240322199999999819e-01,1.561964200000000025e+00,1.930486770000000019e-01,1.561085099999999892e+00,1.804462535100000153e-01,1.560499400000000092e+00,1.801010983477000227e-01,1.559968000000000021e+00,2.999999899999999942e-02
4.941705800000000259e-01,1.557616799999999913e+00,2.890850099999999756e-01,1.562109600000000098e+00,1.894632760000000138e-01,1.561287799999999892e+00,1.808193766799999769e-01,1.560674700000000081e+00,1.801124468260000000e-01,1.560076400000000030e+00,3.249999900000000164e-02
4.507284000000000290e-01,1.557760100000000092e+00,2.683312110000000139e-01,1.562156099999999936e+00,1.858669541000000092e-01,1.561349499999999946e+00,1.804078933900000181e-01,1.560710999999999959e+00,1.801210943499999828e-01,1.560265800000000036e+00,3.500000000000000333e-02
4.102971000000000257e-01,1.557882999999999907e+00,2.583523950000000124e-01,1.562048700000000068e+00,1.833360056999999987e-01,1.561371400000000076e+00,1.802973902099999914e-01,1.560882899999999962e+00,1.801225526269999988e-01,1.560312200000000038e+00,3.750000099999999809e-02
3.730086400000000024e-01,1.557986499999999941e+00,2.557299989999999856e-01,1.561732200000000015e+00,1.829467120000000113e-01,1.561454300000000073e+00,1.802282071659999929e-01,1.560930300000000104e+00,1.801228791439999921e-01,1.560342600000000024e+00,3.999999900000000136e-02
3.389948799999999984e-01,1.558071500000000054e+00,2.416818849999999852e-01,1.561907600000000063e+00,1.822910295000000069e-01,1.561530800000000108e+00,1.801723614350000113e-01,1.560991500000000087e+00,1.801254631429999864e-01,1.560385300000000086e+00,4.250000000000000305e-02
3.083878300000000294e-01,1.558138999999999941e+00,2.272845290000000129e-01,1.562010600000000027e+00,1.815666464000000035e-01,1.561616799999999916e+00,1.801724757118000064e-01,1.561165300000000089e+00,1.801253335570000003e-01,1.560390100000000002e+00,4.500000199999999728e-02
2.813194700000000159e-01,1.558189700000000011e+00,2.134845170000000125e-01,1.562060500000000074e+00,1.809746552800000075e-01,1.561719999999999997e+00,1.801834992689999859e-01,1.561255899999999919e+00,1.801271274380000231e-01,1.560425600000000079e+00,4.749999900000000108e-02
2.579216840000000399e-01,1.558224700000000018e+00,2.012283929999999776e-01,1.562076199999999915e+00,1.807162460300000273e-01,1.561847900000000067e+00,1.801898328609999878e-01,1.561400499999999969e+00,1.801313607059999988e-01,1.560541500000000026e+00,5.000000100000000225e-02
2.383264939999999998e-01,1.558244799999999985e+00,1.914627510000000143e-01,1.562077500000000008e+00,1.803650029099999885e-01,1.561976199999999926e+00,1.801994732789999887e-01,1.561543700000000090e+00,1.801311013480000056e-01,1.560645899999999919e+00,5.249999799999999911e-02
2.226657790000000081e-01,1.558251000000000053e+00,1.851341454000000053e-01,1.562083600000000017e+00,1.803052820009999890e-01,1.562132800000000099e+00,1.802160450770000089e-01,1.561798299999999973e+00,1.801362916650000034e-01,1.560756000000000032e+00,5.500000000000000028e-02
2.110715410000000014e-01,1.558244200000000079e+00,1.831891921000000090e-01,1.562113599999999991e+00,1.803614215300000101e-01,1.562298699999999929e+00,1.802243684779999966e-01,1.561924300000000043e+00,1.801494825059999916e-01,1.561005500000000046e+00,5.750000100000000197e-02
2.036757289999999998e-01,1.558225399999999983e+00,1.865744082999999942e-01,1.562187200000000109e+00,1.803577085899999988e-01,1.562454599999999916e+00,1.802314081130000079e-01,1.562024000000000079e+00,1.801579130629999970e-01,1.561159399999999975e+00,5.999999899999999831e-02
2.011835680000000071e-01,1.558237400000000106e+00,1.881076755000000156e-01,1.562171699999999941e+00,1.802930766700000242e-01,1.562551699999999988e+00,1.802310723140000126e-01,1.562016999999999989e+00,1.801570329780000090e-01,1.561266199999999937e+00,6.250000000000000000e-02
1.990340199999999782e-01,1.558245899999999962e+00,1.882265065999999820e-01,1.562165100000000084e+00,1.802962539360000171e-01,1.562707199999999963e+00,1.802498592119999854e-01,1.562289400000000050e+00,1.802171773269999888e-01,1.561947699999999939e+00,6.499999800000000327e-02
1.971875570000000133e-01,1.558251599999999959e+00,1.873282423999999835e-01,1.562171900000000058e+00,1.803209063740000007e-01,1.562885000000000080e+00,1.802654491320000163e-01,1.562518700000000038e+00,1.802479195520000077e-01,1.562357699999999960e+00,6.750000300000000286e-02
1.956047739999999813e-01,1.558255399999999957e+00,1.858103009999999833e-01,1.562196700000000105e+00,1.803207499479999865e-01,1.563049300000000086e+00,1.802770180190000071e-01,1.562696300000000038e+00,1.803052837090000082e-01,1.563187199999999999e+00,7.000000000000000666e-02
1.942461400000000116e-01,1.558258300000000096e+00,1.840700000000000114e-01,1.562244100000000024e+00,1.803170920319999981e-01,1.563063700000000056e+00,1.802960128180000066e-01,1.562976700000000108e+00,1.803441165199999863e-01,1.563749700000000020e+00,7.249999799999999606e-02
1.930722199999999888e-01,1.558260900000000060e+00,1.825047157000000142e-01,1.562318700000000060e+00,1.803233189750000076e-01,1.563134000000000023e+00,1.803151333230000042e-01,1.563270299999999891e+00,1.803785290140000053e-01,1.564251700000000023e+00,7.500000299999999565e-02
1.920435370000000141e-01,1.558264300000000047e+00,1.815118286999999886e-01,1.562424999999999953e+00,1.803327914410000066e-01,1.563252199999999981e+00,1.803170452670000146e-01,1.563306000000000084e+00,1.803940301349999942e-01,1.564531899999999975e+00,7.750000099999999892e-02
1.911206069999999979e-01,1.558269300000000079e+00,1.814886734000000224e-01,1.562567599999999945e+00,1.803388801320000012e-01,1.563410399999999978e+00,1.803315047909999913e-01,1.563534600000000108e+00,1.804090912269999958e-01,1.564813000000000009e+00,7.999999800000000272e-02
1.902639510000000145e-01,1.558276699999999959e+00,1.812490973000000227e-01,1.562688400000000088e+00,1.803439880789999838e-01,1.563494200000000056e+00,1.803614480719999968e-01,1.563990200000000108e+00,1.804191619570000016e-01,1.565169699999999997e+00,8.250000300000000231e-02
1.894341370000000024e-01,1.558287399999999989e+00,1.810392045900000024e-01,1.562685499999999950e+00,1.803529805519999973e-01,1.563629600000000064e+00,1.803823890629999982e-01,1.564327199999999918e+00,1.804157417089999882e-01,1.565322199999999997e+00,8.500000100000000558e-02
1.885916538999999892e-01,1.558302300000000029e+00,1.808722741800000144e-01,1.562580300000000033e+00,1.803588880710000064e-01,1.563723900000000055e+00,1.804013007590000162e-01,1.564645499999999911e+00,1.804284526319999971e-01,1.565436400000000061e+00,8.749999899999999498e-02
1.876970428999999996e-01,1.558322299999999938e+00,1.807616453799999745e-01,1.562393700000000107e+00,1.803546811489999957e-01,1.563684099999999910e+00,1.804043507850000005e-01,1.564700500000000050e+00,1.804318928799999999e-01,1.565482400000000052e+00,9.000000399999999456e-02
1.867108206000000215e-01,1.558348199999999961e+00,1.807206286399999917e-01,1.562146500000000104e+00,1.803560544579999869e-01,1.563718200000000058e+00,1.804243823560000015e-01,1.564965500000000009e+00,1.804335730050000142e-01,1.565507200000000099e+00,9.250000099999999836e-02
1.855935375999999970e-01,1.558380799999999899e+00,1.807625230600000132e-01,1.561860199999999921e+00,1.803660047210000061e-01,1.563897300000000046e+00,1.804373132750000108e-01,1.565153199999999911e+00,1.804378833139999860e-01,1.565569800000000011e+00,9.499999900000000164e-02
1.843057160999999888e-01,1.558421099999999893e+00,1.809006683999999920e-01,1.561555500000000096e+00,1.803743322259999948e-01,1.564059499999999936e+00,1.804412235580000190e-01,1.565210200000000107e+00,1.804462139180000035e-01,1.565696399999999988e+00,9.749999600000000544e-02
1.828078637000000173e-01,1.558470000000000022e+00,1.811483552999999802e-01,1.561253400000000013e+00,1.803709172640000080e-01,1.564042600000000061e+00,1.804453638580000019e-01,1.565270500000000009e+00,1.804525143750000116e-01,1.565791200000000050e+00,1.000000000000000056e-01
1.889044169999999911e-01,1.558257599999999909e+00,1.836510731999999868e-01,1.561346200000000017e+00,1.805195378699999964e-01,1.564062800000000086e+00,1.804517143130000001e-01,1.565364399999999989e+00,1.804579547680000007e-01,1.565873400000000082e+00,1.024999999999999939e-01
1.933288430000000002e-01,1.558070499999999914e+00,1.855097937999999891e-01,1.561543200000000020e+00,1.805453318999999945e-01,1.564180399999999915e+00,1.804521043439999972e-01,1.565399800000000008e+00,1.804628151200000086e-01,1.565945499999999990e+00,1.049999999999999961e-01
1.963438879999999942e-01,1.557908400000000082e+00,1.868161461999999773e-01,1.561798699999999984e+00,1.805308816499999747e-01,1.564316700000000004e+00,1.804499541899999837e-01,1.565438499999999955e+00,1.804668254110000092e-01,1.566022900000000107e+00,1.074999999999999983e-01
1.982123090000000032e-01,1.557770700000000064e+00,1.876617175999999998e-01,1.562066399999999966e+00,1.805588201299999918e-01,1.564393499999999992e+00,1.804464339089999758e-01,1.565444800000000081e+00,1.804678854879999961e-01,1.566073800000000071e+00,1.100000000000000006e-01
1.991968750000000232e-01,1.557657000000000069e+00,1.881381677000000252e-01,1.562300400000000034e+00,1.806113903000000076e-01,1.564446199999999898e+00,1.804555149400000058e-01,1.565556600000000076e+00,1.804543045049999961e-01,1.566161300000000089e+00,1.125000000000000028e-01
1.995603140000000164e-01,1.557566599999999912e+00,1.883370718000000055e-01,1.562454800000000033e+00,1.806891454000000008e-01,1.564536499999999997e+00,1.804612158730000138e-01,1.565610900000000028e+00,1.804638151930000045e-01,1.566169900000000004e+00,1.150000000000000050e-01
1.995654199999999934e-01,1.557499299999999920e+00,1.883500544000000221e-01,1.562483499999999914e+00,1.807933708899999992e-01,1.564632800000000046e+00,1.804601962029999951e-01,1.565602799999999961e+00,1.804580747750000047e-01,1.566090500000000052e+00,1.174999999999999933e-01
1.994749449999999868e-01,1.557454200000000011e+00,1.882687315999999889e-01,1.562340400000000074e+00,1.809252328200000037e-01,1.564704099999999931e+00,1.804570767950000043e-01,1.565556799999999971e+00,1.804518743290000060e-01,1.566000899999999918e+00,1.199999999999999956e-01
1.995516240000000108e-01,1.557431100000000068e+00,1.888317747999999907e-01,1.562056399999999901e+00,1.810980425000000005e-01,1.564737100000000103e+00,1.804666549360000039e-01,1.565695999999999977e+00,1.804437437399999955e-01,1.565884400000000065e+00,1.224999999999999978e-01
2.000582449999999957e-01,1.557429399999999964e+00,1.901237490000000085e-01,1.561703400000000075e+00,1.813396405999999905e-01,1.564774799999999910e+00,1.804749889829999898e-01,1.565816600000000003e+00,1.804430736910000166e-01,1.565879000000000021e+00,1.250000000000000000e-01
2.012575259999999922e-01,1.557448600000000072e+00,1.919926910000000209e-01,1.561324799999999957e+00,1.816574284000000150e-01,1.564822600000000064e+00,1.804668042789999982e-01,1.565713300000000086e+00,1.804427536679999999e-01,1.565892300000000015e+00,1.275000000000000022e-01
2.034122600000000114e-01,1.557488200000000100e+00,1.942866359999999848e-01,1.560963700000000065e+00,1.820587372999999953e-01,1.564885599999999988e+00,1.804563946659999973e-01,1.565595400000000081e+00,1.804415235780000015e-01,1.565934399999999949e+00,1.300000000000000044e-01
2.067851780000000139e-01,1.557547599999999921e+00,1.968536489999999917e-01,1.560663600000000040e+00,1.825736627000000001e-01,1.564941300000000091e+00,1.804864427589999987e-01,1.565643799999999919e+00,1.804365232139999997e-01,1.565938599999999958e+00,1.324999900000000119e-01
2.116391039999999946e-01,1.557626500000000025e+00,1.995417949999999940e-01,1.560467800000000071e+00,1.833919223999999903e-01,1.564984399999999942e+00,1.805466455899999989e-01,1.565813799999999922e+00,1.804387133500000018e-01,1.565944999999999920e+00,1.350000100000000036e-01
2.182366880000000120e-01,1.557724099999999945e+00,2.021990760000000054e-01,1.560419599999999907e+00,1.845963986000000168e-01,1.565016500000000033e+00,1.805779087600000166e-01,1.565970099999999920e+00,1.804416835529999985e-01,1.565989000000000075e+00,1.375000000000000111e-01
2.268407669999999987e-01,1.557840200000000008e+00,2.046735480000000107e-01,1.560562299999999958e+00,1.862700003999999965e-01,1.565038600000000057e+00,1.806307071100000106e-01,1.566049199999999919e+00,1.804433945170000053e-01,1.566052299999999953e+00,1.400000000000000133e-01
2.866074599999999806e-01,1.557750500000000038e+00,2.022178819999999877e-01,1.560696400000000095e+00,1.884649230999999869e-01,1.565084799999999943e+00,1.807508678199999941e-01,1.566056499999999962e+00,1.804494841339999989e-01,1.566077200000000058e+00,1.424999999999999878e-01
3.443424700000000116e-01,1.557627099999999931e+00,2.027035430000000138e-01,1.560940900000000076e+00,1.912133640000000245e-01,1.565136199999999977e+00,1.809693185300000062e-01,1.566005300000000044e+00,1.804551559650000025e-01,1.566059400000000101e+00,1.449999999999999900e-01
4.002191299999999785e-01,1.557475600000000071e+00,2.091162740000000186e-01,1.561259399999999964e+00,1.953406930000000097e-01,1.565178500000000028e+00,1.813917022999999851e-01,1.565948799999999919e+00,1.804515209270000087e-01,1.566003000000000034e+00,1.474999899999999975e-01
4.544110599999999778e-01,1.557301199999999941e+00,2.244419229999999876e-01,1.561615600000000104e+00,2.016723539999999981e-01,1.565197500000000019e+00,1.821503611999999994e-01,1.565903100000000103e+00,1.804459688978000131e-01,1.565959000000000101e+00,1.500000099999999892e-01
5.070909299999999398e-01,1.557109499999999924e+00,2.516660689999999923e-01,1.561973000000000056e+00,2.124216119999999819e-01,1.565213900000000047e+00,1.836784917000000017e-01,1.565867499999999968e+00,1.805200054630000106e-01,1.565968500000000097e+00,1.524999999999999967e-01
5.584324000000000510e-01,1.556905599999999890e+00,2.937745200000000390e-01,1.562295400000000001e+00,2.229006889999999852e-01,1.565239199999999942e+00,1.865710619000000015e-01,1.565855299999999950e+00,1.806075062599999947e-01,1.566007300000000102e+00,1.549999999999999989e-01
6.086087499999999206e-01,1.556695299999999893e+00,3.537529999999999841e-01,1.562546500000000060e+00,2.361608480000000065e-01,1.565254799999999946e+00,1.921705169999999852e-01,1.565859300000000065e+00,1.809776455700000120e-01,1.566074799999999989e+00,1.575000000000000011e-01
6.577932900000000860e-01,1.556483700000000026e+00,4.345872799999999647e-01,1.562689800000000018e+00,2.552532670000000059e-01,1.565242500000000092e+00,2.056907079999999999e-01,1.565864799999999946e+00,1.822785412999999854e-01,1.566152100000000047e+00,1.600000000000000033e-01
7.061593699999999529e-01,1.556276299999999946e+00,5.345836099999999869e-01,1.563137500000000069e+00,2.897437199999999824e-01,1.565253000000000005e+00,2.240350650000000055e-01,1.565861699999999912e+00,1.852040934000000194e-01,1.566179500000000058e+00,1.624999900000000108e-01
7.538805799999999113e-01,1.556078400000000084e+00,6.517896199999999585e-01,1.563108200000000059e+00,3.959403000000000228e-01,1.565276700000000076e+00,2.639585460000000161e-01,1.565835199999999983e+00,2.024597630000000148e-01,1.566078400000000093e+00,1.650000100000000025e-01
8.011296780000000117e-01,1.555895400000000039e+00,7.758348449999999952e-01,1.562736899999999984e+00,5.721112499999999601e-01,1.565267600000000092e+00,4.534448500000000104e-01,1.565782299999999960e+00,2.785778100000000368e-01,1.565840499999999968e+00,1.675000000000000100e-01
8.480801810000000440e-01,1.555733000000000033e+00,8.963509320000000447e-01,1.562158600000000064e+00,8.165260720000000472e-01,1.565179199999999993e+00,8.728791670000000114e-01,1.565815600000000085e+00,1.018491451999999908e+00,1.566006500000000079e+00,1.700000000000000122e-01
8.949054659999999828e-01,1.555596100000000037e+00,1.002969213000000082e+00,1.561508200000000013e+00,1.078682335999999964e+00,1.564906600000000036e+00,1.254820102000000048e+00,1.565639699999999968e+00,1.364791875789999942e+00,1.565615399999999990e+00,1.724999999999999867e-01
9.417788429999999211e-01,1.555490500000000109e+00,1.085320741000000089e+00,1.560920800000000108e+00,1.248341906999999917e+00,1.565157399999999921e+00,1.348475627900000084e+00,1.565192099999999975e+00,1.369677641779999844e+00,1.565681799999999901e+00,1.749999999999999889e-01
9.888736570000000725e-01,1.555421399999999954e+00,1.133036747000000011e+00,1.560531499999999960e+00,1.332481547099999997e+00,1.565131100000000108e+00,1.364245374200000027e+00,1.565690800000000049e+00,1.371962345080000034e+00,1.565676000000000068e+00,1.774999899999999964e-01
1.036363445000000105e+00,1.555394200000000060e+00,1.135747853000000029e+00,1.560475199999999951e+00,1.338077707000000061e+00,1.564027000000000056e+00,1.365079428800000105e+00,1.565694200000000036e+00,1.375033661560999931e+00,1.565987599999999924e+00,1.800000099999999881e-01
1.089215280000000119e+00,1.554661800000000094e+00,1.151941443999999981e+00,1.560599999999999987e+00,1.331399932199999858e+00,1.564036500000000052e+00,1.372261429139999933e+00,1.565360800000000108e+00,1.375498224148399951e+00,1.565703000000000067e+00,1.824999999999999956e-01
1.136094883999999805e+00,1.554013499999999937e+00,1.188942699999999908e+00,1.560437700000000039e+00,1.343145695699999864e+00,1.563482800000000061e+00,1.373667900130000064e+00,1.565397900000000009e+00,1.376646781627000049e+00,1.566082200000000091e+00,1.849999999999999978e-01
1.177323163000000061e+00,1.553434100000000040e+00,1.237833552000000115e+00,1.560007099999999980e+00,1.360303269400000126e+00,1.562667000000000028e+00,1.374327893422999880e+00,1.565314899999999954e+00,1.376479198369000123e+00,1.566027400000000069e+00,1.875000000000000000e-01
1.213221510999999975e+00,1.552908299999999908e+00,1.289696033999999880e+00,1.559326900000000071e+00,1.369861824890000079e+00,1.561890699999999965e+00,1.375013366269999926e+00,1.564686800000000044e+00,1.375650110110999913e+00,1.565794899999999990e+00,1.900000000000000022e-01
1.244110819000000090e+00,1.552421000000000051e+00,1.335612179199999972e+00,1.558415799999999907e+00,1.367686895779999912e+00,1.560786100000000065e+00,1.374830935934000076e+00,1.563888399999999956e+00,1.375560294761000169e+00,1.565919400000000072e+00,1.925000000000000044e-01
1.270312678000000028e+00,1.551956799999999914e+00,1.366664227200000026e+00,1.557292700000000085e+00,1.367174922200000031e+00,1.559819300000000020e+00,1.374473937305999982e+00,1.563082499999999930e+00,1.375284530515000103e+00,1.565140200000000092e+00,1.949999900000000119e-01
1.292148262999999853e+00,1.551500600000000007e+00,1.373934297899999990e+00,1.555976400000000037e+00,1.367505831859999965e+00,1.558852099999999963e+00,1.373085893845999994e+00,1.560861000000000054e+00,1.374343036709000154e+00,1.564301600000000070e+00,1.975000100000000036e-01
1.309938310299999964e+00,1.551037100000000057e+00,1.348504333099999952e+00,1.554485399999999906e+00,1.367859655529999996e+00,1.557746199999999970e+00,1.371227677555999946e+00,1.557857300000000000e+00,1.372818326765000041e+00,1.561729799999999946e+00,2.000000000000000111e-01
1.324004288699999865e+00,1.550551100000000071e+00,1.347274250099999904e+00,1.553286799999999968e+00,1.366763581040000064e+00,1.556002399999999897e+00,1.370787028610999991e+00,1.557343399999999933e+00,1.369522294356000147e+00,1.556937199999999910e+00,2.025000000000000133e-01
1.334667491300000064e+00,1.550027400000000055e+00,1.349466564100000099e+00,1.552496600000000004e+00,1.366255998920000048e+00,1.554271100000000017e+00,1.368246744198999831e+00,1.553906299999999963e+00,1.365998459557000055e+00,1.550630500000000023e+00,2.049999999999999878e-01
1.342248811399999964e+00,1.549450800000000017e+00,1.353710571100000148e+00,1.552008999999999972e+00,1.366099518650999878e+00,1.552683599999999942e+00,1.365714416736000025e+00,1.549973700000000010e+00,1.364397343692000053e+00,1.548188300000000073e+00,2.074999999999999900e-01
1.347069840100000082e+00,1.548805999999999905e+00,1.358635967059999894e+00,1.551719000000000070e+00,1.366056649690999825e+00,1.551371099999999892e+00,1.365639278354999986e+00,1.549585599999999896e+00,1.363223631981000050e+00,1.547334100000000046e+00,2.099999899999999975e-01
1.349451366500000082e+00,1.548077699999999890e+00,1.362872241629999870e+00,1.551520800000000033e+00,1.365260834768999842e+00,1.550320600000000049e+00,1.364484165917999814e+00,1.547867700000000069e+00,1.363732637064999809e+00,1.546667800000000037e+00,2.125000099999999892e-01
1.349714888899999909e+00,1.547250900000000096e+00,1.365048797874000019e+00,1.551309199999999944e+00,1.364982488132000071e+00,1.549700000000000077e+00,1.364119723425000208e+00,1.547513700000000103e+00,1.363850638238000013e+00,1.546963899999999947e+00,2.149999999999999967e-01
1.348181495800000018e+00,1.546310199999999968e+00,1.363795425059999955e+00,1.550978699999999932e+00,1.364988724001999998e+00,1.549245200000000100e+00,1.363692141812000047e+00,1.547175500000000037e+00,1.364149041217000091e+00,1.547196299999999969e+00,2.174999999999999989e-01
1.345172380000000167e+00,1.545240500000000017e+00,1.357741617100000076e+00,1.550423700000000071e+00,1.365047456493400091e+00,1.548692500000000027e+00,1.363752731672000174e+00,1.547021200000000096e+00,1.363422433950999935e+00,1.547159699999999916e+00,2.200000000000000011e-01
1.346449540599999883e+00,1.544486999999999943e+00,1.360805986209999929e+00,1.549684599999999968e+00,1.364839525195000070e+00,1.548106200000000099e+00,1.364056741478999912e+00,1.546942000000000039e+00,1.364067940406000101e+00,1.546783299999999972e+00,2.225000000000000033e-01
1.347492598100000105e+00,1.543652800000000047e+00,1.362460039589999949e+00,1.548980500000000093e+00,1.364834509490999936e+00,1.547759200000000002e+00,1.363924338810999837e+00,1.546899299999999977e+00,1.364063340359000120e+00,1.547185899999999892e+00,2.249999900000000108e-01
1.348319540999999955e+00,1.542741700000000105e+00,1.363045560034000125e+00,1.548322600000000104e+00,1.364870214808999949e+00,1.547535899999999964e+00,1.363682636522999925e+00,1.546984600000000043e+00,1.363561835346000173e+00,1.547004800000000069e+00,2.275000100000000025e-01
1.348948657500000037e+00,1.541757800000000067e+00,1.362904019826999935e+00,1.547721700000000089e+00,1.364784446617000047e+00,1.547320800000000052e+00,1.363309033031000039e+00,1.547141099999999936e+00,1.362428024006000049e+00,1.547143699999999900e+00,2.300000000000000100e-01
1.349398431400000042e+00,1.540705299999999944e+00,1.362377188675000017e+00,1.547189200000000042e+00,1.364487755265000102e+00,1.546985999999999972e+00,1.363100130682000088e+00,1.547207199999999894e+00,1.363806437790999970e+00,1.547115299999999971e+00,2.325000000000000122e-01
1.349686948200000014e+00,1.539587999999999957e+00,1.361806637679999987e+00,1.546736000000000111e+00,1.364447496020000150e+00,1.546908600000000078e+00,1.363417933929000014e+00,1.547080400000000022e+00,1.363715236878999981e+00,1.546936199999999983e+00,2.349999999999999867e-01
1.349832293299999986e+00,1.538409899999999997e+00,1.361534138160000129e+00,1.546373100000000056e+00,1.364489859972999986e+00,1.546945900000000096e+00,1.363449034225999945e+00,1.546868300000000085e+00,1.364022039948999954e+00,1.547215699999999972e+00,2.374999999999999889e-01
1.349853051570000018e+00,1.537175299999999911e+00,1.361901361442000136e+00,1.546111800000000036e+00,1.364440638212000012e+00,1.546954900000000022e+00,1.363558935263999849e+00,1.547066000000000052e+00,1.364068940416000020e+00,1.546855000000000091e+00,2.399999899999999964e-01
1.349767207890000043e+00,1.535887999999999920e+00,1.362572338845000175e+00,1.546139099999999988e+00,1.364146743071000145e+00,1.546810199999999913e+00,1.363745937204999814e+00,1.547272399999999992e+00,1.364024839974000036e+00,1.546905900000000056e+00,2.425000099999999881e-01
1.349593248919999988e+00,1.534551900000000080e+00,1.362644709376000129e+00,1.545657300000000012e+00,1.363781479617000025e+00,1.546636499999999970e+00,1.363546635169000210e+00,1.547351499999999991e+00,1.363151731245000109e+00,1.546631199999999984e+00,2.449999999999999956e-01
1.349349159149999977e+00,1.533171199999999956e+00,1.362287225178999917e+00,1.544827299999999903e+00,1.363402972343999986e+00,1.546413299999999991e+00,1.363477734511000072e+00,1.547295300000000040e+00,1.362927028998000001e+00,1.546984300000000090e+00,2.474999999999999978e-01
1.349053523970000112e+00,1.531749999999999945e+00,1.361667838673999986e+00,1.543810200000000021e+00,1.363069345752000006e+00,1.546120299999999892e+00,1.363673636462000127e+00,1.547034999999999938e+00,1.364159141320000046e+00,1.547305500000000000e+00,2.500000000000000000e-01
1.348724228760000088e+00,1.530291999999999986e+00,1.360955202320000001e+00,1.542766800000000105e+00,1.362819332076999901e+00,1.545697000000000099e+00,1.363694436672999943e+00,1.547059299999999915e+00,1.363886738595999848e+00,1.546965099999999982e+00,2.525000000000000022e-01
1.348379658809999881e+00,1.528801700000000041e+00,1.360317568634999974e+00,1.541857999999999951e+00,1.362760926419000151e+00,1.545546800000000109e+00,1.363320232933000087e+00,1.546696800000000094e+00,1.363323932966999941e+00,1.546761999999999970e+00,2.550000000000000044e-01
1.348038199469999920e+00,1.527282599999999935e+00,1.359923290087000192e+00,1.541244700000000023e+00,1.362813623672000096e+00,1.545631600000000105e+00,1.363148231207000016e+00,1.546473500000000056e+00,1.363035030076999998e+00,1.546499499999999916e+00,2.574999900000000119e-01
1.347717936060000010e+00,1.525739100000000015e+00,1.359940619138999995e+00,1.541088000000000013e+00,1.362897318729000107e+00,1.545913099999999929e+00,1.363330433033000055e+00,1.546840100000000051e+00,1.363534335071000081e+00,1.547205100000000000e+00,2.599999900000000141e-01
1.347568102040000104e+00,1.525290999999999952e+00,1.359857855076999966e+00,1.540956400000000004e+00,1.362678133876999986e+00,1.545642600000000089e+00,1.363093630665000111e+00,1.547033499999999950e+00,1.363413033857000078e+00,1.547290199999999949e+00,2.624999900000000164e-01
1.347211747310000041e+00,1.524502999999999941e+00,1.359570123716999923e+00,1.540538399999999974e+00,1.362520930763000182e+00,1.545428400000000035e+00,1.362854528273999888e+00,1.546964500000000076e+00,1.363315232881999961e+00,1.547244499999999912e+00,2.649999900000000186e-01
1.346650876110000006e+00,1.523380799999999979e+00,1.359099791902999899e+00,1.539847399999999977e+00,1.362451822485999831e+00,1.545312599999999925e+00,1.363489234620999913e+00,1.547020999999999979e+00,1.364109540822999955e+00,1.547318600000000099e+00,2.675000100000000103e-01
1.345887092839999966e+00,1.521930100000000063e+00,1.358469626482999848e+00,1.538896299999999995e+00,1.362496322146000027e+00,1.545338000000000100e+00,1.363984039568999940e+00,1.546838200000000052e+00,1.364394843673000013e+00,1.547355400000000047e+00,2.700000100000000125e-01
1.344922301760000050e+00,1.520156499999999911e+00,1.357701794300999909e+00,1.537698900000000091e+00,1.362401424121000071e+00,1.545001899999999928e+00,1.363987839604999808e+00,1.546630600000000078e+00,1.364361243338999996e+00,1.547485100000000058e+00,2.725000100000000147e-01
1.343758007220000161e+00,1.518065699999999962e+00,1.356818662205000026e+00,1.536267999999999967e+00,1.362312023162000063e+00,1.544586999999999932e+00,1.363922038948999882e+00,1.546865600000000063e+00,1.364314442871000121e+00,1.547162099999999985e+00,2.750000100000000169e-01
1.342396413489999940e+00,1.515663399999999994e+00,1.355842697041000022e+00,1.534617300000000073e+00,1.362089920185000080e+00,1.543991300000000066e+00,1.363327333001000063e+00,1.546774899999999953e+00,1.364091540643999956e+00,1.547113100000000019e+00,2.775000000000000244e-01
1.340838924916999852e+00,1.512955199999999945e+00,1.354796565652000018e+00,1.532759900000000064e+00,1.361597216106999797e+00,1.543112400000000051e+00,1.362957129300000014e+00,1.546582700000000088e+00,1.363230832036000040e+00,1.546685300000000041e+00,2.800000000000000266e-01
1.339087445812000121e+00,1.509946800000000033e+00,1.352982584802000066e+00,1.529724199999999978e+00,1.360418903842000038e+00,1.541654800000000103e+00,1.362752027246999953e+00,1.545896500000000007e+00,1.363089030617000041e+00,1.546971700000000061e+00,2.824999999999999734e-01
1.337143780486999889e+00,1.506643900000000036e+00,1.350010623471999960e+00,1.524931700000000001e+00,1.359494694624000077e+00,1.541018500000000069e+00,1.361583215559999838e+00,1.544372999999999996e+00,1.363840038124999987e+00,1.546929100000000057e+00,2.849999999999999756e-01
1.335009833276999958e+00,1.503052000000000055e+00,1.346279550541000125e+00,1.518989300000000098e+00,1.358326183090000194e+00,1.539719800000000083e+00,1.360458304310999900e+00,1.542872199999999916e+00,1.363650736234000016e+00,1.546878900000000057e+00,2.874999899999999831e-01
1.332687008498000036e+00,1.499176999999999982e+00,1.342188134888000040e+00,1.512504199999999965e+00,1.356415263877999822e+00,1.536275499999999905e+00,1.359169991427999991e+00,1.541038799999999931e+00,1.363501334741000104e+00,1.546881399999999962e+00,2.899999899999999853e-01
1.330177410439999930e+00,1.495024300000000084e+00,1.338135445390999934e+00,1.506083300000000014e+00,1.352134621070999909e+00,1.528297199999999911e+00,1.357489674625999898e+00,1.537632799999999911e+00,1.363456634292999903e+00,1.545547599999999910e+00,2.924999899999999875e-01
1.327482843409000024e+00,1.490599900000000089e+00,1.334520550921999948e+00,1.500333399999999928e+00,1.345350953257000048e+00,1.517079700000000031e+00,1.353045030179000019e+00,1.530034899999999976e+00,1.363772337449999927e+00,1.546243000000000034e+00,2.949999899999999897e-01
1.324604911666799945e+00,1.485909099999999983e+00,1.331742020363000156e+00,1.495861600000000013e+00,1.338150881255000035e+00,1.505692500000000100e+00,1.344755547285999997e+00,1.517276400000000081e+00,1.359790097627999961e+00,1.541879699999999964e+00,2.975000099999999814e-01
1.321545319683600006e+00,1.480957899999999938e+00,1.330199122595000061e+00,1.493275200000000025e+00,1.332621425887000166e+00,1.497205300000000072e+00,1.337707676808999935e+00,1.506075300000000006e+00,1.347895278682999853e+00,1.521683499999999967e+00,3.000000099999999836e-01
1.321323204753000136e+00,1.480254500000000029e+00,1.330709595162999914e+00,1.493766200000000044e+00,1.329181091559000105e+00,1.491770000000000040e+00,1.330319102924000019e+00,1.494383100000000075e+00,1.305551255251000020e+00,1.455665100000000045e+00,3.025000099999999859e-01
1.319919544067999828e+00,1.477770000000000028e+00,1.330019269846999919e+00,1.492571499999999940e+00,1.322166221404999842e+00,1.481107600000000080e+00,1.315251852257000031e+00,1.470236300000000051e+00,1.302272622467000041e+00,1.449943399999999993e+00,3.050000099999999881e-01
1.317393004724000116e+00,1.473592400000000024e+00,1.328278018137999839e+00,1.489877600000000024e+00,1.313512634849000049e+00,1.467988000000000071e+00,1.303203131771000001e+00,1.451751699999999978e+00,1.301188011617999907e+00,1.448890100000000070e+00,3.074999999999999956e-01
1.313801953812999912e+00,1.467809399999999931e+00,1.325635911531000133e+00,1.485870599999999930e+00,1.305155851315999982e+00,1.455181000000000058e+00,1.301400313744000004e+00,1.449116300000000024e+00,1.300742607166999854e+00,1.449126600000000042e+00,3.099999999999999978e-01
1.309205158429999960e+00,1.460509400000000069e+00,1.322242821519000078e+00,1.480736899999999912e+00,1.302008419822000107e+00,1.450305600000000084e+00,1.301484114582000196e+00,1.449084999999999956e+00,1.301376813508000163e+00,1.449135400000000073e+00,3.125000000000000000e-01
1.303661285664999836e+00,1.451780099999999907e+00,1.318248819596999910e+00,1.474662700000000104e+00,1.302057020306999879e+00,1.450620800000000044e+00,1.301459714337000140e+00,1.449368500000000060e+00,1.301557715316999930e+00,1.449331600000000053e+00,3.150000000000000022e-01
1.297228702615999874e+00,1.441709499999999977e+00,1.313804077257000102e+00,1.467834400000000095e+00,1.303116730906999976e+00,1.452382999999999980e+00,1.301383413575999848e+00,1.449332800000000088e+00,1.300551505253999984e+00,1.449027800000000088e+00,3.175000000000000044e-01
1.289966476371000148e+00,1.430385699999999982e+00,1.309058465994000109e+00,1.460438300000000078e+00,1.303002129760999939e+00,1.451849100000000004e+00,1.301588715623999803e+00,1.449580199999999985e+00,1.302317622916999929e+00,1.449238199999999921e+00,3.199999900000000119e-01
1.281932674027000063e+00,1.417896499999999893e+00,1.305155442040000002e+00,1.454300200000000043e+00,1.301976019497999904e+00,1.449768299999999899e+00,1.301248112221000008e+00,1.448821799999999937e+00,1.302720926946999924e+00,1.449326300000000067e+00,3.224999900000000141e-01
1.273186162676199995e+00,1.404329900000000020e+00,1.303542734591999874e+00,1.451692500000000052e+00,1.301443514172999860e+00,1.448860899999999896e+00,1.301119110928999900e+00,1.448659499999999989e+00,1.302164721385000057e+00,1.449187199999999898e+00,3.249999900000000164e-01
1.263785609411000044e+00,1.389774099999999901e+00,1.303490537822000084e+00,1.451495800000000003e+00,1.301332213061999976e+00,1.448758100000000049e+00,1.301531715054999871e+00,1.448791099999999998e+00,1.301276912510999972e+00,1.448867099999999963e+00,3.274999900000000186e-01
1.253789381320399965e+00,1.374316599999999999e+00,1.304268845898000073e+00,1.452590899999999907e+00,1.301570315441000103e+00,1.449091700000000094e+00,1.301728617026000068e+00,1.449097499999999927e+00,1.301454714287000103e+00,1.449227299999999996e+00,3.300000100000000103e-01
1.243256345530300067e+00,1.358045799999999970e+00,1.305147752991999921e+00,1.453858700000000059e+00,1.301449914235000005e+00,1.448918900000000010e+00,1.301618115920999852e+00,1.449215099999999978e+00,1.301205011790999899e+00,1.449106299999999958e+00,3.325000100000000125e-01
1.232245069116300051e+00,1.341049600000000064e+00,1.305396953273000094e+00,1.454180000000000028e+00,1.301448014218999916e+00,1.448930300000000004e+00,1.301034910088999963e+00,1.449182500000000040e+00,1.301269312432999925e+00,1.449202700000000066e+00,3.350000100000000147e-01
1.220814019170999964e+00,1.323415900000000089e+00,1.304286840912999956e+00,1.452435399999999932e+00,1.301571615457999931e+00,1.449148700000000067e+00,1.301762017358000012e+00,1.449031799999999981e+00,1.301232312062000185e+00,1.449046099999999893e+00,3.375000100000000169e-01
1.209022062792000085e+00,1.305232799999999971e+00,1.301087510079999898e+00,1.447505700000000006e+00,1.301827918020000086e+00,1.449596799999999908e+00,1.302346823206999904e+00,1.448961299999999897e+00,1.301032410062999967e+00,1.449278999999999984e+00,3.400000000000000244e-01
1.203490605053000095e+00,1.297154900000000000e+00,1.291377613433999816e+00,1.433339200000000035e+00,1.301277912516999979e+00,1.448786700000000094e+00,1.301682216562999983e+00,1.448922499999999891e+00,1.300935409093999962e+00,1.449126799999999937e+00,3.425000000000000266e-01
1.197045902446000065e+00,1.287654800000000099e+00,1.280760507461000008e+00,1.417308999999999930e+00,1.300852408264000060e+00,1.448278299999999907e+00,1.301876418503999933e+00,1.449195400000000022e+00,1.301521314955000008e+00,1.448813700000000093e+00,3.449999999999999734e-01
1.189799580847000104e+00,1.276911099999999966e+00,1.269419394070999907e+00,1.399825000000000097e+00,1.300916808907999878e+00,1.448357799999999918e+00,1.301414313882000018e+00,1.449238699999999991e+00,1.301553615276000109e+00,1.449123600000000067e+00,3.474999999999999756e-01
1.181863466138000085e+00,1.265102699999999913e+00,1.257537975173000033e+00,1.381296400000000091e+00,1.301836118098999906e+00,1.449311900000000097e+00,1.301006009798000074e+00,1.449288700000000096e+00,1.301213511874999895e+00,1.449088099999999990e+00,3.499999899999999831e-01
1.173349284197000131e+00,1.252408299999999919e+00,1.245299552677000099e+00,1.362133299999999991e+00,1.300022799968999943e+00,1.447017400000000009e+00,1.301937619117000011e+00,1.449290200000000084e+00,1.301441714155999962e+00,1.449170599999999975e+00,3.524999899999999853e-01
1.164368560905000072e+00,1.239006499999999900e+00,1.232887528490000051e+00,1.342745099999999914e+00,1.300480004541000101e+00,1.448113599999999890e+00,1.300933509074999828e+00,1.448612699999999975e+00,1.301955019288999926e+00,1.449513400000000063e+00,3.549999899999999875e-01
1.155033022140999899e+00,1.225076199999999949e+00,1.220485404523000028e+00,1.323541499999999926e+00,1.295344953190999959e+00,1.439977800000000085e+00,1.301403613778999935e+00,1.448515299999999950e+00,1.301688316625000175e+00,1.449362400000000051e+00,3.574999899999999897e-01
1.145454493789000106e+00,1.210795999999999983e+00,1.208276482684000008e+00,1.304931999999999981e+00,1.276754467290000195e+00,1.409987099999999938e+00,1.301771417454000046e+00,1.448739900000000080e+00,1.301708116822000161e+00,1.449136600000000108e+00,3.600000099999999814e-01
1.135744701723999883e+00,1.196344899999999933e+00,1.166844368273000088e+00,1.243442699999999901e+00,1.219893098688999977e+00,1.324339500000000003e+00,1.291712016861999990e+00,1.434394200000000064e+00,1.302221121950000171e+00,1.448790000000000022e+00,3.625000099999999836e-01
1.126015271825000053e+00,1.181901599999999997e+00,1.136057760357999991e+00,1.197650799999999904e+00,1.181630116065000013e+00,1.265197899999999986e+00,1.281801617760000012e+00,1.418708300000000033e+00,1.301897518713999835e+00,1.448693800000000032e+00,3.650000099999999859e-01
1.116378029975000130e+00,1.167644600000000032e+00,1.114370543466000063e+00,1.165312099999999962e+00,1.158577385540999982e+00,1.229467899999999947e+00,1.177573875503000078e+00,1.260751500000000025e+00,1.302650226241999887e+00,1.450156299999999954e+00,3.675000099999999881e-01
1.106944602048999915e+00,1.153752899999999970e+00,1.100236102121999959e+00,1.144182199999999927e+00,1.147346273235000158e+00,1.214055099999999943e+00,1.148985789627999798e+00,1.220571000000000073e+00,1.148464484413999953e+00,1.214151699999999945e+00,3.699999999999999956e-01
1.097826613931000006e+00,1.140405300000000066e+00,1.092108220856000012e+00,1.132017100000000109e+00,1.095483754621000116e+00,1.137052100000000010e+00,1.077939479177999926e+00,1.111633199999999988e+00,1.054615545944999955e+00,1.078170999999999990e+00,3.724999999999999978e-01
1.089135991499000200e+00,1.127780299999999958e+00,1.088440684192999885e+00,1.126572499999999977e+00,1.072697126758000108e+00,1.103449899999999984e+00,1.088675286533000053e+00,1.127815999999999930e+00,1.019974899544000113e+00,1.028134799999999904e+00,3.750000000000000000e-01
1.080984260633999883e+00,1.116056799999999960e+00,1.087687076661000063e+00,1.125603899999999991e+00,1.066113260919000050e+00,1.093983300000000103e+00,1.037383873630999931e+00,1.052799700000000005e+00,1.010531605114000087e+00,1.014738899999999999e+00,3.775000000000000022e-01
1.073483147213599942e+00,1.105413399999999990e+00,1.088300982784000004e+00,1.126867400000000075e+00,1.062858828375999876e+00,1.089386699999999930e+00,1.024500944804999980e+00,1.034534000000000065e+00,1.000067200473000018e+00,1.000070900000000096e+00,3.800000000000000044e-01
1.065120707915999887e+00,1.093176600000000054e+00,1.065965259436000068e+00,1.094291099999999961e+00,1.042546925259000057e+00,1.060216000000000047e+00,1.013172231520000022e+00,1.018461700000000025e+00,9.999967697668999955e-01,9.999676899999999646e-01,3.824999900000000119e-01
1.058565736218999964e+00,1.083583200000000080e+00,1.052791227701999954e+00,1.075093499999999924e+00,1.029187291666000093e+00,1.041120999999999963e+00,1.007729577094000017e+00,1.010803899999999977e+00,1.000021300013000047e+00,1.000001899999999999e+00,3.849999900000000141e-01
1.053622335407000010e+00,1.076346900000000106e+00,1.046696766758000052e+00,1.066227100000000094e+00,1.020771307512000181e+00,1.029200200000000009e+00,9.999198789975000112e-01,9.998596899999999676e-01,1.000014499945199864e+00,9.999918899999999944e-01,3.874999900000000164e-01
1.050094908765000001e+00,1.071181299999999892e+00,1.045598955778999972e+00,1.064644499999999994e+00,1.015291152708000189e+00,1.021552000000000016e+00,1.000088600687000007e+00,1.000095399999999968e+00,1.000015699957000015e+00,9.999938000000000438e-01,3.899999900000000186e-01
1.047787359574999799e+00,1.067800300000000036e+00,1.047415373942000016e+00,1.067298300000000033e+00,1.012915328952000094e+00,1.018142499999999950e+00,1.000022800028999903e+00,1.000003699999999940e+00,1.000018599985199819e+00,9.999979100000000454e-01,3.925000100000000103e-01
1.046503991120999899e+00,1.065917500000000073e+00,1.050063400421000104e+00,1.071141099999999957e+00,1.008093880740000170e+00,1.011334100000000014e+00,9.999837696378000018e-01,9.999491000000000351e-01,1.000019699997899858e+00,9.999993400000000143e-01,3.950000100000000125e-01
1.046048906688000102e+00,1.065246799999999938e+00,1.051460414391999887e+00,1.073125600000000013e+00,1.003505734858999965e+00,1.004891299999999932e+00,1.000026200061999937e+00,1.000008699999999973e+00,1.000019899999700090e+00,9.999998799999999521e-01,3.975000100000000147e-01
1.046226309560999823e+00,1.065501899999999891e+00,1.049524095029999993e+00,1.070204399999999945e+00,1.001829718098000033e+00,1.002578699999999934e+00,1.000030300102000114e+00,1.000014100000000017e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.000000100000000169e-01
1.046840103019999857e+00,1.066396499999999969e+00,1.031788217674000085e+00,1.044931899999999914e+00,1.003401033809000031e+00,1.004742599999999930e+00,1.000021100012000064e+00,1.000001399999999929e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.025000000000000244e-01
1.047694790353999927e+00,1.067644400000000049e+00,1.022106520859999979e+00,1.031143700000000107e+00,1.002036220161999891e+00,1.002820700000000009e+00,1.000012599925199863e+00,9.999892099999999617e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.050000000000000266e-01
1.048594174842000015e+00,1.068959100000000051e+00,1.018438384178999900e+00,1.025927800000000056e+00,1.000046500265000082e+00,1.000037000000000065e+00,1.000022500025000038e+00,1.000003500000000045e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.074999999999999734e-01
1.049342759771000111e+00,1.070054700000000025e+00,1.018742887224999949e+00,1.026372199999999957e+00,9.997431472311999467e-01,9.996157900000000041e-01,1.000017499975199842e+00,9.999962999999999491e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.099999999999999756e-01
1.049744448423999943e+00,1.070644699999999894e+00,1.020979209587000058e+00,1.029564700000000110e+00,9.999745395458999875e-01,9.999369999999999647e-01,1.000020700007000052e+00,1.000001099999999976e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.124999899999999831e-01
1.049603544085000006e+00,1.070442899999999975e+00,1.023106530860999897e+00,1.032593499999999942e+00,1.000067000468999989e+00,1.000065699999999946e+00,1.000019499995199901e+00,9.999996399999999674e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.149999899999999853e-01
1.048724050037999955e+00,1.069163099999999922e+00,1.023084130638000078e+00,1.032546600000000092e+00,1.000065000447999841e+00,1.000062800000000029e+00,1.000020100001999923e+00,1.000000500000000070e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.174999899999999875e-01
1.046910169565000048e+00,1.066518899999999936e+00,1.018871288509000106e+00,1.026512000000000091e+00,1.000012899928799825e+00,9.999896299999999627e-01,1.000019899999700090e+00,9.999996399999999674e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.199999899999999897e-01
1.037597576212999861e+00,1.053254399999999924e+00,1.009789397692999913e+00,1.013729300000000055e+00,1.000006129860600002e+00,9.999804500000000207e-01,1.000019999999700149e+00,1.000000000000000000e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.225000099999999814e-01
1.030368903754000032e+00,1.042959100000000028e+00,1.004591945720000101e+00,1.006415199999999954e+00,1.000023600035000015e+00,1.000004899999999974e+00,1.000020100000999834e+00,1.000000000000000000e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.250000099999999836e-01
1.024991749855999945e+00,1.035301800000000050e+00,1.002333423135000068e+00,1.003238300000000027e+00,1.000033100130999886e+00,1.000018099999999910e+00,1.000019999998799980e+00,9.999997600000000153e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.275000099999999859e-01
1.021234212193999902e+00,1.029951700000000026e+00,1.002068420484999889e+00,1.002867100000000011e+00,1.000002609826899924e+00,9.999756800000000334e-01,1.000020100000999834e+00,1.000000000000000000e+00,1.000020099999699985e+00,9.999998799999999521e-01,4.300000099999999881e-01
1.018863988439000057e+00,1.026577800000000096e+00,1.002851728318000069e+00,1.003970500000000099e+00,1.000024700047999815e+00,1.000006600000000079e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.324999999999999956e-01
1.017648876263000046e+00,1.024849300000000074e+00,1.003738037180999854e+00,1.005217100000000086e+00,1.000022300022000099e+00,1.000003100000000034e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.349999999999999978e-01
1.017356673339000039e+00,1.024435299999999938e+00,1.003782137620999881e+00,1.005275600000000047e+00,1.000014599945199922e+00,9.999922500000000269e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.375000000000000000e-01
1.017755177337999806e+00,1.025004699999999991e+00,1.002038720186000154e+00,1.002814700000000059e+00,1.000020700007000052e+00,1.000000999999999918e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.400000000000000022e-01
1.018612285933000017e+00,1.026227000000000000e+00,1.000509404893000109e+00,1.000680100000000072e+00,1.000021400015000062e+00,1.000001899999999999e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.425000000000000044e-01
1.019695796797000176e+00,1.027770999999999990e+00,9.996862866619000698e-01,9.995314499999999880e-01,1.000018499984300036e+00,9.999976799999999999e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.449999900000000119e-01
1.020773607601000110e+00,1.029305799999999937e+00,9.994024438242999908e-01,9.991357299999999997e-01,1.000017399972500165e+00,9.999961899999999515e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.474999900000000141e-01
1.021613316017000006e+00,1.030500699999999936e+00,9.994907747073999982e-01,9.992596500000000548e-01,1.000023900039999969e+00,1.000005599999999939e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.499999900000000164e-01
1.021982919718000149e+00,1.031024500000000010e+00,9.997843976441999070e-01,9.996701500000000351e-01,1.000019699995199796e+00,9.999996399999999674e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.524999900000000186e-01
1.021650016376000059e+00,1.030546399999999974e+00,1.000116200962000157e+00,1.000134099999999915e+00,1.000018699986999993e+00,9.999982099999999985e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.550000100000000103e-01
1.020382703661999901e+00,1.028735799999999978e+00,1.000319302992999981e+00,1.000418199999999924e+00,1.000019799998799863e+00,9.999995799999999990e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.575000100000000125e-01
1.017948679250000099e+00,1.025261399999999989e+00,1.000226702064999973e+00,1.000289399999999995e+00,1.000021300013000047e+00,1.000001899999999999e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.600000100000000147e-01
1.015191447864000063e+00,1.021371500000000099e+00,1.000068400485000009e+00,1.000067800000000062e+00,1.000019699996099964e+00,9.999996399999999674e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.625000100000000169e-01
1.012657420682000042e+00,1.017796499999999993e+00,9.999827596286999798e-01,9.999479100000000509e-01,1.000019499996100070e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.650000000000000244e-01
1.010345497317999941e+00,1.014535200000000081e+00,9.999528393284999872e-01,9.999058199999999452e-01,1.000020000002000087e+00,1.000000500000000070e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.675000000000000266e-01
1.008254977390000029e+00,1.011586300000000049e+00,9.999614194140000745e-01,9.999177500000000496e-01,1.000020300003000129e+00,1.000000500000000070e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.699999999999999734e-01
1.006384660516999929e+00,1.008948600000000084e+00,9.999913997132999777e-01,9.999597099999999461e-01,1.000019799996100023e+00,9.999999400000000316e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.724999999999999756e-01
1.004733546312000181e+00,1.006620599999999977e+00,1.000025900056999983e+00,1.000007700000000055e+00,1.000019899997899975e+00,1.000000199999999895e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.749999899999999831e-01
1.003300934394000032e+00,1.004601400000000089e+00,1.000047400274000076e+00,1.000038100000000041e+00,1.000020100000999834e+00,1.000000500000000070e+00,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.774999899999999853e-01
1.002085624380999906e+00,1.002889399999999931e+00,1.000039200192999855e+00,1.000026800000000105e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.799999899999999875e-01
1.001086815887000103e+00,1.001483600000000029e+00,1.000027999968799985e+00,1.000011299999999936e+00,1.000020099998799816e+00,9.999998199999999837e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.824999899999999897e-01
1.000303408531000082e+00,1.000382399999999894e+00,1.000019799899700024e+00,9.999999400000000316e-01,1.000019999999700149e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.850000099999999814e-01
9.997345719280000820e-01,9.995849100000000487e-01,1.000014599927899983e+00,9.999924300000000432e-01,1.000019900000999939e+00,9.999998799999999521e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.875000099999999836e-01
9.993791956968999246e-01,9.990896599999999905e-01,1.000012099991599790e+00,9.999887899999999608e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.900000099999999859e-01
9.992364994531999223e-01,9.988954100000000391e-01,1.000012400032999960e+00,9.999888500000000402e-01,1.000020099998799816e+00,9.999997000000000469e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.925000099999999881e-01
9.993053928148000198e-01,9.990009100000000197e-01,1.000015199994299886e+00,9.999926700000000279e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.949999999999999956e-01
9.995849353969999962e-01,9.994048500000000113e-01,1.000020499814199937e+00,1.000000000000000000e+00,1.000019899999700090e+00,9.999997600000000153e-01,1.000019999998799980e+00,9.999997000000000469e-01,1.000020099999699985e+00,9.999998799999999521e-01,4.974999999999999978e-01
1.000074266818699931e+00,1.000105999999999939e+00,1.000027999434000003e+00,1.000010999999999983e+00,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,1.000020099999699985e+00,9.999998799999999521e-01,5.000000000000000000e-01


==> figs/data/kq-p3.csv <==
d-n25,p-n25,d-n50,p-n50,d-n100,p-n100,d-n200,p-n200,d-n400,p-n400,x
1.374854000000000021e+00,1.567372100000000046e+00,1.374963900000000017e+00,1.567547000000000024e+00,1.376033300000000015e+00,1.569254799999999950e+00,1.376125000000000043e+00,1.569400700000000093e+00,1.376727599999999940e+00,1.570363200000000070e+00,-5.000000000000000000e-01
1.374841200000000097e+00,1.567351600000000067e+00,1.374823600000000035e+00,1.567323100000000080e+00,1.377478600000000108e+00,1.571562499999999973e+00,1.376292499999999919e+00,1.569668400000000075e+00,1.376262400000000108e+00,1.569620599999999921e+00,-4.974999999999999978e-01
1.374826000000000104e+00,1.567327300000000090e+00,1.374725799999999998e+00,1.567166999999999977e+00,1.378025400000000067e+00,1.572436600000000073e+00,1.376392400000000071e+00,1.569827800000000106e+00,1.376479699999999973e+00,1.569967399999999902e+00,-4.949999999999999956e-01
1.374808999999999948e+00,1.567300200000000032e+00,1.374666299999999897e+00,1.567072400000000032e+00,1.377419799999999972e+00,1.571469500000000075e+00,1.376535400000000076e+00,1.570056200000000013e+00,1.376678700000000033e+00,1.570285300000000106e+00,-4.925000099999999881e-01
1.374790900000000038e+00,1.567271199999999975e+00,1.374640899999999943e+00,1.567032200000000097e+00,1.375407899999999906e+00,1.568254100000000095e+00,1.376721599999999990e+00,1.570353300000000063e+00,1.376177500000000054e+00,1.569485299999999972e+00,-4.900000099999999859e-01
1.374772200000000000e+00,1.567241300000000059e+00,1.374645600000000023e+00,1.567039800000000094e+00,1.374751400000000068e+00,1.567207100000000075e+00,1.376758200000000043e+00,1.570411800000000024e+00,1.376696700000000106e+00,1.570313899999999929e+00,-4.875000099999999836e-01
1.374753499999999962e+00,1.567211399999999921e+00,1.374676199999999904e+00,1.567088700000000001e+00,1.375277599999999989e+00,1.568048600000000015e+00,1.376593900000000037e+00,1.570149800000000040e+00,1.376463999999999910e+00,1.569942399999999960e+00,-4.850000099999999814e-01
1.374735400000000052e+00,1.567182400000000086e+00,1.374728600000000078e+00,1.567172100000000068e+00,1.376589400000000074e+00,1.570144100000000043e+00,1.376405600000000007e+00,1.569848899999999992e+00,1.376271500000000092e+00,1.569634699999999938e+00,-4.824999899999999897e-01
1.374718300000000060e+00,1.567155400000000087e+00,1.374798500000000034e+00,1.567283200000000098e+00,1.378290100000000074e+00,1.572858899999999949e+00,1.376324099999999939e+00,1.569719099999999923e+00,1.376786400000000077e+00,1.570457299999999945e+00,-4.799999899999999875e-01
1.374703000000000008e+00,1.567131000000000052e+00,1.374867099999999898e+00,1.567392300000000072e+00,1.377885500000000096e+00,1.572211999999999943e+00,1.376324399999999892e+00,1.569719700000000051e+00,1.376239699999999955e+00,1.569584099999999927e+00,-4.774999899999999853e-01
1.374690100000000026e+00,1.567110400000000014e+00,1.374945899999999943e+00,1.567518200000000084e+00,1.376521499999999953e+00,1.570034300000000105e+00,1.376306199999999924e+00,1.569690599999999936e+00,1.376501900000000056e+00,1.570002899999999979e+00,-4.749999899999999831e-01
1.374679999999999902e+00,1.567094399999999998e+00,1.375032699999999997e+00,1.567656900000000020e+00,1.375109799999999938e+00,1.567780900000000033e+00,1.376188900000000048e+00,1.569503099999999929e+00,1.376678899999999928e+00,1.570285600000000059e+00,-4.724999999999999756e-01
1.374673599999999940e+00,1.567084200000000038e+00,1.375125099999999989e+00,1.567804299999999929e+00,1.374561399999999933e+00,1.566906600000000038e+00,1.376047400000000032e+00,1.569277199999999928e+00,1.376157000000000075e+00,1.569452899999999929e+00,-4.699999999999999734e-01
1.374671200000000093e+00,1.567080299999999982e+00,1.375220399999999898e+00,1.567956799999999928e+00,1.375791200000000103e+00,1.568868399999999941e+00,1.376088600000000106e+00,1.569342699999999979e+00,1.376726499999999964e+00,1.570361399999999907e+00,-4.675000000000000266e-01
1.374673500000000104e+00,1.567083999999999921e+00,1.375316500000000053e+00,1.568110200000000010e+00,1.377404000000000073e+00,1.571443099999999982e+00,1.376302399999999926e+00,1.569684300000000032e+00,1.376436800000000016e+00,1.569898500000000086e+00,-4.650000000000000244e-01
1.374681000000000042e+00,1.567096000000000044e+00,1.375410800000000044e+00,1.568260999999999905e+00,1.378395100000000095e+00,1.573026299999999988e+00,1.376400199999999963e+00,1.569840700000000089e+00,1.376277699999999937e+00,1.569645399999999968e+00,-4.625000100000000169e-01
1.374694499999999930e+00,1.567117300000000046e+00,1.375500900000000026e+00,1.568405000000000049e+00,1.377760600000000002e+00,1.572014100000000081e+00,1.376313200000000014e+00,1.569701999999999931e+00,1.376798399999999978e+00,1.570476299999999936e+00,-4.600000100000000147e-01
1.374691000000000107e+00,1.567111799999999944e+00,1.375589100000000009e+00,1.568545700000000043e+00,1.376130499999999923e+00,1.569410299999999925e+00,1.376235600000000003e+00,1.569577800000000023e+00,1.376208700000000063e+00,1.569534800000000008e+00,-4.575000100000000125e-01
1.374697300000000011e+00,1.567121999999999904e+00,1.375672000000000006e+00,1.568677899999999958e+00,1.374204600000000109e+00,1.566335000000000033e+00,1.376183200000000051e+00,1.569493900000000108e+00,1.376543599999999978e+00,1.570069200000000054e+00,-4.550000100000000103e-01
1.374710600000000005e+00,1.567143200000000069e+00,1.375749200000000005e+00,1.568801200000000007e+00,1.372770999999999963e+00,1.564047200000000082e+00,1.376093900000000092e+00,1.569351600000000069e+00,1.376642200000000038e+00,1.570227000000000039e+00,-4.524999900000000186e-01
1.374727699999999997e+00,1.567170600000000080e+00,1.375820400000000054e+00,1.568914900000000001e+00,1.372617799999999999e+00,1.563805799999999913e+00,1.376105200000000028e+00,1.569369800000000037e+00,1.376146700000000056e+00,1.569435799999999936e+00,-4.499999900000000164e-01
1.374746000000000024e+00,1.567199800000000032e+00,1.375885400000000036e+00,1.569018500000000094e+00,1.373095799999999977e+00,1.564566899999999983e+00,1.376245699999999905e+00,1.569593699999999981e+00,1.376851199999999942e+00,1.570560799999999979e+00,-4.474999900000000141e-01
1.374762400000000051e+00,1.567226199999999903e+00,1.375943700000000103e+00,1.569111600000000051e+00,1.373912900000000104e+00,1.565870199999999990e+00,1.376345300000000105e+00,1.569752899999999896e+00,1.376104599999999900e+00,1.569368799999999897e+00,-4.449999900000000119e-01
1.374774099999999999e+00,1.567244899999999941e+00,1.375995000000000079e+00,1.569193599999999966e+00,1.374635700000000016e+00,1.567023800000000078e+00,1.376422199999999929e+00,1.569875799999999932e+00,1.376458500000000029e+00,1.569933699999999988e+00,-4.425000000000000044e-01
1.374778300000000009e+00,1.567251399999999961e+00,1.376039299999999965e+00,1.569264100000000051e+00,1.374830400000000008e+00,1.567335700000000109e+00,1.376509200000000099e+00,1.570014699999999985e+00,1.372916800000000048e+00,1.564281699999999997e+00,-4.400000000000000022e-01
1.374771799999999988e+00,1.567241200000000001e+00,1.376074299999999972e+00,1.569320100000000107e+00,1.374994400000000061e+00,1.567595199999999966e+00,1.376446000000000058e+00,1.569913899999999973e+00,1.375766800000000067e+00,1.568829199999999924e+00,-4.375000000000000000e-01
1.374751899999999916e+00,1.567209499999999922e+00,1.376100799999999902e+00,1.569362499999999994e+00,1.375090799999999946e+00,1.567750500000000047e+00,1.376309599999999911e+00,1.569695899999999922e+00,1.376573599999999953e+00,1.570116300000000020e+00,-4.349999999999999978e-01
1.374715799999999932e+00,1.567151799999999984e+00,1.376119000000000092e+00,1.569391800000000003e+00,1.375220300000000062e+00,1.567958500000000033e+00,1.376285100000000039e+00,1.569656299999999893e+00,1.376255000000000006e+00,1.569608799999999915e+00,-4.324999999999999956e-01
1.374660400000000005e+00,1.567063300000000048e+00,1.376129200000000052e+00,1.569408200000000031e+00,1.375483299999999964e+00,1.568376299999999945e+00,1.376288900000000037e+00,1.569662300000000066e+00,1.375895099999999927e+00,1.569034500000000110e+00,-4.300000099999999881e-01
1.374582900000000052e+00,1.566939499999999930e+00,1.376131299999999946e+00,1.569411799999999912e+00,1.375621600000000111e+00,1.568597800000000042e+00,1.376367600000000024e+00,1.569788299999999914e+00,1.375840200000000069e+00,1.568946100000000010e+00,-4.275000099999999859e-01
1.374480399999999936e+00,1.566775699999999993e+00,1.376125700000000007e+00,1.569402799999999987e+00,1.375693800000000078e+00,1.568712799999999907e+00,1.376587500000000075e+00,1.570139299999999905e+00,1.376079800000000075e+00,1.569328899999999916e+00,-4.250000099999999836e-01
1.374349800000000066e+00,1.566567299999999996e+00,1.376112599999999908e+00,1.569381700000000102e+00,1.375690000000000079e+00,1.568706200000000051e+00,1.376524400000000092e+00,1.570038999999999962e+00,1.376220699999999963e+00,1.569553999999999894e+00,-4.225000099999999814e-01
1.374188500000000035e+00,1.566309699999999916e+00,1.376092099999999929e+00,1.569348600000000094e+00,1.375600099999999992e+00,1.568562900000000093e+00,1.375918299999999928e+00,1.569070699999999929e+00,1.376360100000000086e+00,1.569776400000000072e+00,-4.199999899999999897e-01
1.373936899999999905e+00,1.565907600000000066e+00,1.376055999999999946e+00,1.569290800000000097e+00,1.375539400000000079e+00,1.568466899999999997e+00,1.375318899999999900e+00,1.568113899999999949e+00,1.376376999999999962e+00,1.569802900000000001e+00,-4.174999899999999875e-01
1.373628400000000083e+00,1.565415000000000001e+00,1.376010200000000072e+00,1.569217700000000049e+00,1.375502100000000061e+00,1.568406900000000048e+00,1.375421299999999958e+00,1.568277600000000049e+00,1.376282000000000005e+00,1.569651799999999930e+00,-4.149999899999999853e-01
1.373261000000000065e+00,1.564828499999999956e+00,1.375951799999999947e+00,1.569124500000000033e+00,1.375503300000000095e+00,1.568408400000000036e+00,1.376109800000000050e+00,1.569376899999999964e+00,1.376597599999999977e+00,1.570156000000000107e+00,-4.124999899999999831e-01
1.372832300000000005e+00,1.564144600000000107e+00,1.375877500000000087e+00,1.569006099999999959e+00,1.375558000000000058e+00,1.568496300000000065e+00,1.376660299999999948e+00,1.570255600000000085e+00,1.376743999999999968e+00,1.570389699999999999e+00,-4.099999999999999756e-01
1.372340399999999905e+00,1.563360199999999978e+00,1.375784300000000071e+00,1.568857299999999899e+00,1.375623299999999993e+00,1.568599499999999924e+00,1.376736900000000041e+00,1.570378300000000005e+00,1.376449599999999940e+00,1.569919300000000018e+00,-4.074999999999999734e-01
1.371783100000000033e+00,1.562471699999999908e+00,1.375668899999999972e+00,1.568673299999999937e+00,1.375697900000000029e+00,1.568718800000000080e+00,1.376564700000000085e+00,1.570103400000000038e+00,1.375912100000000082e+00,1.569061000000000039e+00,-4.050000000000000266e-01
1.371158199999999994e+00,1.561475900000000028e+00,1.375528499999999932e+00,1.568448899999999924e+00,1.375763400000000081e+00,1.568824400000000008e+00,1.376376000000000044e+00,1.569802399999999931e+00,1.375535799999999975e+00,1.568460200000000082e+00,-4.025000000000000244e-01
1.370463699999999951e+00,1.560369300000000070e+00,1.375359500000000068e+00,1.568179100000000048e+00,1.375801800000000075e+00,1.568886000000000003e+00,1.376243099999999941e+00,1.569589399999999912e+00,1.376339399999999991e+00,1.569744000000000028e+00,-4.000000100000000169e-01
1.369697500000000012e+00,1.559148600000000107e+00,1.375131600000000009e+00,1.567815200000000075e+00,1.375821500000000031e+00,1.568916399999999989e+00,1.376189200000000001e+00,1.569503799999999893e+00,1.376277799999999996e+00,1.569644999999999957e+00,-3.975000100000000147e-01
1.368857299999999944e+00,1.557810300000000092e+00,1.374844299999999908e+00,1.567356500000000041e+00,1.375818800000000008e+00,1.568912099999999921e+00,1.376152899999999901e+00,1.569445299999999932e+00,1.375991200000000081e+00,1.569187300000000063e+00,-3.950000100000000125e-01
1.367940900000000015e+00,1.556351199999999935e+00,1.374498400000000009e+00,1.566804599999999992e+00,1.375791800000000009e+00,1.568869400000000081e+00,1.376076700000000042e+00,1.569324500000000011e+00,1.376116200000000012e+00,1.569387099999999924e+00,-3.925000100000000103e-01
1.366946500000000064e+00,1.554767699999999975e+00,1.374095000000000066e+00,1.566160999999999914e+00,1.375738499999999975e+00,1.568784399999999968e+00,1.375972299999999926e+00,1.569157499999999983e+00,1.376355999999999913e+00,1.569770099999999946e+00,-3.899999900000000186e-01
1.365871700000000022e+00,1.553056699999999957e+00,1.373635099999999998e+00,1.565427399999999913e+00,1.375664199999999893e+00,1.568665699999999941e+00,1.375900099999999959e+00,1.569042100000000106e+00,1.376689100000000110e+00,1.570301900000000028e+00,-3.874999900000000164e-01
1.364714399999999994e+00,1.551214700000000057e+00,1.373119600000000107e+00,1.564605100000000082e+00,1.375614399999999904e+00,1.568586000000000036e+00,1.375963599999999953e+00,1.569143399999999966e+00,1.376390199999999897e+00,1.569824700000000073e+00,-3.849999900000000141e-01
1.363472500000000087e+00,1.549238200000000010e+00,1.372549699999999984e+00,1.563695899999999916e+00,1.375613600000000103e+00,1.568584699999999943e+00,1.376146899999999951e+00,1.569436099999999890e+00,1.376102200000000053e+00,1.569364800000000004e+00,-3.824999900000000119e-01
1.362143899999999963e+00,1.547124100000000002e+00,1.371926100000000037e+00,1.562701200000000012e+00,1.375686799999999987e+00,1.568701499999999971e+00,1.376346599999999976e+00,1.569754600000000000e+00,1.376437700000000097e+00,1.569900400000000085e+00,-3.800000000000000044e-01
1.360774499999999998e+00,1.544947000000000070e+00,1.371287099999999981e+00,1.561681600000000003e+00,1.375750699999999993e+00,1.568803399999999959e+00,1.376506599999999914e+00,1.570010499999999976e+00,1.376609900000000053e+00,1.570175400000000110e+00,-3.775000000000000022e-01
1.359326500000000104e+00,1.542645800000000067e+00,1.370541999999999927e+00,1.560493499999999978e+00,1.375786500000000023e+00,1.568861000000000061e+00,1.376510700000000087e+00,1.570016599999999984e+00,1.376661300000000088e+00,1.570256899999999955e+00,-3.750000000000000000e-01
1.357802600000000082e+00,1.540225299999999908e+00,1.369681099999999985e+00,1.559121600000000107e+00,1.375806899999999944e+00,1.568893799999999894e+00,1.376324700000000067e+00,1.569719599999999993e+00,1.376219499999999929e+00,1.569551900000000000e+00,-3.724999999999999978e-01
1.356206100000000081e+00,1.537690199999999896e+00,1.368694899999999937e+00,1.557550800000000013e+00,1.375824500000000006e+00,1.568921199999999905e+00,1.376201699999999972e+00,1.569524399999999931e+00,1.376532799999999890e+00,1.570052500000000073e+00,-3.699999999999999956e-01
1.354539799999999961e+00,1.535045400000000004e+00,1.367574099999999904e+00,1.555765899999999924e+00,1.375941300000000034e+00,1.569107800000000053e+00,1.376279699999999995e+00,1.569647900000000096e+00,1.376187599999999955e+00,1.569502100000000011e+00,-3.675000099999999881e-01
1.352806399999999964e+00,1.532295900000000044e+00,1.366308899999999937e+00,1.553751600000000010e+00,1.376014000000000070e+00,1.569224200000000069e+00,1.376352000000000020e+00,1.569763500000000089e+00,1.375405299999999942e+00,1.568251700000000026e+00,-3.650000099999999859e-01
1.351009399999999916e+00,1.529446599999999989e+00,1.364890099999999995e+00,1.551492899999999953e+00,1.375948299999999902e+00,1.569119799999999953e+00,1.376327800000000101e+00,1.569724600000000025e+00,1.376543800000000095e+00,1.570069200000000054e+00,-3.625000099999999836e-01
1.349151299999999942e+00,1.526502299999999979e+00,1.363308200000000081e+00,1.548974599999999979e+00,1.375650599999999946e+00,1.568643900000000091e+00,1.376270199999999999e+00,1.569632600000000044e+00,1.376596900000000012e+00,1.570154499999999897e+00,-3.600000099999999814e-01
1.347235200000000077e+00,1.523467700000000091e+00,1.361840200000000056e+00,1.546640599999999921e+00,1.375370600000000110e+00,1.568197099999999899e+00,1.376185200000000108e+00,1.569497099999999978e+00,1.376115699999999942e+00,1.569386100000000006e+00,-3.574999899999999897e-01
1.345264100000000074e+00,1.520348000000000033e+00,1.360394799999999904e+00,1.544343199999999916e+00,1.375356900000000104e+00,1.568174699999999921e+00,1.376126100000000019e+00,1.569403099999999940e+00,1.376125800000000066e+00,1.569402299999999917e+00,-3.549999899999999875e-01
1.343240900000000071e+00,1.517147699999999988e+00,1.358935000000000004e+00,1.542023700000000108e+00,1.375542400000000054e+00,1.568470599999999937e+00,1.376126100000000019e+00,1.569403099999999940e+00,1.376122400000000079e+00,1.569396299999999966e+00,-3.524999899999999853e-01
1.341168499999999986e+00,1.513871900000000048e+00,1.357423400000000058e+00,1.539622899999999905e+00,1.375860000000000083e+00,1.568978200000000101e+00,1.376241599999999954e+00,1.569587499999999913e+00,1.376146799999999892e+00,1.569436000000000053e+00,-3.499999899999999831e-01
1.339050099999999910e+00,1.510525499999999965e+00,1.355823000000000000e+00,1.537082199999999954e+00,1.375141900000000028e+00,1.567831900000000056e+00,1.376467099999999943e+00,1.569947200000000098e+00,1.376295299999999999e+00,1.569673300000000049e+00,-3.474999999999999756e-01
1.336888300000000029e+00,1.507113099999999983e+00,1.354096500000000036e+00,1.534342600000000001e+00,1.373469800000000074e+00,1.565164400000000011e+00,1.376574500000000034e+00,1.570119000000000042e+00,1.376379599999999925e+00,1.569807500000000022e+00,-3.449999999999999734e-01
1.334686299999999992e+00,1.503639799999999971e+00,1.352206900000000100e+00,1.531345399999999968e+00,1.371285899999999947e+00,1.561681700000000061e+00,1.376448300000000069e+00,1.569917599999999913e+00,1.376348300000000080e+00,1.569757099999999905e+00,-3.425000000000000266e-01
1.332447099999999995e+00,1.500110499999999902e+00,1.350117000000000012e+00,1.528031300000000092e+00,1.369032299999999980e+00,1.558089400000000069e+00,1.376045500000000033e+00,1.569274099999999894e+00,1.376348499999999975e+00,1.569758200000000103e+00,-3.400000000000000244e-01
1.330188499999999996e+00,1.496552899999999964e+00,1.347707299999999941e+00,1.524218099999999909e+00,1.368333100000000080e+00,1.556973099999999999e+00,1.375650299999999993e+00,1.568643199999999904e+00,1.376270199999999999e+00,1.569632799999999939e+00,-3.375000100000000169e-01
1.327907799999999972e+00,1.492962600000000029e+00,1.345155700000000065e+00,1.520180800000000110e+00,1.368387000000000020e+00,1.557060200000000005e+00,1.375689299999999893e+00,1.568705100000000074e+00,1.376230800000000087e+00,1.569569800000000015e+00,-3.350000100000000147e-01
1.325607699999999944e+00,1.489344000000000001e+00,1.342503999999999920e+00,1.515986400000000067e+00,1.368304100000000023e+00,1.556929699999999972e+00,1.375032800000000055e+00,1.567657199999999973e+00,1.376242399999999977e+00,1.569588800000000006e+00,-3.325000100000000125e-01
1.323290800000000100e+00,1.485701399999999950e+00,1.339793999999999929e+00,1.511702199999999996e+00,1.367194500000000090e+00,1.555160400000000109e+00,1.372373000000000065e+00,1.563414099999999918e+00,1.376385799999999993e+00,1.569817699999999983e+00,-3.300000100000000103e-01
1.320959900000000076e+00,1.482039000000000106e+00,1.337067599999999912e+00,1.507395100000000099e+00,1.363992000000000093e+00,1.550062499999999899e+00,1.369194699999999987e+00,1.558347699999999891e+00,1.376903500000000058e+00,1.570645099999999905e+00,-3.274999900000000186e-01
1.318617900000000009e+00,1.478361400000000048e+00,1.334366399999999953e+00,1.503132200000000029e+00,1.359274000000000093e+00,1.542561199999999966e+00,1.367773300000000081e+00,1.556081999999999965e+00,1.376109100000000085e+00,1.569375399999999976e+00,-3.249999900000000164e-01
1.316267400000000087e+00,1.474672699999999947e+00,1.331732399999999927e+00,1.498980900000000061e+00,1.353562399999999943e+00,1.533495100000000111e+00,1.366786700000000021e+00,1.554511999999999894e+00,1.376161200000000084e+00,1.569459099999999996e+00,-3.224999900000000141e-01
1.313911100000000109e+00,1.470977399999999990e+00,1.329207199999999922e+00,1.495007900000000056e+00,1.347378299999999918e+00,1.523702700000000076e+00,1.363637599999999894e+00,1.549499600000000088e+00,1.371752700000000047e+00,1.562425100000000011e+00,-3.199999900000000119e-01
1.311551700000000098e+00,1.467279800000000023e+00,1.326648199999999944e+00,1.490976199999999974e+00,1.341389200000000059e+00,1.514223000000000097e+00,1.358462899999999918e+00,1.541274000000000033e+00,1.368620200000000064e+00,1.557431500000000080e+00,-3.175000000000000044e-01
1.309191900000000075e+00,1.463584100000000054e+00,1.324103100000000088e+00,1.486971499999999891e+00,1.335532900000000023e+00,1.504976599999999998e+00,1.352517399999999981e+00,1.531838500000000103e+00,1.362408199999999958e+00,1.547544500000000101e+00,-3.150000000000000022e-01
1.306834599999999957e+00,1.459894900000000106e+00,1.321509000000000045e+00,1.482894799999999957e+00,1.329705200000000032e+00,1.495791400000000104e+00,1.346327800000000074e+00,1.522032899999999911e+00,1.354063000000000017e+00,1.534290099999999990e+00,-3.125000000000000000e-01
1.304482200000000036e+00,1.456216200000000072e+00,1.318802800000000053e+00,1.478646899999999986e+00,1.323801900000000087e+00,1.486494999999999900e+00,1.339803499999999925e+00,1.511716199999999954e+00,1.346148300000000075e+00,1.521748799999999902e+00,-3.099999999999999978e-01
1.302137899999999959e+00,1.452552700000000030e+00,1.315921700000000083e+00,1.474128600000000011e+00,1.317656799999999961e+00,1.476852499999999901e+00,1.332993899999999954e+00,1.500971800000000078e+00,1.339615699999999965e+00,1.511420699999999950e+00,-3.074999999999999956e-01
1.299803999999999959e+00,1.448908599999999991e+00,1.312802299999999978e+00,1.469241000000000019e+00,1.311949599999999938e+00,1.467905800000000038e+00,1.326143000000000072e+00,1.490182600000000024e+00,1.333369500000000096e+00,1.501563399999999993e+00,-3.050000099999999881e-01
1.297483399999999953e+00,1.445288099999999964e+00,1.309382100000000104e+00,1.463885099999999939e+00,1.307249300000000058e+00,1.460544199999999959e+00,1.319420299999999990e+00,1.479616800000000065e+00,1.326484599999999903e+00,1.490719700000000092e+00,-3.025000099999999859e-01
1.295178900000000022e+00,1.441695699999999913e+00,1.305597799999999920e+00,1.457961599999999969e+00,1.304124700000000026e+00,1.455657999999999896e+00,1.312531799999999915e+00,1.468813399999999936e+00,1.318676900000000041e+00,1.478450800000000065e+00,-3.000000099999999836e-01
1.292880900000000111e+00,1.438116900000000031e+00,1.301534299999999922e+00,1.451617099999999994e+00,1.301948200000000000e+00,1.452256699999999956e+00,1.305113799999999991e+00,1.457205700000000048e+00,1.311362099999999975e+00,1.466981499999999938e+00,-2.975000099999999814e-01
1.290601499999999957e+00,1.434569800000000006e+00,1.297322599999999992e+00,1.445046899999999912e+00,1.299855500000000053e+00,1.448988600000000071e+00,1.299604800000000004e+00,1.448600499999999958e+00,1.303498499999999893e+00,1.454680799999999996e+00,-2.949999899999999897e-01
1.288346200000000108e+00,1.431062499999999904e+00,1.293042900000000106e+00,1.438376199999999994e+00,1.297130700000000081e+00,1.444740799999999936e+00,1.298124800000000079e+00,1.446291299999999946e+00,1.294577400000000100e+00,1.440761900000000040e+00,-2.924999899999999875e-01
1.286120300000000105e+00,1.427603100000000014e+00,1.288774700000000051e+00,1.431730299999999900e+00,1.293058199999999935e+00,1.438400499999999971e+00,1.295641299999999996e+00,1.442421600000000081e+00,1.286483800000000066e+00,1.428167200000000081e+00,-2.899999899999999853e-01
1.283929199999999993e+00,1.424200099999999969e+00,1.284598099999999965e+00,1.425234399999999901e+00,1.288506900000000011e+00,1.431315700000000080e+00,1.288569499999999923e+00,1.431407499999999944e+00,1.280877899999999903e+00,1.419462000000000002e+00,-2.874999899999999831e-01
1.281778499999999932e+00,1.420861499999999999e+00,1.280593000000000092e+00,1.419013599999999986e+00,1.283309699999999998e+00,1.423236100000000004e+00,1.279207699999999948e+00,1.416874299999999920e+00,1.276414500000000007e+00,1.412541999999999964e+00,-2.849999999999999756e-01
1.279673199999999955e+00,1.417595699999999903e+00,1.276839300000000010e+00,1.413193300000000097e+00,1.277603000000000044e+00,1.414380799999999994e+00,1.270121000000000056e+00,1.402802899999999964e+00,1.268226999999999993e+00,1.399872900000000087e+00,-2.824999999999999734e-01
1.277619000000000060e+00,1.414410900000000026e+00,1.273416899999999963e+00,1.407898700000000058e+00,1.271523600000000087e+00,1.404968699999999959e+00,1.262073999999999918e+00,1.390372799999999964e+00,1.260749300000000073e+00,1.388331900000000063e+00,-2.800000000000000266e-01
1.275621200000000011e+00,1.411315300000000050e+00,1.269890200000000080e+00,1.402446300000000035e+00,1.264959699999999909e+00,1.394828699999999921e+00,1.254928100000000102e+00,1.379364500000000104e+00,1.253245799999999965e+00,1.376777899999999999e+00,-2.775000000000000244e-01
1.273685100000000014e+00,1.408317299999999994e+00,1.266613599999999895e+00,1.397383800000000065e+00,1.258544200000000002e+00,1.384936900000000026e+00,1.248290099999999958e+00,1.369163399999999919e+00,1.248291999999999957e+00,1.369164000000000048e+00,-2.750000100000000169e-01
1.271816400000000069e+00,1.405424999999999924e+00,1.263579599999999914e+00,1.392699399999999921e+00,1.252793000000000045e+00,1.376083100000000004e+00,1.242283299999999979e+00,1.359946600000000005e+00,1.243380300000000105e+00,1.361628899999999920e+00,-2.725000100000000147e-01
1.270020099999999985e+00,1.402646499999999907e+00,1.260780699999999976e+00,1.388381099999999924e+00,1.248221500000000095e+00,1.369057200000000085e+00,1.238012300000000065e+00,1.353401700000000041e+00,1.235322199999999926e+00,1.349288800000000066e+00,-2.700000100000000125e-01
1.268301799999999924e+00,1.399990400000000079e+00,1.258209200000000028e+00,1.384417299999999962e+00,1.244423000000000057e+00,1.363222399999999945e+00,1.235479500000000064e+00,1.349532500000000024e+00,1.231041800000000075e+00,1.342749500000000040e+00,-2.675000100000000103e-01
1.266666999999999987e+00,1.397464599999999946e+00,1.255857699999999966e+00,1.380795999999999912e+00,1.240794299999999906e+00,1.357659500000000019e+00,1.232826200000000094e+00,1.345475999999999894e+00,1.225255299999999936e+00,1.333921899999999994e+00,-2.649999900000000186e-01
1.265120900000000104e+00,1.395077700000000087e+00,1.253718600000000016e+00,1.377505299999999933e+00,1.236975900000000017e+00,1.351817700000000011e+00,1.228901999999999939e+00,1.339480000000000004e+00,1.218885199999999891e+00,1.324222000000000010e+00,-2.624999900000000164e-01
1.263668999999999931e+00,1.392837499999999951e+00,1.251784299999999961e+00,1.374533400000000016e+00,1.232608300000000101e+00,1.345146200000000070e+00,1.224460700000000068e+00,1.332710000000000061e+00,1.215068899999999896e+00,1.318422100000000041e+00,-2.599999900000000141e-01
1.263436900000000085e+00,1.392706000000000000e+00,1.249415299999999895e+00,1.370889999999999942e+00,1.229056099999999985e+00,1.339722199999999974e+00,1.220800899999999967e+00,1.327139599999999975e+00,1.212475699999999934e+00,1.314483199999999963e+00,-2.574999900000000119e-01
1.263360700000000003e+00,1.392769600000000052e+00,1.246929600000000082e+00,1.367070999999999925e+00,1.226325399999999899e+00,1.335555400000000059e+00,1.217867500000000103e+00,1.322673200000000104e+00,1.209957200000000066e+00,1.310663799999999934e+00,-2.550000000000000044e-01
1.263379899999999889e+00,1.392939799999999950e+00,1.244410000000000016e+00,1.363202999999999943e+00,1.224288800000000066e+00,1.332448700000000041e+00,1.215124199999999988e+00,1.318502899999999922e+00,1.207472099999999937e+00,1.306895099999999976e+00,-2.525000000000000022e-01
1.263434100000000004e+00,1.393127999999999922e+00,1.241938900000000068e+00,1.359412999999999982e+00,1.222819600000000007e+00,1.330204799999999965e+00,1.213131299999999912e+00,1.315482500000000110e+00,1.205610599999999977e+00,1.304076599999999919e+00,-2.500000000000000000e-01
1.263462400000000097e+00,1.393245700000000031e+00,1.239598900000000059e+00,1.355827799999999916e+00,1.220644599999999969e+00,1.326893700000000065e+00,1.212109399999999892e+00,1.313928100000000043e+00,1.204881499999999939e+00,1.302971799999999902e+00,-2.474999999999999978e-01
1.263404600000000100e+00,1.393204300000000062e+00,1.237472399999999917e+00,1.352574200000000060e+00,1.218229500000000076e+00,1.323224799999999979e+00,1.211024300000000054e+00,1.312278300000000009e+00,1.204016600000000103e+00,1.301662300000000050e+00,-2.449999999999999956e-01
1.263199900000000042e+00,1.392915099999999962e+00,1.235642099999999965e+00,1.349779199999999957e+00,1.215784200000000093e+00,1.319512999999999936e+00,1.209184999999999954e+00,1.309492600000000007e+00,1.203690200000000043e+00,1.301168300000000055e+00,-2.425000099999999881e-01
1.262788100000000080e+00,1.392289799999999911e+00,1.234190300000000073e+00,1.347569500000000087e+00,1.213518099999999933e+00,1.316072700000000095e+00,1.207504200000000028e+00,1.306946500000000011e+00,1.203475800000000095e+00,1.300843999999999889e+00,-2.399999899999999964e-01
1.262108199999999902e+00,1.391239499999999962e+00,1.233092300000000030e+00,1.346069900000000041e+00,1.211973500000000037e+00,1.313724300000000067e+00,1.206891500000000006e+00,1.306013799999999891e+00,1.203421800000000097e+00,1.300762699999999938e+00,-2.374999999999999889e-01
1.261099900000000051e+00,1.389675900000000075e+00,1.232931699999999964e+00,1.345923299999999934e+00,1.211141000000000023e+00,1.312456099999999903e+00,1.206288199999999922e+00,1.305100399999999938e+00,1.203344900000000051e+00,1.300645400000000063e+00,-2.349999999999999867e-01
1.259702799999999900e+00,1.387510100000000079e+00,1.233270300000000042e+00,1.346480600000000027e+00,1.210877200000000098e+00,1.312052699999999961e+00,1.205056799999999928e+00,1.303240299999999907e+00,1.203374399999999955e+00,1.300691599999999948e+00,-2.325000000000000122e-01
1.257856000000000085e+00,1.384653899999999993e+00,1.233670000000000044e+00,1.347092900000000038e+00,1.211038599999999965e+00,1.312298299999999918e+00,1.204145699999999986e+00,1.301857800000000065e+00,1.203349100000000060e+00,1.300651999999999919e+00,-2.300000000000000100e-01
1.255499200000000037e+00,1.381018499999999927e+00,1.233692599999999917e+00,1.347111200000000064e+00,1.210875499999999994e+00,1.312056300000000064e+00,1.203855399999999909e+00,1.301415800000000011e+00,1.203355799999999975e+00,1.300663600000000031e+00,-2.275000100000000025e-01
1.252571799999999902e+00,1.376515300000000108e+00,1.232900099999999943e+00,1.345886799999999939e+00,1.210384200000000021e+00,1.311316399999999938e+00,1.203720700000000088e+00,1.301215800000000034e+00,1.203381899999999893e+00,1.300701600000000013e+00,-2.249999900000000108e-01
1.249013300000000104e+00,1.371056000000000052e+00,1.230854200000000009e+00,1.342770800000000042e+00,1.209529000000000076e+00,1.310021199999999997e+00,1.203612899999999986e+00,1.301053500000000085e+00,1.203336600000000089e+00,1.300633799999999951e+00,-2.225000000000000033e-01
1.244763099999999900e+00,1.364551700000000034e+00,1.227116600000000002e+00,1.337114200000000030e+00,1.208274199999999965e+00,1.308113099999999918e+00,1.203503400000000001e+00,1.300883299999999965e+00,1.203391700000000064e+00,1.300717499999999971e+00,-2.200000000000000011e-01
1.244802700000525508e+00,1.365139199999999997e+00,1.219647600000000054e+00,1.325744999999999951e+00,1.207214699999999974e+00,1.306500599999999901e+00,1.203346400000000038e+00,1.300647499999999956e+00,1.203302600000000000e+00,1.300581200000000104e+00,-2.174999999999999989e-01
1.244829400000943220e+00,1.365598400000000101e+00,1.214454200000000039e+00,1.317849400000000060e+00,1.206440299999999910e+00,1.305325999999999986e+00,1.203270000000000062e+00,1.300535699999999961e+00,1.203395500000000062e+00,1.300724500000000061e+00,-2.149999999999999967e-01
1.244845500001263927e+00,1.365944400000000059e+00,1.211098699999999972e+00,1.312759999999999927e+00,1.206030099999999994e+00,1.304707300000000014e+00,1.203353600000000023e+00,1.300658599999999998e+00,1.203330199999999905e+00,1.300622799999999968e+00,-2.125000099999999892e-01
1.244853500001498636e+00,1.366192000000000073e+00,1.209143499999999927e+00,1.309809199999999896e+00,1.206062900000000049e+00,1.304762200000000094e+00,1.203443999999999958e+00,1.300793300000000041e+00,1.203397199999999945e+00,1.300726700000000013e+00,-2.099999899999999975e-01
1.244855900001659021e+00,1.366356300000000079e+00,1.208151100000000033e+00,1.308329599999999981e+00,1.205738999999999894e+00,1.304278300000000002e+00,1.203380499999999964e+00,1.300701899999999966e+00,1.203318600000000016e+00,1.300606399999999940e+00,-2.074999999999999900e-01
1.244854900001756137e+00,1.366452100000000058e+00,1.207683800000000085e+00,1.307653399999999966e+00,1.205207899999999999e+00,1.303472900000000045e+00,1.203276900000000094e+00,1.300545599999999968e+00,1.203389299999999995e+00,1.300713699999999973e+00,-2.049999999999999878e-01
1.244853100001801050e+00,1.366494400000000109e+00,1.207304099999999991e+00,1.307113299999999922e+00,1.204701199999999917e+00,1.302699700000000016e+00,1.203320399999999957e+00,1.300605900000000092e+00,1.203342300000000087e+00,1.300642700000000040e+00,-2.025000000000000133e-01
1.244853000001805210e+00,1.366498400000000002e+00,1.206574400000000047e+00,1.306041599999999914e+00,1.204450199999999915e+00,1.302312099999999973e+00,1.203430699999999964e+00,1.300775500000000084e+00,1.203393799999999958e+00,1.300719900000000040e+00,-2.000000000000000111e-01
1.244857000001779568e+00,1.366478700000000046e+00,1.207735699999999968e+00,1.307856200000000024e+00,1.204205600000000098e+00,1.301940700000000062e+00,1.203404700000000105e+00,1.300739199999999984e+00,1.203365900000000099e+00,1.300679300000000094e+00,-1.975000100000000036e-01
1.244867400001735236e+00,1.366450399999999954e+00,1.207870500000000069e+00,1.308088899999999999e+00,1.203911299999999907e+00,1.301500000000000101e+00,1.203312399999999949e+00,1.300595600000000074e+00,1.203337099999999937e+00,1.300633499999999998e+00,-1.949999900000000119e-01
1.244886800001683724e+00,1.366428600000000104e+00,1.207359999999999989e+00,1.307322600000000001e+00,1.203674399999999922e+00,1.301148699999999936e+00,1.203314999999999912e+00,1.300598300000000096e+00,1.203398200000000084e+00,1.300728099999999943e+00,-1.925000000000000044e-01
1.244917400001636310e+00,1.366428299999999929e+00,1.206585900000000100e+00,1.306140800000000102e+00,1.203602599999999967e+00,1.301045199999999902e+00,1.203381999999999952e+00,1.300704800000000105e+00,1.203297499999999909e+00,1.300574300000000072e+00,-1.900000000000000022e-01
1.244961700001603555e+00,1.366464099999999959e+00,1.205929299999999982e+00,1.305126500000000078e+00,1.203203199999999917e+00,1.300438599999999889e+00,1.203392500000000087e+00,1.300718899999999900e+00,1.203376800000000024e+00,1.300694299999999970e+00,-1.875000000000000000e-01
1.245022400001597473e+00,1.366551300000000024e+00,1.205771699999999891e+00,1.304863000000000106e+00,1.202790100000000084e+00,1.299806599999999923e+00,1.203381299999999987e+00,1.300698600000000038e+00,1.203331900000000010e+00,1.300626999999999978e+00,-1.849999999999999978e-01
1.245101700001628675e+00,1.366704700000000106e+00,1.206494500000000025e+00,1.305933400000000022e+00,1.203853499999999910e+00,1.301409100000000096e+00,1.203242300000000098e+00,1.300490600000000052e+00,1.203380499999999964e+00,1.300699800000000073e+00,-1.824999999999999956e-01
1.245201900001708717e+00,1.366939300000000079e+00,1.208478900000000023e+00,1.308921000000000001e+00,1.207883400000000051e+00,1.307506099999999893e+00,1.203497100000000097e+00,1.300879499999999966e+00,1.203337300000000054e+00,1.300635500000000055e+00,-1.800000099999999881e-01
1.250545000001586526e+00,1.375379099999999966e+00,1.215111000000000052e+00,1.318983900000000098e+00,1.200256200000000106e+00,1.295848499999999959e+00,1.203317900000000051e+00,1.300603500000000023e+00,1.203377799999999942e+00,1.300696099999999911e+00,-1.774999899999999964e-01
1.255336900001618794e+00,1.382954500000000087e+00,1.218366499999999908e+00,1.323912600000000106e+00,1.204787100000000111e+00,1.302824600000000110e+00,1.203720200000000018e+00,1.301211399999999907e+00,1.203345899999999968e+00,1.300647600000000015e+00,-1.749999999999999889e-01
1.259642700001780691e+00,1.389767900000000056e+00,1.219270300000000029e+00,1.325268899999999972e+00,1.218079899999999993e+00,1.323132999999999893e+00,1.202959700000000076e+00,1.300065599999999932e+00,1.203420799999999957e+00,1.300761499999999904e+00,-1.724999999999999867e-01
1.263527600002047890e+00,1.395921500000000037e+00,1.218847599999999920e+00,1.324614600000000086e+00,1.236738600000000021e+00,1.351472699999999971e+00,1.204464299999999932e+00,1.302340999999999971e+00,1.203303100000000070e+00,1.300582600000000033e+00,-1.700000000000000122e-01
1.267056900002395681e+00,1.401517300000000077e+00,1.218123300000000020e+00,1.323511399999999893e+00,1.228971000000000036e+00,1.339579700000000040e+00,1.204383100000000040e+00,1.302214299999999936e+00,1.203001699999999952e+00,1.300127500000000103e+00,-1.675000000000000100e-01
1.270295900002799128e+00,1.406657599999999952e+00,1.218122499999999997e+00,1.323520899999999889e+00,1.228242599999999962e+00,1.338522599999999896e+00,1.206918399999999947e+00,1.306057000000000023e+00,1.203044699999999967e+00,1.300193300000000107e+00,-1.650000100000000025e-01
1.273309500003234174e+00,1.411444499999999991e+00,1.219869899999999951e+00,1.326205000000000078e+00,1.238260499999999986e+00,1.353904999999999914e+00,1.240396300000000007e+00,1.357080300000000017e+00,1.207506299999999921e+00,1.306947599999999987e+00,-1.624999900000000108e-01
1.276163000003675441e+00,1.415980199999999911e+00,1.224390599999999996e+00,1.333125499999999963e+00,1.262731199999999943e+00,1.391330200000000072e+00,1.247916900000000107e+00,1.368810099999999919e+00,1.234339400000000087e+00,1.347787599999999975e+00,-1.600000000000000033e-01
1.278921500004099210e+00,1.420366900000000099e+00,1.256455099999999936e+00,1.382987299999999919e+00,1.280280700000000049e+00,1.418644999999999934e+00,1.281750900000000026e+00,1.420756099999999966e+00,1.308107899999999990e+00,1.462620999999999949e+00,-1.575000000000000011e-01
1.281650300004480103e+00,1.424706599999999934e+00,1.282593499999999942e+00,1.423610599999999948e+00,1.293127799999999938e+00,1.438597700000000090e+00,1.307727800000000107e+00,1.461958799999999892e+00,1.341131000000000073e+00,1.514051800000000059e+00,-1.549999999999999989e-01
1.284414600004794016e+00,1.429101699999999919e+00,1.302986999999999895e+00,1.455291899999999972e+00,1.303983300000000067e+00,1.455421899999999935e+00,1.305188900000000096e+00,1.457812099999999944e+00,1.341553299999999949e+00,1.514687499999999964e+00,-1.524999999999999967e-01
1.287279600005015734e+00,1.433654200000000101e+00,1.317817199999999911e+00,1.478327799999999970e+00,1.315558599999999911e+00,1.473351499999999925e+00,1.344759700000000002e+00,1.519872799999999913e+00,1.342706900000000036e+00,1.516706700000000074e+00,-1.500000099999999892e-01
1.290310500005121153e+00,1.438466400000000034e+00,1.327265600000000045e+00,1.493014800000000086e+00,1.317713099999999971e+00,1.476945200000000069e+00,1.337273500000000004e+00,1.508171200000000045e+00,1.343017200000000022e+00,1.516951099999999997e+00,-1.474999899999999975e-01
1.293572300005085607e+00,1.443640199999999929e+00,1.331513299999999900e+00,1.499649400000000021e+00,1.317493800000000048e+00,1.476619099999999962e+00,1.339578399999999947e+00,1.511729000000000100e+00,1.343150599999999972e+00,1.517210699999999912e+00,-1.449999999999999900e-01
1.297130300004884385e+00,1.449278099999999903e+00,1.330741900000000033e+00,1.498528099999999919e+00,1.318215099999999973e+00,1.477711699999999961e+00,1.342037799999999947e+00,1.515714199999999900e+00,1.343026899999999912e+00,1.517157000000000089e+00,-1.424999999999999878e-01
1.301049700004492715e+00,1.455482100000000001e+00,1.325132699999999941e+00,1.489947600000000039e+00,1.323192200000000041e+00,1.485561099999999968e+00,1.341815699999999945e+00,1.515502799999999928e+00,1.343101899999999960e+00,1.517535199999999973e+00,-1.400000000000000133e-01
1.299863646092999980e+00,1.455068599999999934e+00,1.329367800000069488e+00,1.497053399999999979e+00,1.335336199999999973e+00,1.504739999999999966e+00,1.342340700000000053e+00,1.516004399999999919e+00,1.343014099999999988e+00,1.517114499999999921e+00,-1.375000000000000111e-01
1.298376586689000023e+00,1.453869800000000101e+00,1.332226900000083480e+00,1.501798699999999931e+00,1.339681899999999981e+00,1.511625500000000066e+00,1.342851900000000098e+00,1.516751600000000089e+00,1.342844399999999938e+00,1.516821999999999893e+00,-1.350000100000000036e-01
1.296749316999999957e+00,1.452171399999999890e+00,1.333944800000054887e+00,1.504648999999999903e+00,1.339927199999999985e+00,1.512065200000000109e+00,1.342983100000000096e+00,1.516931100000000088e+00,1.342792999999999903e+00,1.516811600000000038e+00,-1.324999900000000119e-01
1.295142131770000038e+00,1.450259399999999976e+00,1.334756099999995893e+00,1.506070100000000078e+00,1.339770099999999964e+00,1.511906999999999890e+00,1.343034099999999897e+00,1.517015000000000002e+00,1.342968699999999904e+00,1.517044400000000071e+00,-1.300000000000000044e-01
1.293715826239999922e+00,1.448419799999999924e+00,1.334895799999919141e+00,1.506527500000000019e+00,1.340846900000000064e+00,1.513644699999999954e+00,1.342993899999999963e+00,1.516967799999999977e+00,1.342753599999999992e+00,1.516776799999999925e+00,-1.275000000000000022e-01
1.292630395500000029e+00,1.446938199999999952e+00,1.334598499999837040e+00,1.506486900000000073e+00,1.341550900000000102e+00,1.514719600000000055e+00,1.343042599999999975e+00,1.517078600000000055e+00,1.343119699999999916e+00,1.516966800000000060e+00,-1.250000000000000000e-01
1.292046934620000087e+00,1.446100600000000069e+00,1.334099099999761950e+00,1.506414099999999978e+00,1.341996900000000048e+00,1.515363000000000016e+00,1.343152799999999925e+00,1.517083399999999971e+00,1.343251299999999926e+00,1.517210399999999959e+00,-1.224999999999999978e-01
1.292125538649999905e+00,1.446192700000000109e+00,1.333632099999706444e+00,1.506774400000000069e+00,1.342299700000000096e+00,1.515805999999999987e+00,1.343135799999999991e+00,1.516997200000000046e+00,1.343120000000000092e+00,1.517011200000000004e+00,-1.199999999999999956e-01
1.293026802679999809e+00,1.447500699999999973e+00,1.334356004400031104e+00,1.507762199999999941e+00,1.342394499999999935e+00,1.516079299999999908e+00,1.343116299999999930e+00,1.516971800000000092e+00,1.343066700000000058e+00,1.516895099999999941e+00,-1.174999999999999933e-01
1.294911221770000065e+00,1.450310200000000105e+00,1.334983306673808601e+00,1.508671400000000107e+00,1.342287900000000089e+00,1.516231499999999954e+00,1.343116900000000058e+00,1.516961299999999957e+00,1.343059699999999967e+00,1.516871199999999975e+00,-1.150000000000000050e-01
1.297939390959999884e+00,1.454907299999999903e+00,1.335535407583926304e+00,1.509527899999999923e+00,1.342130400000000057e+00,1.516295799999999971e+00,1.343081399999999981e+00,1.516925800000000102e+00,1.343041799999999952e+00,1.516848900000000055e+00,-1.125000000000000028e-01
1.302271605370000085e+00,1.461577499999999974e+00,1.336033207893264629e+00,1.510357600000000078e+00,1.342072699999999896e+00,1.516305199999999909e+00,1.343066199999999988e+00,1.516890499999999919e+00,1.342937000000000047e+00,1.516709099999999921e+00,-1.100000000000000006e-01
1.308068660029999997e+00,1.470606999999999998e+00,1.336498108364715165e+00,1.511186099999999977e+00,1.342171400000000014e+00,1.516447499999999948e+00,1.343034700000000026e+00,1.516917800000000094e+00,1.342934599999999978e+00,1.516783999999999910e+00,-1.074999999999999983e-01
1.315490950040000051e+00,1.482281699999999924e+00,1.336951309761169604e+00,1.512039300000000086e+00,1.342370499999999911e+00,1.516611799999999954e+00,1.342977800000000110e+00,1.516887300000000049e+00,1.342889900000000081e+00,1.516819600000000046e+00,-1.049999999999999961e-01
1.324698770459999952e+00,1.496887099999999915e+00,1.337413812845505978e+00,1.512942999999999927e+00,1.342563900000000032e+00,1.516746200000000044e+00,1.342934300000000025e+00,1.516836499999999921e+00,1.343002000000000029e+00,1.516951900000000020e+00,-1.024999999999999939e-01
1.335852816340000082e+00,1.514709400000000095e+00,1.337906818380613094e+00,1.513922999999999908e+00,1.342645599999999995e+00,1.516798899999999950e+00,1.342881200000000108e+00,1.516897099999999998e+00,1.342956500000000108e+00,1.516909999999999981e+00,-1.000000000000000056e-01
1.326714561099999967e+00,1.510477199999999964e+00,1.338915544532049973e+00,1.515433999999999948e+00,1.342475099999975940e+00,1.516690400000000105e+00,1.342802999999999969e+00,1.516939000000000037e+00,1.342646800000000029e+00,1.516755499999999923e+00,-9.749999600000000544e-02
1.319352232500000000e+00,1.507236699999999985e+00,1.339708110619610038e+00,1.516928199999999949e+00,1.342531199999964731e+00,1.516970200000000046e+00,1.342596200000000017e+00,1.516994399999999965e+00,1.342964599999999953e+00,1.516934599999999911e+00,-9.499999900000000164e-02
1.313626780199999899e+00,1.504938600000000015e+00,1.340344198369242124e+00,1.518413900000000094e+00,1.342724300000016857e+00,1.517398500000000094e+00,1.342222800000000049e+00,1.517172299999999918e+00,1.343574400000000058e+00,1.517037200000000086e+00,-9.250000099999999836e-02
1.309399349600000040e+00,1.503533699999999973e+00,1.340882689504820036e+00,1.519900100000000087e+00,1.342965000000184705e+00,1.517735599999999963e+00,1.342079199999999917e+00,1.517191500000000026e+00,1.343622099999999930e+00,1.517036700000000016e+00,-9.000000399999999456e-02
1.306530788299999912e+00,1.502973099999999951e+00,1.341383165749490125e+00,1.521395199999999948e+00,1.343383600000385814e+00,1.518135199999999907e+00,1.342023100000000024e+00,1.517122000000000082e+00,1.343682199999999938e+00,1.517189700000000085e+00,-8.749999899999999498e-02
1.304882139599999880e+00,1.503207600000000088e+00,1.341904908829440135e+00,1.522908200000000045e+00,1.344873299997573435e+00,1.520330299999999912e+00,1.339775299999999891e+00,1.517087599999999981e+00,1.343096700000000032e+00,1.517169100000000048e+00,-8.500000100000000558e-02
1.304314550800000028e+00,1.504187900000000022e+00,1.342507100467359882e+00,1.524447700000000072e+00,1.346681399992043726e+00,1.523131299999999966e+00,1.336234300000000097e+00,1.517256299999999891e+00,1.342653000000000096e+00,1.516807800000000039e+00,-8.250000300000000231e-02
1.304688968700000062e+00,1.505865199999999904e+00,1.343249122391229955e+00,1.526022200000000106e+00,1.348054599984092494e+00,1.525348499999999996e+00,1.336736799999999947e+00,1.517243499999999967e+00,1.342586599999999963e+00,1.516806000000000099e+00,-7.999999800000000272e-02
1.305866237799999885e+00,1.508190300000000095e+00,1.344076682250999966e+00,1.528043599999999946e+00,1.347357999807633266e+00,1.524344600000000050e+00,1.340709799999999952e+00,1.518523099999999904e+00,1.342834099999999919e+00,1.516940100000000013e+00,-7.750000099999999892e-02
1.307707405299999959e+00,1.511113900000000010e+00,1.345116281840999850e+00,1.530174499999999993e+00,1.348170399760468152e+00,1.525662800000000097e+00,1.341115000000000057e+00,1.518467800000000034e+00,1.342691499999999927e+00,1.516634500000000108e+00,-7.500000299999999565e-02
1.310073516899999957e+00,1.514586999999999906e+00,1.346307402129000019e+00,1.532355700000000098e+00,1.350617199773067378e+00,1.529538000000000064e+00,1.342838399999999988e+00,1.520988100000000065e+00,1.342912799999999907e+00,1.516951699999999903e+00,-7.249999799999999606e-02
1.312825718999999891e+00,1.518560600000000038e+00,1.347590424092000028e+00,1.534527999999999892e+00,1.354822999775902037e+00,1.536205100000000101e+00,1.347448100000000037e+00,1.527123500000000078e+00,1.345599800000000013e+00,1.521379199999999932e+00,-7.000000000000000666e-02
1.315824756999999900e+00,1.522985500000000103e+00,1.348905228705000070e+00,1.536632299999999951e+00,1.353720393956454826e+00,1.535582299999999956e+00,1.353210699999999989e+00,1.536068999999999907e+00,1.353077400000000097e+00,1.533223299999999956e+00,-6.750000300000000286e-02
1.318931776799999955e+00,1.527812500000000018e+00,1.350191596992999843e+00,1.538609499999999963e+00,1.356631388174029951e+00,1.540939099999999895e+00,1.359500600000000059e+00,1.545486899999999997e+00,1.365626900000000088e+00,1.553249099999999938e+00,-6.499999800000000327e-02
1.322007825500000067e+00,1.532992600000000039e+00,1.351389709843000109e+00,1.540400400000000003e+00,1.360615678507979043e+00,1.547631999999999897e+00,1.363464000000000009e+00,1.551603000000000065e+00,1.368778700000000015e+00,1.557968100000000078e+00,-6.250000000000000000e-02
1.324913848400000038e+00,1.538476600000000083e+00,1.352439448329999960e+00,1.541945700000000086e+00,1.362733461037574090e+00,1.551017599999999996e+00,1.365582099999999910e+00,1.554973799999999962e+00,1.369117099999999976e+00,1.558484900000000062e+00,-5.999999899999999831e-02
1.324166066799999930e+00,1.538292599999999899e+00,1.353039576799999866e+00,1.543538099999999913e+00,1.360734560982336916e+00,1.550360100000000019e+00,1.366861099999999274e+00,1.556921500000000069e+00,1.370252000000000026e+00,1.560178300000000018e+00,-5.750000100000000197e-02
1.323052700900000156e+00,1.538315799999999900e+00,1.353433265790000117e+00,1.545036000000000076e+00,1.360333981715967200e+00,1.550245899999999954e+00,1.367427799999999305e+00,1.557833400000000035e+00,1.370030400000000093e+00,1.559904299999999910e+00,-5.500000000000000028e-02
1.321541358800000010e+00,1.538524400000000014e+00,1.353679460969999804e+00,1.546444500000000000e+00,1.360601570715529007e+00,1.550393799999999933e+00,1.367771600000025511e+00,1.558422799999999997e+00,1.369954899999999975e+00,1.559835099999999919e+00,-5.249999799999999911e-02
1.319600449099999961e+00,1.538896700000000006e+00,1.353837407899999956e+00,1.547769500000000020e+00,1.360606875458330922e+00,1.550522399999999967e+00,1.368006299999737552e+00,1.558932100000000043e+00,1.370000600000000013e+00,1.560543900000000095e+00,-5.000000100000000225e-02
1.317197481400000036e+00,1.539411099999999921e+00,1.353966052649999918e+00,1.549016200000000065e+00,1.361233635571299949e+00,1.555160899999999957e+00,1.367855900002502345e+00,1.559291100000000041e+00,1.369250800000000101e+00,1.560013799999999895e+00,-4.749999900000000108e-02
1.314300663000000036e+00,1.540045700000000073e+00,1.354124640360000020e+00,1.550189999999999957e+00,1.361237070932799886e+00,1.556097400000000075e+00,1.367554399996107950e+00,1.559494900000000017e+00,1.368140700000000098e+00,1.560092999999999952e+00,-4.500000199999999728e-02
1.310877804800000046e+00,1.540779200000000015e+00,1.354372117300000067e+00,1.551296500000000078e+00,1.361253408338100046e+00,1.555986199999999986e+00,1.367656699997124914e+00,1.559677399999999992e+00,1.367334499999999897e+00,1.560577899999999962e+00,-4.250000000000000305e-02
1.306896713999999848e+00,1.541589700000000063e+00,1.354767528970000079e+00,1.552340899999999912e+00,1.361919474583000111e+00,1.557481300000000068e+00,1.367696000048183036e+00,1.559806800000000049e+00,1.365909199999999935e+00,1.560214800000000013e+00,-3.999999900000000136e-02
1.302325798500000076e+00,1.542455600000000038e+00,1.355390888810000138e+00,1.553325199999999962e+00,1.362280808218000017e+00,1.558226200000000006e+00,1.367849698773762945e+00,1.559858100000000025e+00,1.366995699999999925e+00,1.560297299999999998e+00,-3.750000099999999809e-02
1.297132369899999915e+00,1.543355100000000091e+00,1.355606126400000111e+00,1.554163500000000031e+00,1.362740603819999841e+00,1.558679099999999984e+00,1.368184095951911372e+00,1.559932000000000096e+00,1.368014499999999911e+00,1.560479799999999972e+00,-3.500000000000000333e-02
1.291284735999999933e+00,1.544266600000000045e+00,1.355292398600000059e+00,1.554871200000000009e+00,1.362988597069999974e+00,1.558909399999999890e+00,1.368249094104906360e+00,1.559996500000000008e+00,1.368809600000000071e+00,1.560326000000000102e+00,-3.249999900000000164e-02
1.284750803999999968e+00,1.545168400000000108e+00,1.354329062399999950e+00,1.555463800000000063e+00,1.362715023729999864e+00,1.558986500000000053e+00,1.368291891313080377e+00,1.560019299999999998e+00,1.368849600000000111e+00,1.560006500000000074e+00,-2.999999899999999942e-02
1.277498483000000018e+00,1.546038900000000105e+00,1.352595274900000089e+00,1.555956600000000023e+00,1.362677865180000003e+00,1.559141600000000016e+00,1.368362285429324920e+00,1.560067799999999894e+00,1.369034499999999932e+00,1.560286499999999910e+00,-2.750000000000000014e-02
1.269495582999999872e+00,1.546856400000000020e+00,1.349970192999999874e+00,1.556365400000000010e+00,1.362006745129999974e+00,1.559405799999999953e+00,1.368422458369735084e+00,1.560118700000000080e+00,1.368800600000000145e+00,1.560340199999999955e+00,-2.500000000000000139e-02
1.260710211999999997e+00,1.547599100000000005e+00,1.346333173500000147e+00,1.556705199999999900e+00,1.361125691670000082e+00,1.559662700000000068e+00,1.368525856619458025e+00,1.560313800000000084e+00,1.367884299999991837e+00,1.560147799999999974e+00,-2.250000099999999864e-02
1.251110179999999961e+00,1.548245400000000105e+00,1.341563274400000116e+00,1.556991699999999978e+00,1.360458732849999963e+00,1.559795700000000007e+00,1.368541203226429914e+00,1.560520300000000082e+00,1.368469999999923248e+00,1.560268599999999894e+00,-2.000000000000000042e-02
1.242082278999999900e+00,1.548970900000000039e+00,1.334988661699999968e+00,1.557292899999999980e+00,1.360827489130000068e+00,1.559723399999999982e+00,1.368444095302200125e+00,1.560481100000000065e+00,1.369420100005024343e+00,1.560359800000000075e+00,-1.750000000000000167e-02
1.232728640000000153e+00,1.549650500000000042e+00,1.330346615200000082e+00,1.557629500000000000e+00,1.360247675769999942e+00,1.559663699999999986e+00,1.368447632146400084e+00,1.560336900000000027e+00,1.369092200010909588e+00,1.559974299999999925e+00,-1.499999999999999944e-02
1.222613607999999852e+00,1.550284500000000065e+00,1.326235708800000079e+00,1.557994700000000066e+00,1.358084862500000156e+00,1.559669100000000030e+00,1.368687632812999988e+00,1.560300199999999915e+00,1.368973399769333854e+00,1.559946700000000019e+00,-1.250000000000000069e-02
1.211301628999999824e+00,1.550873399999999958e+00,1.321254520100000107e+00,1.558381999999999934e+00,1.353704719200000017e+00,1.559792300000000020e+00,1.368759335216999995e+00,1.560305599999999959e+00,1.369025801602026027e+00,1.560348199999999963e+00,-9.999999799999999273e-03
1.198356745000000112e+00,1.551417400000000058e+00,1.314001623300000032e+00,1.558784699999999912e+00,1.348458829100000145e+00,1.559896299999999902e+00,1.368583372008000065e+00,1.560128100000000018e+00,1.368780902705877711e+00,1.560174200000000067e+00,-7.499999799999999654e-03
1.183343403999999932e+00,1.551916800000000096e+00,1.303075497000000027e+00,1.559196199999999921e+00,1.346362227299999992e+00,1.559968800000000044e+00,1.368392084062999947e+00,1.559999700000000100e+00,1.368240200415260732e+00,1.560171699999999939e+00,-4.999999899999999636e-03
1.165825847999999887e+00,1.552372099999999921e+00,1.287075012999999934e+00,1.559609999999999941e+00,1.343557139500000108e+00,1.559954199999999958e+00,1.368033444759999995e+00,1.560092899999999894e+00,1.368387427324050165e+00,1.560293699999999895e+00,-2.499999900000000018e-03
1.145368321999999939e+00,1.552783599999999931e+00,1.264598651000000018e+00,1.560019100000000103e+00,1.336185591400000039e+00,1.559796699999999925e+00,1.366335217709999883e+00,1.560087100000000060e+00,1.368368276533100003e+00,1.560069699999999893e+00,0.000000000000000000e+00
1.121535369999999920e+00,1.553151600000000077e+00,1.233134546000000054e+00,1.560065500000000105e+00,1.316742329800000055e+00,1.559689199999999998e+00,1.362344804499999951e+00,1.560159800000000097e+00,1.368346583007999939e+00,1.559947299999999926e+00,2.499999900000000018e-03
1.093891035000000178e+00,1.553476300000000032e+00,1.194245176000000130e+00,1.560151099999999902e+00,1.290904708000000012e+00,1.559739200000000103e+00,1.356764356000000005e+00,1.560141299999999953e+00,1.368505239535000140e+00,1.560189000000000048e+00,4.999999899999999636e-03
1.061999565999999895e+00,1.553758399999999984e+00,1.146680216999999891e+00,1.560267800000000094e+00,1.257713983000000146e+00,1.559918799999999939e+00,1.343954622200000060e+00,1.560224499999999903e+00,1.366996449079999953e+00,1.560331600000000041e+00,7.499999799999999654e-03
1.025425454000000069e+00,1.553997999999999990e+00,1.089189141000000083e+00,1.560407799999999900e+00,1.216211708000000113e+00,1.560199600000000020e+00,1.323863575899999923e+00,1.560352100000000020e+00,1.359105507200000007e+00,1.560006400000000015e+00,9.999999799999999273e-03
9.837328969999999950e-01,1.554195500000000063e+00,1.020521567999999935e+00,1.560563099999999981e+00,1.155783281000000162e+00,1.560353300000000054e+00,1.287308204000000122e+00,1.560272799999999904e+00,1.325231009000000126e+00,1.559880099999999992e+00,1.250000000000000069e-02
9.364861950000000768e-01,1.554351199999999933e+00,9.394268649999999443e-01,1.560725700000000105e+00,1.022704199999999952e+00,1.560615099999999922e+00,1.089587344999999985e+00,1.560092999999999952e+00,1.209373184000000157e+00,1.560122100000000067e+00,1.499999999999999944e-02
8.832496739999999846e-01,1.554465500000000056e+00,8.446546240000000205e-01,1.560887700000000100e+00,8.278982229999999332e-01,1.560818199999999933e+00,6.389823199999999925e-01,1.560089000000000059e+00,4.392500199999999633e-01,1.560528899999999997e+00,1.750000000000000167e-02
8.235876209999999364e-01,1.554538699999999940e+00,7.349545200000000555e-01,1.561041099999999959e+00,5.822897499999999393e-01,1.560796099999999909e+00,2.611587910000000012e-01,1.560564300000000015e+00,1.934542679999999848e-01,1.560011700000000001e+00,2.000000000000000042e-02
7.437611579999999778e-01,1.555070299999999905e+00,5.962554399999999699e-01,1.561169999999999947e+00,3.479295799999999605e-01,1.560902100000000070e+00,1.899453239999999987e-01,1.560407499999999947e+00,1.822376128000000040e-01,1.560100700000000007e+00,2.250000099999999864e-02
6.678728899999999413e-01,1.555500700000000069e+00,4.777238900000000399e-01,1.561367799999999972e+00,2.267574990000000013e-01,1.561342699999999972e+00,1.994893279999999935e-01,1.560061799999999943e+00,1.801199867600000171e-01,1.560020900000000044e+00,2.500000000000000139e-02
5.962190699999999621e-01,1.555839399999999983e+00,3.798704000000000525e-01,1.561590400000000045e+00,1.874047574000000105e-01,1.561554700000000073e+00,1.844604460000000001e-01,1.559766399999999997e+00,1.801929632799999792e-01,1.559971100000000055e+00,2.750000000000000014e-02
5.290958199999999945e-01,1.556095699999999971e+00,3.032056100000000143e-01,1.561794200000000021e+00,1.985027949999999819e-01,1.560974800000000107e+00,1.814839771999999796e-01,1.560423700000000080e+00,1.800717671590000013e-01,1.559973400000000066e+00,2.999999899999999942e-02
4.667993999999999755e-01,1.556279200000000085e+00,2.482401870000000010e-01,1.561934699999999898e+00,1.954086509999999888e-01,1.561452000000000062e+00,1.807905275499999964e-01,1.560769099999999909e+00,1.800482519211999977e-01,1.560082600000000097e+00,3.249999900000000164e-02
4.096259600000000112e-01,1.556399199999999983e+00,2.154847500000000027e-01,1.561968199999999918e+00,1.887202239000000115e-01,1.561655199999999910e+00,1.806642900800000118e-01,1.559950799999999971e+00,1.800637397523899841e-01,1.560249100000000055e+00,3.500000000000000333e-02
3.578718200000000071e-01,1.556464999999999987e+00,2.054499959999999958e-01,1.561850699999999925e+00,1.828433948000000031e-01,1.561744199999999916e+00,1.801186020400000198e-01,1.559141000000000110e+00,1.800752159618039250e-01,1.560377799999999926e+00,3.750000099999999809e-02
3.118332400000000115e-01,1.556486199999999931e+00,2.186465610000000170e-01,1.561538099999999929e+00,1.821840703000000006e-01,1.561879000000000017e+00,1.801068444519999812e-01,1.559372299999999933e+00,1.800742477844399780e-01,1.560376800000000008e+00,3.999999900000000136e-02
2.718063000000000007e-01,1.556472099999999914e+00,2.224742919999999902e-01,1.561883200000000027e+00,1.810507559300000013e-01,1.561798800000000043e+00,1.801435079049999999e-01,1.560391499999999931e+00,1.800641777998550075e-01,1.560294499999999918e+00,4.250000000000000305e-02
2.380872989999999745e-01,1.556432100000000096e+00,2.195932479999999909e-01,1.562106699999999959e+00,1.808171435199999733e-01,1.561801699999999959e+00,1.801821238250000123e-01,1.561431199999999908e+00,1.800572815948269789e-01,1.560234700000000085e+00,4.500000199999999728e-02
2.109725390000000145e-01,1.556375700000000029e+00,2.121776830000000058e-01,1.562232099999999901e+00,1.808553264399999916e-01,1.561908599999999980e+00,1.802003117093999851e-01,1.561969600000000069e+00,1.800573792955320052e-01,1.560239799999999954e+00,4.749999900000000108e-02
1.907581019999999850e-01,1.556312200000000034e+00,2.024017909999999976e-01,1.562283000000000088e+00,1.805374288699999885e-01,1.562140499999999932e+00,1.801912188957000005e-01,1.562013000000000096e+00,1.800601506433518184e-01,1.560309399999999957e+00,5.000000100000000225e-02
1.777402896999999982e-01,1.556251199999999946e+00,1.924398629999999888e-01,1.562283199999999983e+00,1.803245179900000161e-01,1.562199600000000022e+00,1.801821601260999994e-01,1.561866999999999894e+00,1.800742312880871110e-01,1.560423899999999975e+00,5.249999799999999911e-02
1.722153093999999884e-01,1.556201799999999968e+00,1.844661123999999930e-01,1.562255900000000031e+00,1.803043990800000107e-01,1.562279200000000090e+00,1.801676045004100002e-01,1.561728199999999900e+00,1.800925905748391176e-01,1.560585600000000017e+00,5.500000000000000028e-02
1.744793689000000148e-01,1.556173699999999993e+00,1.806547761900000049e-01,1.562224999999999975e+00,1.803465891900000173e-01,1.562379799999999985e+00,1.801654894777399984e-01,1.561687899999999907e+00,1.801133001910326659e-01,1.560856900000000103e+00,5.750000100000000197e-02
1.848286949000000068e-01,1.556176199999999898e+00,1.831801321000000038e-01,1.562213899999999933e+00,1.803206447600000095e-01,1.562502099999999894e+00,1.801753191564099965e-01,1.561814400000000047e+00,1.801364600590471543e-01,1.561190000000000078e+00,5.999999899999999831e-02
1.877006828999999988e-01,1.556405800000000061e+00,1.851203805999999952e-01,1.562236399999999970e+00,1.802586340170000134e-01,1.562627100000000047e+00,1.801962093702099976e-01,1.562089599999999967e+00,1.801655900166413971e-01,1.561632300000000084e+00,6.250000000000000000e-02
1.897277420000000048e-01,1.556588899999999942e+00,1.857066272000000018e-01,1.562276199999999893e+00,1.802462702679999973e-01,1.562754799999999999e+00,1.802206746924480130e-01,1.562419699999999967e+00,1.801750700048214970e-01,1.562152100000000043e+00,6.499999800000000327e-02
1.910070779999999968e-01,1.556729999999999947e+00,1.853063498000000198e-01,1.562326700000000068e+00,1.802534374260000016e-01,1.562862399999999985e+00,1.802447572348465921e-01,1.562745199999999945e+00,1.802097900013328868e-01,1.562696000000000085e+00,6.750000300000000286e-02
1.916358730000000121e-01,1.556833399999999923e+00,1.842870869000000078e-01,1.562380799999999903e+00,1.802499794755000051e-01,1.562927399999999967e+00,1.802684627635399994e-01,1.563071799999999900e+00,1.802497700003072023e-01,1.563309599999999966e+00,7.000000000000000666e-02
1.917113089999999964e-01,1.556903399999999937e+00,1.830162944000000014e-01,1.562431799999999926e+00,1.802584025544999857e-01,1.563102200000000108e+00,1.802914653685652180e-01,1.563400099999999959e+00,1.802835800000905653e-01,1.563849000000000045e+00,7.249999799999999606e-02
1.913306029999999880e-01,1.556944300000000059e+00,1.818615028000000189e-01,1.562473100000000059e+00,1.802651016626000136e-01,1.563264500000000057e+00,1.803127582119014027e-01,1.563698299999999985e+00,1.803151699999998581e-01,1.564347300000000107e+00,7.500000299999999565e-02
1.905909460000000111e-01,1.556960200000000016e+00,1.811902260000000098e-01,1.562497599999999931e+00,1.802668433443959939e-01,1.563361999999999918e+00,1.803294979210509907e-01,1.563933999999999935e+00,1.803364499999951243e-01,1.564726199999999956e+00,7.750000099999999892e-02
1.895895259999999805e-01,1.556955899999999948e+00,1.813699438999999969e-01,1.562498600000000071e+00,1.802604541182999953e-01,1.563342599999999916e+00,1.803389028659221904e-01,1.564078099999999916e+00,1.803555199999989644e-01,1.565053699999999992e+00,7.999999800000000272e-02
1.884235377000000045e-01,1.556935299999999911e+00,1.812572099000000214e-01,1.562529800000000080e+00,1.802774448620000081e-01,1.563481899999999980e+00,1.803417393007618330e-01,1.564126600000000034e+00,1.803766000000003589e-01,1.565301400000000065e+00,8.250000300000000231e-02
1.871901967999999861e-01,1.556902999999999926e+00,1.810956139199999815e-01,1.562569099999999933e+00,1.802922447631400138e-01,1.563638400000000095e+00,1.803432308388195626e-01,1.564148799999999895e+00,1.804055600000002979e-01,1.565548099999999998e+00,8.500000100000000558e-02
1.859866776000000110e-01,1.556863099999999944e+00,1.809114766599999868e-01,1.562608999999999915e+00,1.803040366448999954e-01,1.563763599999999920e+00,1.803494498040998650e-01,1.564255799999999974e+00,1.804178400000001348e-01,1.565657899999999936e+00,8.749999899999999498e-02
1.849101753000000070e-01,1.556820000000000093e+00,1.807310588899999904e-01,1.562641699999999911e+00,1.803120233259090099e-01,1.563808300000000040e+00,1.803630401038230358e-01,1.564492500000000064e+00,1.804224100000000608e-01,1.565625299999999998e+00,9.000000399999999456e-02
1.840578954000000045e-01,1.556778100000000054e+00,1.805806630700000082e-01,1.562659500000000090e+00,1.803203252111499899e-01,1.563907699999999901e+00,1.803851599678340245e-01,1.564832100000000059e+00,1.804272199999999993e-01,1.565698699999999999e+00,9.250000099999999836e-02
1.835270327000000090e-01,1.556741500000000000e+00,1.804865796699999803e-01,1.562654699999999952e+00,1.803282374872269833e-01,1.564004299999999903e+00,1.804103700375128960e-01,1.565191599999999905e+00,1.804207999999999923e-01,1.565647999999999929e+00,9.499999900000000164e-02
1.834147848000000081e-01,1.556714799999999954e+00,1.804750998799999895e-01,1.562619699999999945e+00,1.803375388996099893e-01,1.564103599999999927e+00,1.804284599801795064e-01,1.565436700000000014e+00,1.804255200000000059e-01,1.565763500000000086e+00,9.749999600000000544e-02
1.838183329000000199e-01,1.556702100000000089e+00,1.805725054400000029e-01,1.562546599999999897e+00,1.803500181935400182e-01,1.564211400000000030e+00,1.804375200410852087e-01,1.565539100000000072e+00,1.804242699999999977e-01,1.565696399999999988e+00,1.000000000000000056e-01
2.090347620000000128e-01,1.556568699999999916e+00,1.852963722000000035e-01,1.562546699999999955e+00,1.804758570799999962e-01,1.564183399999999891e+00,1.804380699863295245e-01,1.565541400000000083e+00,1.804276900000000017e-01,1.565763500000000086e+00,1.024999999999999939e-01
2.293062960000000206e-01,1.556407300000000049e+00,1.882163151999999839e-01,1.562553499999999929e+00,1.805004194900000081e-01,1.564186000000000076e+00,1.804317400172332775e-01,1.565454799999999924e+00,1.804228999999999972e-01,1.565712699999999957e+00,1.049999999999999961e-01
2.451568900000000162e-01,1.556227599999999933e+00,1.897490319999999842e-01,1.562564800000000087e+00,1.804895677199999937e-01,1.564244399999999979e+00,1.804240899936520037e-01,1.565351699999999902e+00,1.804220199999999885e-01,1.565762799999999899e+00,1.074999999999999983e-01
2.571103299999999980e-01,1.556039100000000008e+00,1.903112469999999889e-01,1.562578299999999976e+00,1.805091046799999766e-01,1.564383899999999938e+00,1.804178700062199214e-01,1.565292600000000034e+00,1.804259300000000121e-01,1.565791699999999897e+00,1.100000000000000006e-01
2.656906210000000157e-01,1.555851799999999896e+00,1.903196639999999995e-01,1.562591700000000028e+00,1.805579765499999989e-01,1.564388300000000065e+00,1.804155600525698122e-01,1.565288199999999907e+00,1.804258699999999882e-01,1.565799399999999952e+00,1.125000000000000028e-01
2.714216200000000301e-01,1.555675300000000094e+00,1.901910459999999747e-01,1.562602499999999894e+00,1.806240149900000258e-01,1.564417500000000016e+00,1.804190996449817341e-01,1.565337800000000001e+00,1.804239300000000101e-01,1.565804100000000032e+00,1.150000000000000050e-01
2.748272600000000176e-01,1.555519199999999991e+00,1.903420579999999807e-01,1.562608599999999903e+00,1.807161744900000200e-01,1.564437700000000042e+00,1.804255278359559178e-01,1.565433300000000028e+00,1.804231900000000111e-01,1.565823299999999918e+00,1.174999999999999933e-01
2.764314400000000282e-01,1.555393500000000095e+00,1.911894549999999804e-01,1.562607599999999985e+00,1.808434301300000102e-01,1.564415499999999959e+00,1.804340539036375091e-01,1.565558400000000017e+00,1.804177600000000103e-01,1.565770899999999966e+00,1.199999999999999956e-01
2.767580600000000279e-01,1.555307699999999960e+00,1.930774070000000064e-01,1.562679300000000104e+00,1.810185106499999919e-01,1.564354500000000092e+00,1.804399687803900088e-01,1.565664799999999968e+00,1.804065400000000041e-01,1.565630999999999995e+00,1.224999999999999978e-01
2.763310299999999775e-01,1.555271599999999976e+00,1.952620170000000099e-01,1.562729100000000093e+00,1.812284481199999964e-01,1.564325500000000035e+00,1.804388038645199921e-01,1.565709699999999982e+00,1.804183399999998438e-01,1.565901500000000057e+00,1.250000000000000000e-01
2.756742699999999990e-01,1.555295000000000094e+00,1.978454400000000113e-01,1.562759800000000032e+00,1.815007280000000001e-01,1.564314200000000099e+00,1.804317089364999849e-01,1.565685299999999947e+00,1.804047099999966097e-01,1.565730000000000066e+00,1.275000000000000022e-01
2.753116899999999978e-01,1.555387400000000087e+00,2.009297729999999782e-01,1.562774200000000002e+00,1.818628057999999992e-01,1.564306999999999892e+00,1.804271204538200057e-01,1.565613900000000003e+00,1.803740000000418342e-01,1.565126999999999935e+00,1.300000000000000044e-01
2.757671600000000112e-01,1.555558699999999961e+00,2.046171790000000101e-01,1.562775400000000037e+00,1.824008128000000062e-01,1.564303199999999894e+00,1.804470827140000067e-01,1.565543700000000094e+00,1.804345700012902065e-01,1.565932399999999891e+00,1.324999900000000119e-01
2.775646499999999683e-01,1.555818600000000052e+00,2.090097900000000009e-01,1.562766000000000099e+00,1.832257081000000232e-01,1.564346100000000073e+00,1.804778310640000050e-01,1.565513600000000061e+00,1.804686499927691257e-01,1.566380000000000106e+00,1.350000100000000036e-01
2.812280100000000282e-01,1.556176699999999968e+00,2.142097250000000175e-01,1.562748900000000107e+00,1.843859293000000010e-01,1.564414399999999983e+00,1.804993745029999930e-01,1.565549599999999986e+00,1.804532298338822616e-01,1.566141100000000064e+00,1.375000000000000111e-01
2.872811499999999851e-01,1.556642899999999941e+00,2.203190889999999957e-01,1.562726999999999977e+00,1.859298906000000084e-01,1.564487100000000019e+00,1.805573578299999871e-01,1.565646300000000046e+00,1.804388301959962693e-01,1.565886300000000064e+00,1.400000000000000133e-01
3.045038800000000045e-01,1.556604899999999958e+00,2.298737999999999893e-01,1.562723599999999990e+00,1.879554545000000076e-01,1.564555200000000035e+00,1.806712990300000099e-01,1.565768599999999955e+00,1.804334942225510052e-01,1.565816499999999944e+00,1.424999999999999878e-01
3.276183999999999763e-01,1.556515099999999929e+00,2.358050750000000029e-01,1.562730100000000011e+00,1.906315369999999898e-01,1.564604600000000012e+00,1.808916314600000075e-01,1.565878700000000068e+00,1.804341661945199904e-01,1.565861799999999970e+00,1.449999999999999900e-01
3.561475699999999689e-01,1.556378800000000062e+00,2.412448969999999859e-01,1.562732000000000010e+00,1.946921230000000225e-01,1.564629300000000001e+00,1.812832284399999994e-01,1.565941699999999992e+00,1.804381511424199835e-01,1.566059099999999926e+00,1.474999899999999975e-01
3.896143599999999929e-01,1.556201100000000004e+00,2.493252469999999721e-01,1.562714500000000006e+00,2.008712820000000121e-01,1.564623400000000109e+00,1.819532085999999993e-01,1.565941299999999980e+00,1.804212000100000046e-01,1.566020699999999932e+00,1.500000099999999892e-01
4.275411299999999359e-01,1.555987000000000009e+00,2.631780289999999800e-01,1.562663200000000030e+00,2.111959909999999996e-01,1.564628099999999966e+00,1.834576712000000054e-01,1.565882999999999914e+00,1.804619523250000079e-01,1.565745900000000024e+00,1.524999999999999967e-01
4.694509199999999938e-01,1.555741700000000005e+00,2.859351900000000057e-01,1.562563499999999994e+00,2.201181500000000124e-01,1.564641399999999960e+00,1.862691938000000103e-01,1.565785200000000099e+00,1.805720433299999872e-01,1.565739900000000073e+00,1.549999999999999989e-01
5.148664400000000363e-01,1.555470200000000025e+00,3.207287200000000227e-01,1.562400699999999976e+00,2.323588070000000005e-01,1.564642300000000041e+00,1.913826160000000054e-01,1.565684800000000099e+00,1.810314698600000161e-01,1.565993500000000038e+00,1.575000000000000011e-01
5.633105499999999655e-01,1.555177800000000055e+00,3.706905300000000181e-01,1.562160400000000005e+00,2.526390680000000222e-01,1.564610199999999951e+00,2.042310310000000073e-01,1.565603000000000078e+00,1.824261843999999966e-01,1.566142200000000040e+00,1.600000000000000033e-01
6.143060200000000082e-01,1.554869400000000068e+00,4.400942599999999594e-01,1.562267400000000084e+00,2.937261800000000034e-01,1.564616100000000065e+00,2.231900049999999969e-01,1.565551300000000090e+00,1.873788304000000016e-01,1.566073499999999896e+00,1.624999900000000108e-01
6.673759299999999506e-01,1.554550300000000052e+00,5.329837699999999678e-01,1.562102600000000008e+00,4.008663900000000169e-01,1.564597699999999980e+00,2.568568260000000381e-01,1.565536899999999898e+00,2.132309490000000030e-01,1.565866900000000062e+00,1.650000100000000025e-01
7.220425199999999100e-01,1.554225600000000096e+00,6.425427300000000619e-01,1.561764399999999942e+00,5.693235700000000010e-01,1.564570800000000039e+00,4.394213299999999434e-01,1.565625199999999939e+00,2.796779500000000085e-01,1.565757800000000088e+00,1.675000000000000100e-01
7.778287759999999995e-01,1.553900199999999954e+00,7.619563879999999845e-01,1.561351300000000109e+00,7.943628719999999976e-01,1.564551599999999931e+00,9.171120830000000224e-01,1.565919400000000072e+00,1.060525278999999932e+00,1.566690899999999997e+00,1.700000000000000122e-01
8.342575399999999641e-01,1.553579599999999949e+00,8.844097650000000144e-01,1.560961999999999961e+00,1.036223603999999909e+00,1.564365100000000064e+00,1.272883318000000097e+00,1.565638800000000108e+00,1.306487979999999993e+00,1.565529200000000065e+00,1.724999999999999867e-01
8.908516170000000400e-01,1.553268599999999999e+00,1.003087776000000098e+00,1.560694900000000107e+00,1.216061096999999869e+00,1.564429300000000023e+00,1.310595801000000060e+00,1.565263199999999966e+00,1.353562659800000123e+00,1.565667399999999931e+00,1.749999999999999889e-01
9.471337750000000666e-01,1.552972299999999972e+00,1.111175348999999812e+00,1.560648599999999941e+00,1.327307898199999947e+00,1.564252699999999940e+00,1.356103955200000044e+00,1.565641599999999967e+00,1.370527310079999950e+00,1.565724099999999952e+00,1.774999899999999964e-01
1.002627146000000025e+00,1.552696000000000076e+00,1.201857614999999990e+00,1.560921699999999968e+00,1.363396168199999980e+00,1.563344599999999973e+00,1.363519547999999970e+00,1.565525499999999903e+00,1.374736787090000023e+00,1.565648300000000104e+00,1.800000099999999881e-01
1.067245867000000015e+00,1.551902799999999916e+00,1.269278683999999879e+00,1.560208299999999992e+00,1.361163767000000080e+00,1.563223599999999935e+00,1.371034786779999903e+00,1.565333099999999922e+00,1.375427007765000154e+00,1.565479400000000076e+00,1.824999999999999956e-01
1.123219479000000076e+00,1.551271099999999903e+00,1.314126396000000030e+00,1.559532600000000047e+00,1.361304789300000095e+00,1.562784799999999974e+00,1.373352953579999980e+00,1.565049399999999924e+00,1.375827708982799935e+00,1.565964099999999970e+00,1.849999999999999978e-01
1.171160581000000089e+00,1.550773299999999910e+00,1.340793682699999989e+00,1.558880999999999961e+00,1.364152316199999992e+00,1.562184800000000040e+00,1.373934857123999986e+00,1.564888099999999893e+00,1.375208433073950021e+00,1.565606999999999971e+00,1.875000000000000000e-01
1.211681481000000060e+00,1.550381699999999974e+00,1.353673478399999963e+00,1.558240199999999964e+00,1.370039528680000007e+00,1.561580500000000038e+00,1.374446915628000143e+00,1.564581400000000011e+00,1.375468528895610110e+00,1.565745600000000071e+00,1.900000000000000022e-01
1.245394392999999988e+00,1.550068900000000083e+00,1.357158717399999937e+00,1.557596600000000109e+00,1.370382013990000036e+00,1.560876099999999989e+00,1.374151020714999838e+00,1.564014900000000097e+00,1.375214065759001958e+00,1.565452300000000019e+00,1.925000000000000044e-01
1.272911930000000025e+00,1.549807099999999993e+00,1.355642433599999919e+00,1.556936899999999957e+00,1.369621361030000095e+00,1.559988900000000012e+00,1.373764486860830081e+00,1.563214199999999998e+00,1.374223886647242043e+00,1.564346199999999909e+00,1.949999900000000119e-01
1.294846585999999800e+00,1.549568800000000079e+00,1.353517263000000082e+00,1.556247500000000006e+00,1.368726829989999949e+00,1.558904899999999927e+00,1.372783178744729993e+00,1.561486499999999999e+00,1.374039897086033912e+00,1.564574200000000026e+00,1.975000100000000036e-01
1.311810419099999958e+00,1.549326299999999934e+00,1.355176437599999950e+00,1.555515100000000039e+00,1.368667681593999985e+00,1.557610600000000067e+00,1.371247461730299877e+00,1.558662299999999945e+00,1.372841199944430990e+00,1.562572999999999990e+00,2.000000000000000111e-01
1.324416019699999891e+00,1.549052199999999990e+00,1.360009709200000083e+00,1.554904700000000028e+00,1.368185325212999848e+00,1.556262500000000104e+00,1.368957791179880035e+00,1.554919799999999963e+00,1.369037500017828091e+00,1.555913199999999996e+00,2.025000000000000133e-01
1.333275799299999953e+00,1.548718800000000062e+00,1.362852040159999945e+00,1.554238599999999915e+00,1.367599298340000047e+00,1.554957900000000004e+00,1.367264688436389042e+00,1.552233600000000102e+00,1.365701599953234036e+00,1.550348999999999977e+00,2.049999999999999878e-01
1.339002071999999988e+00,1.548298500000000022e+00,1.364131765340000024e+00,1.553527000000000102e+00,1.366993931070999979e+00,1.553684000000000065e+00,1.367478762734686937e+00,1.552600600000000108e+00,1.363616699976542002e+00,1.547156500000000046e+00,2.074999999999999900e-01
1.342207449900000071e+00,1.547763699999999965e+00,1.364277319069999939e+00,1.552780400000000061e+00,1.366453653501900067e+00,1.552427800000000024e+00,1.365601301945009061e+00,1.549649800000000077e+00,1.363042799988056553e+00,1.546807199999999938e+00,2.099999899999999975e-01
1.343504044099999906e+00,1.547086799999999984e+00,1.363717636339999872e+00,1.552009299999999925e+00,1.365737998928300057e+00,1.551042800000000055e+00,1.364152897816207632e+00,1.547723900000000041e+00,1.363605999993713125e+00,1.546895499999999979e+00,2.125000099999999892e-01
1.343504670900000031e+00,1.546240199999999954e+00,1.362880851589999942e+00,1.551224099999999995e+00,1.365003517579259862e+00,1.549774500000000055e+00,1.364125996421395204e+00,1.547698500000000088e+00,1.363626799997785799e+00,1.546791199999999922e+00,2.149999999999999967e-01
1.342821141399999973e+00,1.545196400000000025e+00,1.362195599860000161e+00,1.550435199999999902e+00,1.364454681170999883e+00,1.548809099999999939e+00,1.363654900674291515e+00,1.546863000000000099e+00,1.363771799999553558e+00,1.546739000000000086e+00,2.174999999999999989e-01
1.342066469199999945e+00,1.543927700000000014e+00,1.362090616259999942e+00,1.549652900000000111e+00,1.364296161441300059e+00,1.548332899999999901e+00,1.363504998149557057e+00,1.546659500000000076e+00,1.363707799999998915e+00,1.546570100000000059e+00,2.200000000000000011e-01
1.344092207100000103e+00,1.543240100000000004e+00,1.362888341370000145e+00,1.548930600000000046e+00,1.364581978811769902e+00,1.548137700000000061e+00,1.363430699063300056e+00,1.546564300000000003e+00,1.363731700000036406e+00,1.546614200000000050e+00,2.225000000000000033e-01
1.345709664899999991e+00,1.542478100000000074e+00,1.363333918690999846e+00,1.548232400000000064e+00,1.364483894667799957e+00,1.547807300000000108e+00,1.363477301558423171e+00,1.546687399999999935e+00,1.363637100000014923e+00,1.547093199999999946e+00,2.249999900000000108e-01
1.346957880299999966e+00,1.541644500000000084e+00,1.363488043943000161e+00,1.547557400000000083e+00,1.364193166358500076e+00,1.547417599999999949e+00,1.363741199806199234e+00,1.547134999999999927e+00,1.363985100000003392e+00,1.547088900000000100e+00,2.275000100000000025e-01
1.347875392800000016e+00,1.540741899999999998e+00,1.363411412754899965e+00,1.546904000000000057e+00,1.363901651283090155e+00,1.547044499999999934e+00,1.363655000008431761e+00,1.547362300000000079e+00,1.363847900000000113e+00,1.546821999999999919e+00,2.300000000000000100e-01
1.348501036799999886e+00,1.539773300000000011e+00,1.363164919861999946e+00,1.546271100000000009e+00,1.363806375643559887e+00,1.546808100000000019e+00,1.363618000003140152e+00,1.547390299999999996e+00,1.364031200000000110e+00,1.546926299999999976e+00,2.325000000000000122e-01
1.348873849099999855e+00,1.538741600000000043e+00,1.362809060478000101e+00,1.545657499999999906e+00,1.363741954108289800e+00,1.546711399999999959e+00,1.364099599943612739e+00,1.547453600000000096e+00,1.364102799999999949e+00,1.546950499999999895e+00,2.349999999999999867e-01
1.349032365700000069e+00,1.537649299999999997e+00,1.362404829885000002e+00,1.545061800000000041e+00,1.363701092214909982e+00,1.546682799999999913e+00,1.364094400011594210e+00,1.547312599999999927e+00,1.364141499999999896e+00,1.547010199999999891e+00,2.374999999999999889e-01
1.349015422919999985e+00,1.536499300000000012e+00,1.362012723373000167e+00,1.544483100000000109e+00,1.363676695500979807e+00,1.546650300000000033e+00,1.363772499990375753e+00,1.546828599999999998e+00,1.363263499999999961e+00,1.546854299999999904e+00,2.399999899999999964e-01
1.348861956579999966e+00,1.535294399999999948e+00,1.361401811030999998e+00,1.543265200000000004e+00,1.363576546891627883e+00,1.546525399999999939e+00,1.363705500002604598e+00,1.546693400000000107e+00,1.363520899999999925e+00,1.546691999999999956e+00,2.425000099999999881e-01
1.348610404230000004e+00,1.534037400000000106e+00,1.361040148648000159e+00,1.542493499999999962e+00,1.363352818646907938e+00,1.546382200000000040e+00,1.363838899998542908e+00,1.546996800000000061e+00,1.363710999999999895e+00,1.546905999999999892e+00,2.449999999999999956e-01
1.348300101520000016e+00,1.532730900000000007e+00,1.360858859944999999e+00,1.542054299999999989e+00,1.363108959695724876e+00,1.546215899999999976e+00,1.363861100000304249e+00,1.547070399999999957e+00,1.363433700000000082e+00,1.546766499999999933e+00,2.474999999999999978e-01
1.347969384839999840e+00,1.531377900000000070e+00,1.360789068686999892e+00,1.541834399999999938e+00,1.362948318964882999e+00,1.546022199999999902e+00,1.363867500000208066e+00,1.547112499999999891e+00,1.363581099999999990e+00,1.547063099999999913e+00,2.500000000000000000e-01
1.347657190660000115e+00,1.529981100000000094e+00,1.360761698639999961e+00,1.541720500000000049e+00,1.362944405121767399e+00,1.545699200000000051e+00,1.363726099999915675e+00,1.547101400000000071e+00,1.363370200000000088e+00,1.547092099999999970e+00,2.525000000000000022e-01
1.347402455309999914e+00,1.528543399999999997e+00,1.360707673579999888e+00,1.541599299999999895e+00,1.362858997968604768e+00,1.545378600000000047e+00,1.363553900000201935e+00,1.546934599999999937e+00,1.363714499999999941e+00,1.547048100000000037e+00,2.550000000000000044e-01
1.347243915159999972e+00,1.527067299999999905e+00,1.360558217283999838e+00,1.541357400000000100e+00,1.362724297290474729e+00,1.545104299999999986e+00,1.363767099999957377e+00,1.546967399999999992e+00,1.363862300000000083e+00,1.547012199999999948e+00,2.574999900000000119e-01
1.347220106540000018e+00,1.525555800000000017e+00,1.360244353522599869e+00,1.540881600000000073e+00,1.362572802872456190e+00,1.544920300000000024e+00,1.364097200000013554e+00,1.547188800000000031e+00,1.363925099999999890e+00,1.546883599999999914e+00,2.599999900000000141e-01
1.346369031499999869e+00,1.523997800000000069e+00,1.359510321176700121e+00,1.539616000000000096e+00,1.362143199052925135e+00,1.544374899999999995e+00,1.364185899999999396e+00,1.547198499999999921e+00,1.364033700000000016e+00,1.546711699999999912e+00,2.624999900000000164e-01
1.345538568350000075e+00,1.522418499999999897e+00,1.359086756879400060e+00,1.538943900000000031e+00,1.361694499586844076e+00,1.543804399999999966e+00,1.364240399999988584e+00,1.547277900000000095e+00,1.364238000000000062e+00,1.546814399999999923e+00,2.649999900000000186e-01
1.344707841029999962e+00,1.520794999999999897e+00,1.358800136177400031e+00,1.538602000000000025e+00,1.361339900819547921e+00,1.543322899999999942e+00,1.364217300000002853e+00,1.547216099999999983e+00,1.364098199999999927e+00,1.547137900000000066e+00,2.675000100000000103e-01
1.343855873649999921e+00,1.519104500000000080e+00,1.358476434665000010e+00,1.538326899999999942e+00,1.361193199096227824e+00,1.543044400000000094e+00,1.363944799999998736e+00,1.546881399999999962e+00,1.363689200000000046e+00,1.547164699999999948e+00,2.700000100000000125e-01
1.342961790230000174e+00,1.517324099999999953e+00,1.357942327880680145e+00,1.537854899999999914e+00,1.360920900023367963e+00,1.542571700000000101e+00,1.363214699999999890e+00,1.546288499999999955e+00,1.363798899999999925e+00,1.547199200000000108e+00,2.725000100000000147e-01
1.342004714760000050e+00,1.515430899999999914e+00,1.357023891382858949e+00,1.536922700000000086e+00,1.360427700234642101e+00,1.541737200000000030e+00,1.362575500000000384e+00,1.545690999999999926e+00,1.363763599999999965e+00,1.547121799999999991e+00,2.750000100000000169e-01
1.340963471245999905e+00,1.513402099999999972e+00,1.355547400730370056e+00,1.535266800000000043e+00,1.359856500050067085e+00,1.540791500000000092e+00,1.362944699999999898e+00,1.545856700000000084e+00,1.363091700000000017e+00,1.546830300000000102e+00,2.775000000000000244e-01
1.339817183727000094e+00,1.511214899999999917e+00,1.353339331483131014e+00,1.532623599999999975e+00,1.359349699789659693e+00,1.539985299999999890e+00,1.363083499999999892e+00,1.545740799999999915e+00,1.363001499999999977e+00,1.546809000000000101e+00,2.800000000000000266e-01
1.338545176225000022e+00,1.508846300000000085e+00,1.351419872529787014e+00,1.530383599999999955e+00,1.358842400027771680e+00,1.539366000000000012e+00,1.362672200000000000e+00,1.545107100000000067e+00,1.362992399999999993e+00,1.546924200000000083e+00,2.824999999999999734e-01
1.337126172762000076e+00,1.506273600000000101e+00,1.349566153784800049e+00,1.527861399999999925e+00,1.356052300025204049e+00,1.535067399999999971e+00,1.362537300000000062e+00,1.544838300000000109e+00,1.363896299999999950e+00,1.546947999999999990e+00,2.849999999999999756e-01
1.335539497373000151e+00,1.503473800000000082e+00,1.347670184853180020e+00,1.524962200000000045e+00,1.351487999964533504e+00,1.527872899999999978e+00,1.362045299999999903e+00,1.544075800000000109e+00,1.363592300000000090e+00,1.546472000000000069e+00,2.874999899999999831e-01
1.333764074085000084e+00,1.500424100000000038e+00,1.345623575340159972e+00,1.521591499999999986e+00,1.345658400028336921e+00,1.518566000000000082e+00,1.361014500000000016e+00,1.542445300000000019e+00,1.363701300000000005e+00,1.546673100000000023e+00,2.899999899999999853e-01
1.331779126886899922e+00,1.497101699999999980e+00,1.343318634850810156e+00,1.517654700000000023e+00,1.341435399997493061e+00,1.512016999999999944e+00,1.359116599999999897e+00,1.539597199999999999e+00,1.363458599999999965e+00,1.546288300000000060e+00,2.924999899999999875e-01
1.329563479800250025e+00,1.493483499999999964e+00,1.340647072989813005e+00,1.513056600000000085e+00,1.341097199996436506e+00,1.511509800000000014e+00,1.356241800000000053e+00,1.535760199999999909e+00,1.362132300000000074e+00,1.545043699999999909e+00,2.949999899999999897e-01
1.327096356795300025e+00,1.489546999999999954e+00,1.337500799361222015e+00,1.507702799999999899e+00,1.340562500003438684e+00,1.510640599999999889e+00,1.348052299999999981e+00,1.523316399999999904e+00,1.360869099999999943e+00,1.543799399999999933e+00,2.975000099999999814e-01
1.324356682032300059e+00,1.485269100000000009e+00,1.333771823571990867e+00,1.501498599999999906e+00,1.335749499996770506e+00,1.503005300000000100e+00,1.334808199999999889e+00,1.501640700000000050e+00,1.333768700000000029e+00,1.501219899999999940e+00,3.000000099999999836e-01
1.298152479988899932e+00,1.444704299999999941e+00,1.329982475144677156e+00,1.494901400000000047e+00,1.326893299999998943e+00,1.489116799999999907e+00,1.324791000000000052e+00,1.485624800000000079e+00,1.321336199999999961e+00,1.480963199999999924e+00,3.025000099999999859e-01
1.277905355733450099e+00,1.413379799999999964e+00,1.326083999108723432e+00,1.488327900000000037e+00,1.323394700000289026e+00,1.483663100000000012e+00,1.315616399999999908e+00,1.471264099999999964e+00,1.301848899999999976e+00,1.450304700000000002e+00,3.050000099999999881e-01
1.262943618613799890e+00,1.390251600000000032e+00,1.322176703824210264e+00,1.481905599999999934e+00,1.321384099999707962e+00,1.480533199999999994e+00,1.303161900000000095e+00,1.451904099999999920e+00,1.301115299999999975e+00,1.448903100000000110e+00,3.074999999999999956e-01
1.252595577976900021e+00,1.374276000000000053e+00,1.318360797651217053e+00,1.475762500000000088e+00,1.316992000000322571e+00,1.473616000000000037e+00,1.300969199999999937e+00,1.448644800000000066e+00,1.301303000000000099e+00,1.448910700000000107e+00,3.099999999999999978e-01
1.246189243170300109e+00,1.364409299999999936e+00,1.314736588949821927e+00,1.470026000000000055e+00,1.311509500000000994e+00,1.465010300000000099e+00,1.302031200000000055e+00,1.449834899999999926e+00,1.301495000000000068e+00,1.449179800000000018e+00,3.125000000000000000e-01
1.243053123540899918e+00,1.359607500000000080e+00,1.311404286080104953e+00,1.464824099999999962e+00,1.311351499999972470e+00,1.464711099999999933e+00,1.301354300000000075e+00,1.448586799999999952e+00,1.301539900000000083e+00,1.449208999999999969e+00,3.150000000000000022e-01
1.242515228436700037e+00,1.358826599999999996e+00,1.308464397402145485e+00,1.460284399999999927e+00,1.311848900000035956e+00,1.465442300000000087e+00,1.301865100000000108e+00,1.449402599999999985e+00,1.301348799999999972e+00,1.449137899999999979e+00,3.175000000000000044e-01
1.243903867203999924e+00,1.361023099999999930e+00,1.306016931276023918e+00,1.456534500000000065e+00,1.308332699999990245e+00,1.459927600000000103e+00,1.301547199999999904e+00,1.448892700000000033e+00,1.301764099999999980e+00,1.449118600000000034e+00,3.199999900000000119e-01
1.246547549191000082e+00,1.365153000000000061e+00,1.304779609972260390e+00,1.454401599999999961e+00,1.302403900000000725e+00,1.450819000000000081e+00,1.301419099999999940e+00,1.449051599999999995e+00,1.301889400000000085e+00,1.449284299999999970e+00,3.224999900000000141e-01
1.249774083744400022e+00,1.370172399999999957e+00,1.303813699087976063e+00,1.452791100000000002e+00,1.301059200000005189e+00,1.448639900000000091e+00,1.301487700000000025e+00,1.449136699999999944e+00,1.301794600000000024e+00,1.449224700000000032e+00,3.249999900000000164e-01
1.252911980211700138e+00,1.375037599999999971e+00,1.302710095815696079e+00,1.451024899999999951e+00,1.302001500000001810e+00,1.449917200000000017e+00,1.301228800000000074e+00,1.449186000000000085e+00,1.301441300000000023e+00,1.449262499999999898e+00,3.274999900000000186e-01
1.255289547935300121e+00,1.378704699999999894e+00,1.301059397348003133e+00,1.448424600000000062e+00,1.302933799999989928e+00,1.451177799999999962e+00,1.300990099999999927e+00,1.449078599999999994e+00,1.301088199999999917e+00,1.448944400000000021e+00,3.300000100000000103e-01
1.256234696275400076e+00,1.380129799999999962e+00,1.298452900877341554e+00,1.444312000000000040e+00,1.302105300000000465e+00,1.449578899999999893e+00,1.300964000000000009e+00,1.449174600000000090e+00,1.301290899999999917e+00,1.449042600000000069e+00,3.325000100000000125e-01
1.255075934573300023e+00,1.378269100000000025e+00,1.294481303596195731e+00,1.438008799999999976e+00,1.301584600000001535e+00,1.448695099999999902e+00,1.301318299999999928e+00,1.449334099999999959e+00,1.301704600000000100e+00,1.449197099999999905e+00,3.350000100000000147e-01
1.251141372176199917e+00,1.372078899999999990e+00,1.288735602697055560e+00,1.428836800000000018e+00,1.301300399999999691e+00,1.448285100000000103e+00,1.301545100000000010e+00,1.449376800000000021e+00,1.301591500000000012e+00,1.449067000000000105e+00,3.375000100000000169e-01
1.243759518433100064e+00,1.360515099999999977e+00,1.280806795372409601e+00,1.416117700000000035e+00,1.301181800000001720e+00,1.448107500000000103e+00,1.301538199999999978e+00,1.449241400000000013e+00,1.301337799999999989e+00,1.449211699999999992e+00,3.400000000000000244e-01
1.234505851897000017e+00,1.347091899999999898e+00,1.263840098311999505e+00,1.389944000000000068e+00,1.300186000000000064e+00,1.446803499999999909e+00,1.301376199999999983e+00,1.448745299999999903e+00,1.301453900000000052e+00,1.449253899999999984e+00,3.425000000000000266e-01
1.224153704390600117e+00,1.331825500000000106e+00,1.249028899924504943e+00,1.367066499999999962e+00,1.298745499999999886e+00,1.444588900000000065e+00,1.301496100000000045e+00,1.448982500000000062e+00,1.301675099999999974e+00,1.449316300000000002e+00,3.449999999999999734e-01
1.212931318894999944e+00,1.315092399999999939e+00,1.236745000544842377e+00,1.348076899999999911e+00,1.297918600000000033e+00,1.443260100000000046e+00,1.301563599999999932e+00,1.449201900000000043e+00,1.301462399999999908e+00,1.449059199999999992e+00,3.474999999999999756e-01
1.201067738391190076e+00,1.297269500000000075e+00,1.227359700507929974e+00,1.333567100000000005e+00,1.298763499999999738e+00,1.444613099999999983e+00,1.301517800000000058e+00,1.448988600000000071e+00,1.301051299999999911e+00,1.448788600000000093e+00,3.499999899999999831e-01
1.188791405860029959e+00,1.278733300000000073e+00,1.221244600148683856e+00,1.324128600000000100e+00,1.273961700000000086e+00,1.407750800000000080e+00,1.301520000000000010e+00,1.449217299999999931e+00,1.301007599999999931e+00,1.449049400000000043e+00,3.524999899999999853e-01
1.176331064282290173e+00,1.259860399999999991e+00,1.218771099802022251e+00,1.320353200000000005e+00,1.246042700000000059e+00,1.364272099999999988e+00,1.300859500000000057e+00,1.448631400000000014e+00,1.301469399999999998e+00,1.449170700000000034e+00,3.549999899999999875e-01
1.163915456639329937e+00,1.241027799999999903e+00,1.220310799802863055e+00,1.322832699999999972e+00,1.230727099999999963e+00,1.340158600000000089e+00,1.301612500000000061e+00,1.449553000000000091e+00,1.301791499999999990e+00,1.449306699999999948e+00,3.574999899999999897e-01
1.151773025913839898e+00,1.222611700000000079e+00,1.226235300486140600e+00,1.332158900000000035e+00,1.243735800000000058e+00,1.361392699999999900e+00,1.300668600000000064e+00,1.448009099999999938e+00,1.300835500000000033e+00,1.449065300000000001e+00,3.600000099999999814e-01
1.140132615084270107e+00,1.204989300000000041e+00,1.221221700182091974e+00,1.324432499999999902e+00,1.215421099999999921e+00,1.318434799999999907e+00,1.280535500000000049e+00,1.416658600000000101e+00,1.301640600000000036e+00,1.449253099999999961e+00,3.625000099999999836e-01
1.129222967131291000e+00,1.188537200000000071e+00,1.206777700016692600e+00,1.302405999999999953e+00,1.192885900000000055e+00,1.283661200000000058e+00,1.237182699999999969e+00,1.349010100000000101e+00,1.298334099999999935e+00,1.444740899999999995e+00,3.650000099999999859e-01
1.119272725035549865e+00,1.173632000000000009e+00,1.185891499954538020e+00,1.270723100000000105e+00,1.175947099999999912e+00,1.257580399999999932e+00,1.225425599999999893e+00,1.330965399999999965e+00,1.257157099999999916e+00,1.379750800000000055e+00,3.675000099999999881e-01
1.110510431777830043e+00,1.160650299999999913e+00,1.161550999960222930e+00,1.234027599999999891e+00,1.164421900000000010e+00,1.240700600000000042e+00,1.164137999999999895e+00,1.237656400000000101e+00,1.199048899999999973e+00,1.291358699999999970e+00,3.699999999999999956e-01
1.103164830339260050e+00,1.149968899999999961e+00,1.136744299998342589e+00,1.196963400000000011e+00,1.109666499999999889e+00,1.158373799999999898e+00,1.087509899999999918e+00,1.125138500000000041e+00,1.101494100000000032e+00,1.148748399999999892e+00,3.724999999999999978e-01
1.097464663700789878e+00,1.141964299999999932e+00,1.114459500033491368e+00,1.164174400000000054e+00,1.097392099999999981e+00,1.139560300000000082e+00,1.063471400000000067e+00,1.091095600000000054e+00,1.032682099999999936e+00,1.046368799999999988e+00,3.750000000000000000e-01
1.093638474843360076e+00,1.137013599999999958e+00,1.097684600030264468e+00,1.140304299999999937e+00,1.101948699999999892e+00,1.146194500000000005e+00,1.052614299999999892e+00,1.074403400000000008e+00,1.006998700000000024e+00,1.009813400000000083e+00,3.775000000000000022e-01
1.091915106747930020e+00,1.135492900000000027e+00,1.089407899953256598e+00,1.129996900000000082e+00,1.097686799999999963e+00,1.140210299999999899e+00,1.020027000000000017e+00,1.028240400000000054e+00,1.001162499999999955e+00,1.001634499999999983e+00,3.800000000000000044e-01
1.102078538839790012e+00,1.148975800000000103e+00,1.067718299979081076e+00,1.097507999999999928e+00,1.049966299999999908e+00,1.071056599999999914e+00,1.003830299999999953e+00,1.005359499999999962e+00,1.000163700000000100e+00,1.000229400000000046e+00,3.824999900000000119e-01
1.107814241836160063e+00,1.156274400000000036e+00,1.054948599994285585e+00,1.078380099999999953e+00,1.035259600000000058e+00,1.049805199999999994e+00,1.000224000000000002e+00,1.000329299999999977e+00,1.000003500000000045e+00,1.000004499999999963e+00,3.849999900000000141e-01
1.109648018944638048e+00,1.158132600000000068e+00,1.049040100001320530e+00,1.069529900000000033e+00,1.036206699999999925e+00,1.051211099999999954e+00,9.999508900000000367e-01,9.999300199999999750e-01,1.000013199999999935e+00,1.000018499999999921e+00,3.874999900000000164e-01
1.108105473372811067e+00,1.155293700000000090e+00,1.047934700002636887e+00,1.067874100000000048e+00,1.035447999999999924e+00,1.050029399999999891e+00,1.000050200000000000e+00,1.000070500000000084e+00,1.000001899999999999e+00,1.000002599999999964e+00,3.899999900000000186e-01
1.103712408328580530e+00,1.148501400000000006e+00,1.049573700000685283e+00,1.070329300000000039e+00,1.023796399999999940e+00,1.033543199999999995e+00,1.000032199999999927e+00,1.000045300000000026e+00,1.000000599999999906e+00,1.000000999999999918e+00,3.925000100000000103e-01
1.096994927018693167e+00,1.138499600000000056e+00,1.051898999997916473e+00,1.073812400000000000e+00,1.012134400000000101e+00,1.017025800000000091e+00,9.999487400000000026e-01,9.999282400000000237e-01,1.000000500000000070e+00,1.000000500000000070e+00,3.950000100000000125e-01
1.088478332651364067e+00,1.126031800000000027e+00,1.052851899996781970e+00,1.075239800000000079e+00,1.003591799999999923e+00,1.004984400000000111e+00,1.000035299999999960e+00,1.000049399999999977e+00,1.000000199999999895e+00,1.000000199999999895e+00,3.975000100000000147e-01
1.078688728434179067e+00,1.111841700000000044e+00,1.050374299999732086e+00,1.071528400000000047e+00,1.001298199999999916e+00,1.001926300000000047e+00,9.999439700000000153e-01,9.999216800000000349e-01,9.999999400000000316e-01,9.999999400000000316e-01,4.000000100000000169e-01
1.068151817574679141e+00,1.096672799999999892e+00,1.036265299999888478e+00,1.051352400000000076e+00,9.996503599999999601e-01,9.995245299999999666e-01,1.000019299999999944e+00,1.000026700000000046e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.025000000000000244e-01
1.057393303280405927e+00,1.081268899999999977e+00,1.025580199999977404e+00,1.036102499999999926e+00,9.998211900000000263e-01,9.997431599999999641e-01,9.999798500000000034e-01,9.999716300000000002e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.050000000000000266e-01
1.046938988758889133e+00,1.066373500000000085e+00,1.017765400000015141e+00,1.024980999999999920e+00,1.000489699999999926e+00,1.000689299999999893e+00,1.000005000000000033e+00,1.000006900000000032e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.074999999999999734e-01
1.037314477217675890e+00,1.052730200000000060e+00,1.012267700000018200e+00,1.017190500000000108e+00,1.000334999999999974e+00,1.000469800000000076e+00,9.999985099999999516e-01,9.999974999999999836e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.099999999999999756e-01
1.029045871864376016e+00,1.041082700000000028e+00,1.008533500000003080e+00,1.011932999999999971e+00,9.996636500000000147e-01,9.995294799999999702e-01,1.000000199999999895e+00,1.000000199999999895e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.124999899999999831e-01
1.022658675906567005e+00,1.032174699999999889e+00,1.006009499999986012e+00,1.008410999999999946e+00,9.998577199999999499e-01,9.998008000000000450e-01,1.000000999999999918e+00,1.000001300000000093e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.149999899999999853e-01
1.018678792551820145e+00,1.026749799999999935e+00,1.004142199999983331e+00,1.005827000000000027e+00,1.000208999999999904e+00,1.000292399999999970e+00,9.999997000000000469e-01,9.999992300000000167e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.174999899999999875e-01
1.017631925007713045e+00,1.025551700000000066e+00,1.002378100000011596e+00,1.003383300000000089e+00,1.000008900000000089e+00,1.000012799999999924e+00,1.000000500000000070e+00,1.000000500000000070e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.199999899999999897e-01
1.021843017041867974e+00,1.031243700000000096e+00,1.002871000000005175e+00,1.004046100000000052e+00,9.998551599999999651e-01,9.997971100000000444e-01,9.999998799999999521e-01,9.999997600000000153e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.225000099999999814e-01
1.024828310756926042e+00,1.035259099999999988e+00,1.002747100000001224e+00,1.003855299999999895e+00,9.998980800000000224e-01,9.998570100000000460e-01,1.000000199999999895e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.250000099999999836e-01
1.026709105974589198e+00,1.037763500000000061e+00,1.002191799999999633e+00,1.003068800000000094e+00,9.999667399999999651e-01,9.999532700000000052e-01,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.275000099999999859e-01
1.027606502516667186e+00,1.038922099999999960e+00,1.001390799999999359e+00,1.001944399999999957e+00,9.998903900000000178e-01,9.998466400000000087e-01,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.300000099999999881e-01
1.027641800204968758e+00,1.038900500000000005e+00,1.000529899999999861e+00,1.000739899999999905e+00,9.999145299999999681e-01,9.998803699999999628e-01,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.324999999999999956e-01
1.026936098861301438e+00,1.037864099999999956e+00,9.997946600000003903e-01,9.997132399999999475e-01,9.998983099999999569e-01,9.998577199999999499e-01,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.349999999999999978e-01
1.025610698307477753e+00,1.035978400000000077e+00,9.993707500000007515e-01,9.991222600000000398e-01,9.998202299999999765e-01,9.997483499999999523e-01,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.375000000000000000e-01
1.023786698365306336e+00,1.033408899999999964e+00,9.994438900000000015e-01,9.992247199999999552e-01,9.996585799999999633e-01,9.995220299999999503e-01,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.400000000000000022e-01
1.021585498856595109e+00,1.030320899999999984e+00,9.998767400000000416e-01,9.998288199999999515e-01,9.994845999999999453e-01,9.992785499999999876e-01,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.425000000000000044e-01
1.019128099603151982e+00,1.026879899999999957e+00,1.000110599999999961e+00,1.000155099999999964e+00,9.993869100000000172e-01,9.991418100000000191e-01,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.449999900000000119e-01
1.016535800426783709e+00,1.023251300000000086e+00,1.000191899999999912e+00,1.000268300000000110e+00,9.993969799999999903e-01,9.991557599999999484e-01,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.474999900000000141e-01
1.013929701149298479e+00,1.019600700000000026e+00,1.000167100000000087e+00,1.000233399999999939e+00,9.995461700000000116e-01,9.993645500000000181e-01,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.499999900000000164e-01
1.011431301592506049e+00,1.016093399999999924e+00,1.000082499999999985e+00,1.000115000000000087e+00,9.997767199999999521e-01,9.996873099999999956e-01,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.524999900000000186e-01
1.009161501578212050e+00,1.012894900000000042e+00,9.999845000000000539e-01,9.999781300000000206e-01,9.999546999999999741e-01,9.999365799999999638e-01,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.550000100000000103e-01
1.007241600928223901e+00,1.010170699999999977e+00,9.999194099999999530e-01,9.998873499999999526e-01,1.000054400000000010e+00,1.000076100000000023e+00,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.575000100000000125e-01
1.005792899464353241e+00,1.008086199999999932e+00,9.999336599999999464e-01,9.999074900000000099e-01,1.000050200000000000e+00,1.000069600000000003e+00,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.600000100000000147e-01
1.004014099630774259e+00,1.005605300000000035e+00,1.000004799999999916e+00,1.000006699999999915e+00,9.999899300000000268e-01,9.999858099999999750e-01,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.625000100000000169e-01
1.002611299762851571e+00,1.003648600000000002e+00,1.000042300000000051e+00,1.000059000000000031e+00,9.999640600000000434e-01,9.999495699999999543e-01,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.650000000000000244e-01
1.001546499864148121e+00,1.002162900000000079e+00,1.000053800000000104e+00,1.000075000000000047e+00,9.999690100000000470e-01,9.999564899999999756e-01,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.675000000000000266e-01
1.000781799938227579e+00,1.001095800000000091e+00,1.000046800000000013e+00,1.000065299999999935e+00,1.000001300000000093e+00,1.000001899999999999e+00,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.699999999999999734e-01
1.000279299988653614e+00,1.000394100000000064e+00,1.000029000000000057e+00,1.000040400000000052e+00,1.000020700000000096e+00,1.000028799999999940e+00,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.724999999999999756e-01
1.000001200018988845e+00,1.000005400000000044e+00,1.000007899999999950e+00,1.000010999999999983e+00,1.000014299999999912e+00,1.000019999999999909e+00,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.749999899999999831e-01
9.999094600327970150e-01,9.998767400000000416e-01,9.999911200000000111e-01,9.999875400000000081e-01,9.999980299999999822e-01,9.999974400000000152e-01,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.774999899999999853e-01
9.999663800336413555e-01,9.999554200000000392e-01,9.999862900000000554e-01,9.999808100000000533e-01,9.999878399999999612e-01,9.999830699999999739e-01,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.799999899999999875e-01
1.000133900025085287e+00,1.000188700000000042e+00,9.999943999999999500e-01,9.999923099999999954e-01,9.999951700000000443e-01,9.999932599999999949e-01,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.824999899999999897e-01
1.000374300010692163e+00,1.000523700000000016e+00,9.999945799999999663e-01,9.999926099999999485e-01,1.000002700000000022e+00,1.000003600000000104e+00,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.850000099999999814e-01
1.000649499994025415e+00,1.000907699999999956e+00,9.999889699999999770e-01,9.999846199999999907e-01,1.000006299999999904e+00,1.000008500000000078e+00,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.875000099999999836e-01
1.000921699978648327e+00,1.001287800000000061e+00,9.999796199999999580e-01,9.999714499999999839e-01,1.000001899999999999e+00,1.000002099999999894e+00,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.900000099999999859e-01
1.001153099968124627e+00,1.001611500000000099e+00,9.999687699999999513e-01,9.999560100000000062e-01,9.999967199999999501e-01,9.999952899999999811e-01,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.925000099999999881e-01
1.001305799966017096e+00,1.001825900000000047e+00,9.999584000000000250e-01,9.999414100000000305e-01,9.999972000000000305e-01,9.999961299999999831e-01,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,4.949999999999999956e-01
1.001341799975889568e+00,1.001878100000000105e+00,9.999507100000000204e-01,9.999306799999999606e-01,1.000000100000000058e+00,1.000000100000000058e+00,1.000000000000000000e+00,9.999999400000000316e-01,9.999999400000000316e-01,1.000000000000000000e+00,4.974999999999999978e-01
1.001223200001305047e+00,1.001715499999999981e+00,9.999477300000000346e-01,9.999268700000000232e-01,1.000002300000000011e+00,1.000002999999999975e+00,9.999999400000000316e-01,1.000000000000000000e+00,9.999999400000000316e-01,1.000000000000000000e+00,5.000000000000000000e-01


==> figs/data/kq-ref.csv <==
x,d0,d1,d,u,p
-0.5,1.37648,0,1.37648,0.39482,1.56997
-0.4975,1.37648,0,1.37648,0.39482,1.56997
-0.495,1.37648,0,1.37648,0.39482,1.56997
-0.4925,1.37648,0,1.37648,0.39482,1.56997
-0.49,1.37648,0,1.37648,0.39482,1.56997
-0.4875,1.37648,0,1.37648,0.39482,1.56997
-0.485,1.37648,0,1.37648,0.39482,1.56997
-0.4825,1.37648,0,1.37648,0.39482,1.56997
-0.48,1.37648,0,1.37648,0.39482,1.56997
-0.4775,1.37648,0,1.37648,0.39482,1.56997
-0.475,1.37648,0,1.37648,0.39482,1.56997
-0.4725,1.37648,0,1.37648,0.39482,1.56997
-0.47,1.37648,0,1.37648,0.39482,1.56997
-0.4675,1.37648,0,1.37648,0.39482,1.56997
-0.465,1.37648,0,1.37648,0.39482,1.56997
-0.4625,1.37648,0,1.37648,0.39482,1.56997
-0.46,1.37648,0,1.37648,0.39482,1.56997
-0.4575,1.37648,0,1.37648,0.39482,1.56997
-0.455,1.37648,0,1.37648,0.39482,1.56997
-0.4525,1.37648,0,1.37648,0.39482,1.56997
-0.45,1.37648,0,1.37648,0.39482,1.56997
-0.4475,1.37648,0,1.37648,0.39482,1.56997
-0.445,1.37648,0,1.37648,0.39482,1.56997
-0.4425,1.37648,0,1.37648,0.39482,1.56997
-0.44,1.37648,0,1.37648,0.39482,1.56997
-0.4375,1.37648,0,1.37648,0.39482,1.56997
-0.435,1.37648,0,1.37648,0.39482,1.56997
-0.4325,1.37648,0,1.37648,0.39482,1.56997
-0.43,1.37648,0,1.37648,0.39482,1.56997
-0.4275,1.37648,0,1.37648,0.39482,1.56997
-0.425,1.37648,0,1.37648,0.39482,1.56997
-0.4225,1.37648,0,1.37648,0.39482,1.56997
-0.42,1.37648,0,1.37648,0.39482,1.56997
-0.4175,1.37648,0,1.37648,0.39482,1.56997
-0.415,1.37648,0,1.37648,0.39482,1.56997
-0.4125,1.37648,0,1.37648,0.39482,1.56997
-0.41,1.37648,0,1.37648,0.39482,1.56997
-0.4075,1.37648,0,1.37648,0.39482,1.56997
-0.405,1.37648,0,1.37648,0.39482,1.56997
-0.4025,1.37648,0,1.37648,0.39482,1.56997
-0.4,1.37648,0,1.37648,0.39482,1.56997
-0.3975,1.37648,0,1.37648,0.39482,1.56997
-0.395,1.37648,0,1.37648,0.39482,1.56997
-0.3925,1.37648,0,1.37648,0.39482,1.56997
-0.39,1.37648,0,1.37648,0.39482,1.56997
-0.3875,1.37648,0,1.37648,0.39482,1.56997
-0.385,1.37648,0,1.37648,0.39482,1.56997
-0.3825,1.37648,0,1.37648,0.39482,1.56997
-0.38,1.37648,2.15E-34,1.37648,0.39482,1.56997
-0.3775,1.37648,3.15E-27,1.37648,0.39482,1.56997
-0.375,1.37648,3.67E-21,1.37648,0.39482,1.56997
-0.3725,1.37648,3.63E-16,1.37648,0.39482,1.56997
-0.37,1.37648,3.25E-12,1.37648,0.39482,1.56997
-0.3675,1.37648,2.85E-09,1.376480003,0.39482,1.56997
-0.365,1.37648,2.71E-07,1.376480271,0.39482,1.56997
-0.3625,1.37648,3.39E-06,1.376483393,0.39482,1.56997
-0.36,1.37649,8.62E-06,1.376498615,0.39482,1.56997
-0.3575,1.37649,9.95E-06,1.37649995,0.39482,1.56997
-0.355,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.3525,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.35,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.3475,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.345,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.3425,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.34,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.3375,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.335,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.3325,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.33,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.3275,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.325,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.3225,1.37649,1.00E-05,1.3765,0.39482,1.56997
-0.32,1.37646,1.00E-05,1.37647,0.39485,1.56991
-0.3175,1.37588,1.00E-05,1.375889995,0.39538,1.56899
-0.315,1.37306,9.97E-06,1.373069975,0.397974,1.56449
-0.3125,1.36737,9.93E-06,1.367379934,0.403216,1.55542
-0.31,1.35996,9.88E-06,1.35996988,0.410066,1.54364
-0.3075,1.35179,9.82E-06,1.35179982,0.417658,1.53067
-0.305,1.34329,9.76E-06,1.343299759,0.425594,1.51721
-0.3025,1.33465,9.70E-06,1.334659696,0.433704,1.50357
-0.3,1.32595,9.63E-06,1.325959633,0.44191,1.48986
-0.2975,1.31724,9.57E-06,1.317249569,0.450174,1.47618
-0.295,1.30853,9.51E-06,1.308539506,0.458472,1.46254
-0.2925,1.29985,9.44E-06,1.299859443,0.466793,1.44897
-0.29,1.2912,9.38E-06,1.29120938,0.475127,1.43549
-0.2875,1.28259,9.32E-06,1.282599318,0.483469,1.42211
-0.285,1.27403,9.26E-06,1.274039256,0.491811,1.40883
-0.2825,1.26551,9.19E-06,1.265519194,0.500148,1.39567
-0.28,1.25706,9.13E-06,1.257069132,0.508472,1.38263
-0.2775,1.24867,9.07E-06,1.248679071,0.516772,1.36974
-0.275,1.24037,9.01E-06,1.240379011,0.525031,1.35701
-0.2725,1.23219,8.95E-06,1.232198952,0.533214,1.3445
-0.27,1.22421,8.89E-06,1.224218894,0.541247,1.33231
-0.2675,1.21658,8.84E-06,1.216588838,0.548956,1.3207
-0.265,1.20977,8.79E-06,1.209778789,0.555867,1.31037
-0.2625,1.20494,8.75E-06,1.204948754,0.560798,1.30305
-0.26,1.20321,8.74E-06,1.203218741,0.56256,1.30044
-0.2575,1.20311,8.74E-06,1.20311874,0.562666,1.30028
-0.255,1.20315,8.74E-06,1.203158741,0.562627,1.30034
-0.2525,1.20317,8.74E-06,1.203178741,0.5626,1.30038
-0.25,1.20319,8.74E-06,1.203198741,0.56258,1.30041
-0.2475,1.20321,8.74E-06,1.203218741,0.562565,1.30043
-0.245,1.20322,8.74E-06,1.203228741,0.562553,1.30045
-0.2425,1.20323,8.74E-06,1.203238741,0.562543,1.30046
-0.24,1.20324,8.74E-06,1.203248741,0.562534,1.30047
-0.2375,1.20325,8.74E-06,1.203258741,0.562527,1.30048
-0.235,1.20325,8.74E-06,1.203258741,0.562521,1.30049
-0.2325,1.20326,8.74E-06,1.203268741,0.562515,1.3005
-0.23,1.20326,8.74E-06,1.203268741,0.56251,1.30051
-0.2275,1.20327,8.74E-06,1.203278741,0.562506,1.30052
-0.225,1.20327,8.74E-06,1.203278741,0.562502,1.30052
-0.2225,1.20327,8.74E-06,1.203278741,0.562498,1.30053
-0.22,1.20328,8.74E-06,1.203288742,0.562495,1.30053
-0.2175,1.20328,8.74E-06,1.203288742,0.562492,1.30054
-0.215,1.20328,8.74E-06,1.203288742,0.562489,1.30054
-0.2125,1.20328,8.74E-06,1.203288742,0.562486,1.30054
-0.21,1.20329,8.74E-06,1.203298742,0.562484,1.30055
-0.2075,1.20329,8.74E-06,1.203298742,0.562482,1.30055
-0.205,1.20329,8.74E-06,1.203298742,0.56248,1.30055
-0.2025,1.20329,8.74E-06,1.203298742,0.562478,1.30056
-0.2,1.20329,8.74E-06,1.203298742,0.562476,1.30056
-0.1975,1.2033,8.74E-06,1.203308742,0.562474,1.30056
-0.195,1.2033,8.74E-06,1.203308742,0.562472,1.30056
-0.1925,1.2033,8.74E-06,1.203308742,0.562471,1.30057
-0.19,1.2033,8.74E-06,1.203308742,0.562469,1.30057
-0.1875,1.2033,8.74E-06,1.203308742,0.562468,1.30057
-0.185,1.2033,8.74E-06,1.203308742,0.562466,1.30057
-0.1825,1.20331,8.74E-06,1.203318742,0.562465,1.30058
-0.18,1.20331,8.74E-06,1.203318742,0.562464,1.30058
-0.1775,1.20331,8.74E-06,1.203318742,0.562463,1.30058
-0.175,1.20331,8.74E-06,1.203318742,0.562461,1.30058
-0.1725,1.20331,8.74E-06,1.203318742,0.56246,1.30058
-0.17,1.20331,8.74E-06,1.203318742,0.562459,1.30058
-0.1675,1.20331,8.74E-06,1.203318742,0.562458,1.30059
-0.165,1.20331,8.74E-06,1.203318742,0.562457,1.30059
-0.1625,1.20331,8.74E-06,1.203318742,0.562456,1.30059
-0.16,1.20331,8.74E-06,1.203318742,0.562455,1.30059
-0.1575,1.34257,9.75E-06,1.342579753,0.426095,1.5163
-0.155,1.3426,9.75E-06,1.342609754,0.42607,1.51635
-0.1525,1.34262,9.75E-06,1.342629754,0.426052,1.51638
-0.15,1.34263,9.75E-06,1.342639754,0.426037,1.5164
-0.1475,1.34265,9.75E-06,1.342659754,0.426024,1.51642
-0.145,1.34266,9.75E-06,1.342669754,0.426013,1.51644
-0.1425,1.34267,9.75E-06,1.342679754,0.426003,1.51646
-0.14,1.34268,9.75E-06,1.342689754,0.425994,1.51647
-0.1375,1.34269,9.75E-06,1.342699754,0.425986,1.51649
-0.135,1.34269,9.75E-06,1.342699754,0.425979,1.5165
-0.1325,1.3427,9.75E-06,1.342709754,0.425972,1.51651
-0.13,1.34271,9.75E-06,1.342719754,0.425966,1.51652
-0.1275,1.34271,9.75E-06,1.342719754,0.42596,1.51653
-0.125,1.34272,9.75E-06,1.342729755,0.425955,1.51654
-0.1225,1.34273,9.75E-06,1.342739755,0.42595,1.51655
-0.12,1.34273,9.75E-06,1.342739755,0.425946,1.51656
-0.1175,1.34273,9.75E-06,1.342739755,0.425941,1.51656
-0.115,1.34274,9.75E-06,1.342749755,0.425937,1.51657
-0.1125,1.34274,9.75E-06,1.342749755,0.425934,1.51658
-0.11,1.34275,9.75E-06,1.342759755,0.42593,1.51658
-0.1075,1.34275,9.75E-06,1.342759755,0.425926,1.51659
-0.105,1.34275,9.75E-06,1.342759755,0.425923,1.51659
-0.1025,1.34276,9.75E-06,1.342769755,0.42592,1.5166
-0.1,1.34276,9.76E-06,1.342769755,0.425917,1.5166
-0.0975,1.34273,9.81E-06,1.342739808,0.425914,1.51661
-0.095,1.34248,1.06E-05,1.342490606,0.425912,1.51661
-0.0925,1.34243,1.26E-05,1.342442552,0.425909,1.51662
-0.09,1.3427,1.34E-05,1.342713369,0.425907,1.51662
-0.0875,1.34276,1.34E-05,1.342773427,0.425904,1.51663
-0.085,1.34276,1.34E-05,1.342773428,0.425902,1.51663
-0.0825,1.34276,1.34E-05,1.342773428,0.4259,1.51663
-0.08,1.34277,1.34E-05,1.342783428,0.425898,1.51664
-0.0775,1.34277,1.34E-05,1.342783428,0.425896,1.51664
-0.075,1.34277,1.34E-05,1.342783428,0.425894,1.51664
-0.0725,1.34277,1.34E-05,1.342783428,0.425892,1.51665
-0.07,1.34286,1.34E-05,1.342873429,0.425806,1.51679
-0.0675,1.35223,1.35E-05,1.352243522,0.41706,1.53162
-0.065,1.36946,1.37E-05,1.369473694,0.401097,1.55901
-0.0625,1.37,1.37E-05,1.3700137,0.400593,1.55988
-0.06,1.36994,1.37E-05,1.369953699,0.400653,1.55978
-0.0575,1.36993,1.37E-05,1.369943699,0.400656,1.55978
-0.055,1.36994,1.37E-05,1.369953699,0.400649,1.55979
-0.0525,1.36995,1.37E-05,1.369963699,0.400644,1.5598
-0.05,1.36995,1.37E-05,1.369963699,0.400638,1.55981
-0.0475,1.36996,1.37E-05,1.369973699,0.400634,1.55981
-0.045,1.36996,1.37E-05,1.3699737,0.400629,1.55982
-0.0425,1.36997,1.37E-05,1.3699837,0.400625,1.55983
-0.04,1.36997,1.37E-05,1.3699837,0.400622,1.55983
-0.0375,1.36997,1.37E-05,1.3699837,0.400619,1.55984
-0.035,1.36997,1.37E-05,1.3699837,0.400616,1.55984
-0.0325,1.36997,1.37E-05,1.3699837,0.400612,1.55985
-0.03,1.36997,1.37E-05,1.3699837,0.400607,1.55985
-0.0275,1.36997,1.37E-05,1.3699837,0.400601,1.55984
-0.025,1.36997,1.37E-05,1.3699837,0.400596,1.55984
-0.0225,1.36997,1.37E-05,1.3699837,0.400595,1.55985
-0.02,1.36998,1.37E-05,1.3699937,0.400597,1.55986
-0.0175,1.36998,1.37E-05,1.3699937,0.400598,1.55987
-0.015,1.36998,1.37E-05,1.3699937,0.400597,1.55987
-0.0125,1.36998,1.37E-05,1.3699937,0.400596,1.55988
-0.01,1.36998,1.37E-05,1.3699937,0.400594,1.55988
-0.0075,1.36998,1.37E-05,1.3699937,0.400592,1.55988
-0.005,1.36998,1.37E-05,1.3699937,0.400591,1.55989
-0.0025,1.36997,1.37E-05,1.3699837,0.400589,1.55989
0,1.36997,1.37E-05,1.3699837,0.400587,1.55989
0.0025,1.36996,1.37E-05,1.3699737,0.400586,1.5599
0.005,1.36996,1.37E-05,1.369973699,0.400584,1.5599
0.0075,1.36995,1.37E-05,1.369963699,0.400583,1.5599
0.01,1.36992,1.46E-05,1.369934615,0.400582,1.5599
0.0125,1.36452,0.000768787,1.365288787,0.40058,1.5599
0.015,1.11929,0.0349894,1.1542794,0.400572,1.55991
0.0175,0.269711,0.147581,0.417292,0.400467,1.55991
0.02,0.00655001,0.179262,0.18581201,0.400437,1.55991
0.0225,2.45E-05,0.180008,0.180032519,0.400436,1.55991
0.025,1.30E-05,0.180004,0.180017044,0.400435,1.55991
0.0275,1.30E-05,0.180002,0.180015043,0.400434,1.55991
0.03,1.30E-05,0.180001,0.180014043,0.400433,1.55991
0.0325,1.30E-05,0.18,0.180013043,0.400432,1.55991
0.035,1.30E-05,0.18,0.180013043,0.400431,1.55991
0.0375,1.30E-05,0.18,0.180013043,0.400429,1.55991
0.04,1.30E-05,0.18,0.180013043,0.400428,1.55991
0.0425,1.30E-05,0.18,0.180013043,0.400427,1.55991
0.045,1.30E-05,0.18,0.180013043,0.400426,1.55991
0.0475,1.30E-05,0.18,0.180013043,0.400425,1.55991
0.05,1.30E-05,0.18,0.180013043,0.400422,1.55991
0.0525,1.30E-05,0.18,0.180013043,0.40041,1.55992
0.055,1.30E-05,0.180003,0.180016043,0.400359,1.55995
0.0575,1.30E-05,0.18001,0.180023043,0.400195,1.56006
0.06,1.30E-05,0.18003,0.180043045,0.399787,1.56034
0.0625,1.30E-05,0.180066,0.180079047,0.399021,1.56087
0.065,1.31E-05,0.180118,0.180131051,0.397911,1.56163
0.0675,1.31E-05,0.180179,0.180192056,0.396631,1.5625
0.07,1.31E-05,0.180237,0.18025006,0.395398,1.56335
0.0725,1.31E-05,0.180286,0.180299063,0.39436,1.56406
0.075,1.31E-05,0.180324,0.180337066,0.393567,1.5646
0.0775,1.31E-05,0.18035,0.180363068,0.393004,1.56499
0.08,1.31E-05,0.180368,0.180381069,0.392629,1.56525
0.0825,1.31E-05,0.180379,0.18039207,0.392391,1.56541
0.085,1.31E-05,0.180386,0.180399071,0.392249,1.56551
0.0875,1.31E-05,0.18039,0.180403071,0.392168,1.56556
0.09,1.31E-05,0.180392,0.180405071,0.392124,1.56559
0.0925,1.31E-05,0.180393,0.180406071,0.392102,1.56561
0.095,1.31E-05,0.180393,0.180406071,0.392091,1.56561
0.0975,1.31E-05,0.180393,0.180406071,0.392085,1.56562
0.1,1.31E-05,0.180393,0.180406071,0.392082,1.56562
0.1025,1.31E-05,0.180394,0.180407071,0.39208,1.56562
0.105,1.31E-05,0.180394,0.180407071,0.392078,1.56562
0.1075,1.31E-05,0.180394,0.180407071,0.392077,1.56562
0.11,1.31E-05,0.180394,0.180407071,0.392075,1.56562
0.1125,1.31E-05,0.180394,0.180407071,0.392074,1.56562
0.115,1.31E-05,0.180394,0.180407071,0.392073,1.56562
0.1175,1.31E-05,0.180394,0.180407071,0.392071,1.56562
0.12,1.31E-05,0.180394,0.180407071,0.39207,1.56562
0.1225,1.31E-05,0.180394,0.180407071,0.392069,1.56562
0.125,1.31E-05,0.180394,0.180407071,0.392068,1.56562
0.1275,1.31E-05,0.180393,0.180406071,0.392066,1.56562
0.13,1.31E-05,0.180393,0.180406071,0.392065,1.56562
0.1325,1.31E-05,0.180393,0.180406071,0.392064,1.56562
0.135,1.31E-05,0.180393,0.180406071,0.392063,1.56562
0.1375,1.31E-05,0.180393,0.180406071,0.392062,1.56562
0.14,1.31E-05,0.180393,0.180406071,0.392061,1.56562
0.1425,1.31E-05,0.180393,0.180406071,0.39206,1.56562
0.145,1.31E-05,0.180393,0.180406071,0.392058,1.56562
0.1475,1.31E-05,0.180393,0.180406071,0.392057,1.56562
0.15,1.31E-05,0.180393,0.180406071,0.392056,1.56562
0.1525,1.31E-05,0.180393,0.180406071,0.392054,1.56562
0.155,1.31E-05,0.180393,0.180406071,0.392053,1.56562
0.1575,1.31E-05,0.180393,0.180406071,0.392052,1.56562
0.16,1.31E-05,0.180393,0.180406071,0.39205,1.56562
0.1625,1.31E-05,0.180393,0.180406072,0.392049,1.56562
0.165,0.000119216,0.180381,0.180500216,0.392048,1.56562
0.1675,0.0798062,0.171034,0.2508402,0.392041,1.56562
0.17,1.01296,0.0501911,1.0631511,0.391891,1.56562
0.1725,1.37164,0.000522831,1.372162831,0.391871,1.56561
0.175,1.37536,1.38E-05,1.375373836,0.391869,1.56561
0.1775,1.37536,1.38E-05,1.375373754,0.391867,1.56561
0.18,1.37536,1.38E-05,1.375373754,0.391866,1.56561
0.1825,1.37536,1.38E-05,1.375373754,0.391865,1.5656
0.185,1.37536,1.38E-05,1.375373754,0.391864,1.5656
0.1875,1.37536,1.38E-05,1.375373754,0.391862,1.5656
0.19,1.37536,1.38E-05,1.375373753,0.391859,1.56559
0.1925,1.37535,1.38E-05,1.375363753,0.391858,1.56559
0.195,1.37535,1.38E-05,1.375363753,0.391853,1.56558
0.1975,1.37522,1.38E-05,1.375233752,0.391732,1.56537
0.2,1.37416,1.37E-05,1.374173741,0.390758,1.56368
0.2025,1.3697,1.37E-05,1.369713697,0.386661,1.55659
0.205,1.36444,1.36E-05,1.364453644,0.381806,1.54822
0.2075,1.36353,1.36E-05,1.363543635,0.380965,1.54678
0.21,1.3635,1.36E-05,1.363513635,0.380944,1.54674
0.2125,1.3635,1.36E-05,1.363513635,0.380942,1.54674
0.215,1.3635,1.36E-05,1.363513635,0.380941,1.54673
0.2175,1.3635,1.36E-05,1.363513635,0.380939,1.54673
0.22,1.3635,1.36E-05,1.363513635,0.380937,1.54673
0.2225,1.36349,1.36E-05,1.363503635,0.380936,1.54673
0.225,1.36349,1.36E-05,1.363503635,0.380934,1.54672
0.2275,1.36349,1.36E-05,1.363503635,0.380932,1.54672
0.23,1.36349,1.36E-05,1.363503635,0.38093,1.54672
0.2325,1.36349,1.36E-05,1.363503635,0.380928,1.54671
0.235,1.36348,1.36E-05,1.363493635,0.380926,1.54671
0.2375,1.36348,1.36E-05,1.363493635,0.380924,1.54671
0.24,1.36348,1.36E-05,1.363493635,0.380922,1.5467
0.2425,1.36348,1.36E-05,1.363493635,0.38092,1.5467
0.245,1.36347,1.36E-05,1.363483635,0.380917,1.54669
0.2475,1.36347,1.36E-05,1.363483635,0.380915,1.54669
0.25,1.36347,1.36E-05,1.363483635,0.380912,1.54668
0.2525,1.36346,1.36E-05,1.363473635,0.38091,1.54668
0.255,1.36346,1.36E-05,1.363473635,0.380907,1.54667
0.2575,1.36346,1.36E-05,1.363473634,0.380904,1.54667
0.26,1.36345,1.36E-05,1.363463634,0.3809,1.54666
0.2625,1.36345,1.36E-05,1.363463634,0.380897,1.54666
0.265,1.36345,1.36E-05,1.363463634,0.380893,1.54665
0.2675,1.36344,1.36E-05,1.363453634,0.38089,1.54665
0.27,1.36344,1.36E-05,1.363453634,0.380886,1.54664
0.2725,1.36343,1.36E-05,1.363443634,0.380881,1.54663
0.275,1.36343,1.36E-05,1.363443634,0.380876,1.54662
0.2775,1.36342,1.36E-05,1.363433634,0.380871,1.54661
0.28,1.36342,1.36E-05,1.363433634,0.380865,1.5466
0.2825,1.36341,1.36E-05,1.363423634,0.380859,1.54659
0.285,1.3634,1.36E-05,1.363413634,0.380852,1.54658
0.2875,1.36339,1.36E-05,1.363403634,0.380844,1.54657
0.29,1.36338,1.36E-05,1.363393634,0.380835,1.54655
0.2925,1.36337,1.36E-05,1.363383634,0.380824,1.54653
0.295,1.36336,1.36E-05,1.363373633,0.380811,1.54651
0.2975,1.36332,1.36E-05,1.363333633,0.380777,1.54645
0.3,1.35833,1.36E-05,1.358343583,0.376159,1.53854
0.3025,1.30403,1.30E-05,1.30404304,0.324981,1.4531
0.305,1.30129,1.30E-05,1.301303013,0.322354,1.44883
0.3075,1.30128,1.30E-05,1.301293013,0.322344,1.44881
0.31,1.30128,1.30E-05,1.301293013,0.322341,1.44881
0.3125,1.30127,1.30E-05,1.301283013,0.322339,1.44881
0.315,1.30127,1.30E-05,1.301283013,0.322337,1.4488
0.3175,1.30127,1.30E-05,1.301283013,0.322334,1.4488
0.32,1.30127,1.30E-05,1.301283013,0.322332,1.4488
0.3225,1.30126,1.30E-05,1.301273013,0.322329,1.44879
0.325,1.30126,1.30E-05,1.301273013,0.322327,1.44879
0.3275,1.30126,1.30E-05,1.301273013,0.322324,1.44878
0.33,1.30125,1.30E-05,1.301263012,0.322321,1.44878
0.3325,1.30125,1.30E-05,1.301263012,0.322318,1.44877
0.335,1.30125,1.30E-05,1.301263012,0.322314,1.44877
0.3375,1.30124,1.30E-05,1.301253012,0.322311,1.44876
0.34,1.30124,1.30E-05,1.301253012,0.322307,1.44876
0.3425,1.30124,1.30E-05,1.301253012,0.322304,1.44875
0.345,1.30123,1.30E-05,1.301243012,0.322299,1.44874
0.3475,1.30123,1.30E-05,1.301243012,0.322295,1.44874
0.35,1.30122,1.30E-05,1.301233012,0.322291,1.44873
0.3525,1.30122,1.30E-05,1.301233012,0.322286,1.44872
0.355,1.30121,1.30E-05,1.301223012,0.322281,1.44871
0.3575,1.30121,1.30E-05,1.301223012,0.322275,1.4487
0.36,1.3012,1.30E-05,1.301213012,0.322269,1.44869
0.3625,1.30119,1.30E-05,1.301203012,0.322263,1.44868
0.365,1.30119,1.30E-05,1.301203012,0.322256,1.44867
0.3675,1.30118,1.30E-05,1.301193012,0.322248,1.44866
0.37,1.30113,1.30E-05,1.301143011,0.322205,1.44859
0.3725,1.00001,1.00E-05,1.00002,-8.74E-14,1
0.375,1.00001,1.00E-05,1.00002,-3.43E-13,1
0.3775,1.00001,1.00E-05,1.00002,-3.62E-13,1
0.38,1.00001,1.00E-05,1.00002,-3.65E-13,1
0.3825,1.00001,1.00E-05,1.00002,-3.73E-13,1
0.385,1.00001,1.00E-05,1.00002,-3.73E-13,1
0.3875,1.00001,1.00E-05,1.00002,-3.78E-13,1
0.39,1.00001,1.00E-05,1.00002,-3.71E-13,1
0.3925,1.00001,1.00E-05,1.00002,-3.66E-13,1
0.395,1.00001,1.00E-05,1.00002,-3.67E-13,1
0.3975,1.00001,1.00E-05,1.00002,-3.67E-13,1
0.4,1.00001,1.00E-05,1.00002,-3.63E-13,1
0.4025,1.00001,1.00E-05,1.00002,-3.66E-13,1
0.405,1.00001,1.00E-05,1.00002,-3.64E-13,1
0.4075,1.00001,1.00E-05,1.00002,-3.67E-13,1
0.41,1.00001,1.00E-05,1.00002,-3.65E-13,1
0.4125,1.00001,1.00E-05,1.00002,-3.76E-13,1
0.415,1.00001,1.00E-05,1.00002,-3.71E-13,1
0.4175,1.00001,1.00E-05,1.00002,-3.66E-13,1
0.42,1.00001,1.00E-05,1.00002,-3.67E-13,1
0.4225,1.00001,1.00E-05,1.00002,-3.67E-13,1
0.425,1.00001,1.00E-05,1.00002,-3.63E-13,1
0.4275,1.00001,1.00E-05,1.00002,-3.66E-13,1
0.43,1.00001,1.00E-05,1.00002,-3.65E-13,1
0.4325,1.00001,1.00E-05,1.00002,-3.66E-13,1
0.435,1.00001,1.00E-05,1.00002,-3.63E-13,1
0.4375,1.00001,1.00E-05,1.00002,-3.64E-13,1
0.44,1.00001,1.00E-05,1.00002,-3.53E-13,1
0.4425,1.00001,1.00E-05,1.00002,-3.47E-13,1
0.445,1.00001,1.00E-05,1.00002,-3.42E-13,1
0.4475,1.00001,1.00E-05,1.00002,-3.39E-13,1
0.45,1.00001,1.00E-05,1.00002,-3.26E-13,1
0.4525,1.00001,1.00E-05,1.00002,-3.07E-13,1
0.455,1.00001,1.00E-05,1.00002,-2.95E-13,1
0.4575,1.00001,1.00E-05,1.00002,-2.80E-13,1
0.46,1.00001,1.00E-05,1.00002,-2.72E-13,1
0.4625,1.00001,1.00E-05,1.00002,-2.55E-13,1
0.465,1.00001,1.00E-05,1.00002,-2.56E-13,1
0.4675,1.00001,1.00E-05,1.00002,-2.40E-13,1
0.47,1.00001,1.00E-05,1.00002,-2.22E-13,1
0.4725,1.00001,1.00E-05,1.00002,-2.03E-13,1
0.475,1.00001,1.00E-05,1.00002,-1.93E-13,1
0.4775,1.00001,1.00E-05,1.00002,-1.74E-13,1
0.48,1.00001,1.00E-05,1.00002,-1.62E-13,1
0.4825,1.00001,1.00E-05,1.00002,-1.39E-13,1
0.485,1.00001,1.00E-05,1.00002,-1.27E-13,1
0.4875,1.00001,1.00E-05,1.00002,-1.18E-13,1
0.49,1.00001,1.00E-05,1.00002,-9.82E-14,1
0.4925,1.00001,1.00E-05,1.00002,-9.45E-14,1
0.495,1.00001,1.00E-05,1.00002,-7.61E-14,1
0.4975,1.00001,1.00E-05,1.00002,-5.95E-14,1
0.5,1.00001,1.00E-05,1.00002,-4.10E-14,1


==> figs/data/rayleightaylor_mu1e-4.csv <==
t, k
0.00000000,0.00062501
0.02500000,0.00063774
0.05000000,0.00063762
0.07500000,0.00063870
0.10000000,0.00064562
0.12500000,0.00065078
0.15000000,0.00065392
0.17500000,0.00065633
0.20000000,0.00066257
0.22500000,0.00067181
0.25000000,0.00068368
0.27500000,0.00069554
0.30000000,0.00070691
0.32500000,0.00071081
0.35000000,0.00073487
0.37500000,0.00075756
0.40000000,0.00078044
0.42500000,0.00080567
0.45000000,0.00083068
0.47500000,0.00086184
0.50000000,0.00089486
0.52500000,0.00093438
0.55000000,0.00097847
0.57500000,0.00102633
0.60000000,0.00107792
0.62500000,0.00113738
0.65000000,0.00120529
0.67500000,0.00127446
0.70000000,0.00135021
0.72500000,0.00144611
0.75000000,0.00154717
0.77500000,0.00165511
0.80000000,0.00177632
0.82500000,0.00190933
0.85000000,0.00205560
0.87500000,0.00221258
0.90000000,0.00238754
0.92500000,0.00258124
0.95000000,0.00279439
0.97500000,0.00302392
1.00000000,0.00325747
1.02500000,0.00353390
1.05000000,0.00384563
1.07500000,0.00417447
1.10000000,0.00453186
1.12500000,0.00491957
1.15000000,0.00533810
1.17500000,0.00578711
1.20000000,0.00627777
1.22500000,0.00681213
1.25000000,0.00738546
1.27500000,0.00799913
1.30000000,0.00866574
1.32500000,0.00938481
1.35000000,0.01016189
1.37500000,0.01098394
1.40000000,0.01186189
1.42500000,0.01278614
1.45000000,0.01376816
1.47500000,0.01480337
1.50000000,0.01590599
1.52500000,0.01708820
1.55000000,0.01834574
1.57500000,0.01964234
1.60000000,0.02101094
1.62500000,0.02247074
1.65000000,0.02400815
1.67500000,0.02561152
1.70000000,0.02729695
1.72500000,0.02908154
1.75000000,0.03096720
1.77500000,0.03293254
1.80000000,0.03497184
1.82500000,0.03713360
1.85000000,0.03939078
1.87500000,0.04174272
1.90000000,0.04419060
1.92500000,0.04674097
1.95000000,0.04937231
1.97500000,0.05207540
2.00000000,0.05484637
2.02500000,0.05774170
2.05000000,0.06076320
2.07500000,0.06387505
2.10000000,0.06705492
2.12500000,0.07034245
2.15000000,0.07368273
2.17500000,0.07712779
2.20000000,0.08072786
2.22500000,0.08444104
2.25000000,0.08826870
2.27500000,0.09221985
2.30000000,0.09626829
2.32500000,0.10043725
2.35000000,0.10473243
2.37500000,0.10916546
2.40000000,0.11374464
2.42500000,0.11844153
2.45000000,0.12326121
2.47500000,0.12825866
2.50000000,0.13335526
2.52500000,0.13855153
2.55000000,0.14389156
2.57500000,0.14943341
2.60000000,0.15511573
2.62500000,0.16098418
2.65000000,0.16701930
2.67500000,0.17324212
2.70000000,0.17959369
2.72500000,0.18607689
2.75000000,0.19275667
2.77500000,0.19961063
2.80000000,0.20659758
2.82500000,0.21373851
2.85000000,0.22105296
2.87500000,0.22859397
2.90000000,0.23630074
2.92500000,0.24427244
2.95000000,0.25242766
2.97500000,0.26082427
3.00000000,0.26936670
3.02500000,0.27808067
3.05000000,0.28694243
3.07500000,0.29601618
3.10000000,0.30531505
3.12500000,0.31485737
3.15000000,0.32452794
3.17500000,0.33433847
3.20000000,0.34439529
3.22500000,0.35451003
3.25000000,0.36480109
3.27500000,0.37508520
3.30000000,0.38569285
3.32500000,0.39646300
3.35000000,0.40775983
3.37500000,0.41916201
3.40000000,0.43035819
3.42500000,0.44123146
3.45000000,0.45233373
3.47500000,0.46376125
3.50000000,0.47528223
3.52500000,0.48710018
3.55000000,0.49896614
3.57500000,0.51091883
3.60000000,0.52297354
3.62500000,0.53488022
3.65000000,0.54695687
3.67500000,0.55919127
3.70000000,0.57148094
3.72500000,0.58394432
3.75000000,0.59642686
3.77500000,0.60883012
3.80000000,0.62128379
3.82500000,0.63383463
3.85000000,0.64619284
3.87500000,0.65866243
3.90000000,0.67093062
3.92500000,0.68306173
3.95000000,0.69503545
3.97500000,0.70689352
4.00000000,0.71822376
4.02500000,0.72931033
4.05000000,0.74029091
4.07500000,0.75081360
4.10000000,0.76089597
4.12500000,0.77034590
4.15000000,0.77920991
4.17500000,0.78810658
4.20000000,0.79638330
4.22500000,0.80413340
4.25000000,0.81134367
4.27500000,0.81769405
4.30000000,0.82315682
4.32500000,0.82826797
4.35000000,0.83269976
4.37500000,0.83642979
4.40000000,0.83924459
4.42500000,0.84154527
4.45000000,0.84282362
4.47500000,0.84316800
4.50000000,0.84299960
4.52500000,0.84161388
4.55000000,0.83959390
4.57500000,0.83692504
4.60000000,0.83322114
4.62500000,0.82862951
4.65000000,0.82334595
4.67500000,0.81752028
4.70000000,0.81109861
4.72500000,0.80367570
4.75000000,0.79628784
4.77500000,0.78801587
4.80000000,0.77930224
4.82500000,0.76999142
4.85000000,0.76022078
4.87500000,0.74999867
4.90000000,0.73913067
4.92500000,0.72805283
4.95000000,0.71668998
4.97500000,0.70519161


==> figs/data/rayleightaylor_mu1e-5.csv <==
t, k
0.00000000,0.00062501
0.02500000,0.00063843
0.05000000,0.00064090
0.07500000,0.00064337
0.10000000,0.00065111
0.12500000,0.00065710
0.15000000,0.00066111
0.17500000,0.00066424
0.20000000,0.00067168
0.22500000,0.00068215
0.25000000,0.00069459
0.27500000,0.00070703
0.30000000,0.00071900
0.32500000,0.00072312
0.35000000,0.00074883
0.37500000,0.00077300
0.40000000,0.00079721
0.42500000,0.00082502
0.45000000,0.00085355
0.47500000,0.00088695
0.50000000,0.00092356
0.52500000,0.00096639
0.55000000,0.00101416
0.57500000,0.00106684
0.60000000,0.00112339
0.62500000,0.00118913
0.65000000,0.00126362
0.67500000,0.00133930
0.70000000,0.00142166
0.72500000,0.00152516
0.75000000,0.00163638
0.77500000,0.00175509
0.80000000,0.00188728
0.82500000,0.00203357
0.85000000,0.00219253
0.87500000,0.00236329
0.90000000,0.00255079
0.92500000,0.00275879
0.95000000,0.00299013
0.97500000,0.00323890
1.00000000,0.00349238
1.02500000,0.00378605
1.05000000,0.00412139
1.07500000,0.00447936
1.10000000,0.00487049
1.12500000,0.00529129
1.15000000,0.00574301
1.17500000,0.00623105
1.20000000,0.00675657
1.22500000,0.00732183
1.25000000,0.00793374
1.27500000,0.00859021
1.30000000,0.00929519
1.32500000,0.01005907
1.35000000,0.01089826
1.37500000,0.01178196
1.40000000,0.01271539
1.42500000,0.01370117
1.45000000,0.01474047
1.47500000,0.01585227
1.50000000,0.01703089
1.52500000,0.01829206
1.55000000,0.01961235
1.57500000,0.02100284
1.60000000,0.02247849
1.62500000,0.02402848
1.65000000,0.02567409
1.67500000,0.02740387
1.70000000,0.02919584
1.72500000,0.03110813
1.75000000,0.03309531
1.77500000,0.03519126
1.80000000,0.03736951
1.82500000,0.03965844
1.85000000,0.04206237
1.87500000,0.04459723
1.90000000,0.04721991
1.92500000,0.04995666
1.95000000,0.05276439
1.97500000,0.05564355
2.00000000,0.05861776
2.02500000,0.06172556
2.05000000,0.06495942
2.07500000,0.06832125
2.10000000,0.07179352
2.12500000,0.07533639
2.15000000,0.07897201
2.17500000,0.08272597
2.20000000,0.08663086
2.22500000,0.09066686
2.25000000,0.09482611
2.27500000,0.09912295
2.30000000,0.10357265
2.32500000,0.10816412
2.35000000,0.11285046
2.37500000,0.11767450
2.40000000,0.12265757
2.42500000,0.12782069
2.45000000,0.13311857
2.47500000,0.13858923
2.50000000,0.14417330
2.52500000,0.14987964
2.55000000,0.15574564
2.57500000,0.16179575
2.60000000,0.16799596
2.62500000,0.17440627
2.65000000,0.18100784
2.67500000,0.18777860
2.70000000,0.19468763
2.72500000,0.20182183
2.75000000,0.20911826
2.77500000,0.21658475
2.80000000,0.22421926
2.82500000,0.23202919
2.85000000,0.24009102
2.87500000,0.24833973
2.90000000,0.25675013
2.92500000,0.26540637
2.95000000,0.27426169
2.97500000,0.28334234
3.00000000,0.29259778
3.02500000,0.30209195
3.05000000,0.31171904
3.07500000,0.32148339
3.10000000,0.33144811
3.12500000,0.34162321
3.15000000,0.35190431
3.17500000,0.36210301
3.20000000,0.37232511
3.22500000,0.38258462
3.25000000,0.39315322
3.27500000,0.40401397
3.30000000,0.41515516
3.32500000,0.42652808
3.35000000,0.43769924
3.37500000,0.44881123
3.40000000,0.45995881
3.42500000,0.47139121
3.45000000,0.48307948
3.47500000,0.49486386
3.50000000,0.50668633
3.52500000,0.51851546
3.55000000,0.53043013
3.57500000,0.54256534
3.60000000,0.55485043
3.62500000,0.56702602
3.65000000,0.57935278
3.67500000,0.59178364
3.70000000,0.60435858
3.72500000,0.61696777
3.75000000,0.62952649
3.77500000,0.64204864
3.80000000,0.65481284
3.82500000,0.66750264
3.85000000,0.67997205
3.87500000,0.69255285
3.90000000,0.70490492
3.92500000,0.71703964
3.95000000,0.72910920
3.97500000,0.74096115
4.00000000,0.75260377
4.02500000,0.76390208
4.05000000,0.77456237
4.07500000,0.78520808
4.10000000,0.79529493
4.12500000,0.80522143
4.15000000,0.81470798
4.17500000,0.82353833
4.20000000,0.83212915
4.22500000,0.84012650
4.25000000,0.84783665
4.27500000,0.85488044
4.30000000,0.86157760
4.32500000,0.86763347
4.35000000,0.87302125
4.37500000,0.87749206
4.40000000,0.88161995
4.42500000,0.88489866
4.45000000,0.88757609
4.47500000,0.88927518
4.50000000,0.89052562
4.52500000,0.89107088
4.55000000,0.89073608
4.57500000,0.88957336
4.60000000,0.88752224
4.62500000,0.88485834
4.65000000,0.88143186
4.67500000,0.87727319
4.70000000,0.87168474
4.72500000,0.86552902
4.75000000,0.85903208
4.77500000,0.85135910
4.80000000,0.84327727
4.82500000,0.83456139
4.85000000,0.82534009
4.87500000,0.81597233
4.90000000,0.80609288
4.92500000,0.79568242
4.95000000,0.78489728
4.97500000,0.77385934


==> figs/data/rayleightaylor_mu5e-5.csv <==
t, k
0.00000000,0.00062501
0.02500000,0.00063796
0.05000000,0.00063915
0.07500000,0.00064099
0.10000000,0.00064844
0.12500000,0.00065396
0.15000000,0.00065767
0.17500000,0.00066047
0.20000000,0.00066745
0.22500000,0.00067735
0.25000000,0.00068961
0.27500000,0.00070189
0.30000000,0.00071265
0.32500000,0.00071721
0.35000000,0.00074218
0.37500000,0.00076581
0.40000000,0.00078909
0.42500000,0.00081621
0.45000000,0.00084362
0.47500000,0.00087549
0.50000000,0.00091031
0.52500000,0.00095119
0.55000000,0.00099724
0.57500000,0.00104850
0.60000000,0.00110196
0.62500000,0.00116502
0.65000000,0.00123600
0.67500000,0.00130850
0.70000000,0.00138749
0.72500000,0.00148771
0.75000000,0.00159395
0.77500000,0.00170733
0.80000000,0.00183414
0.82500000,0.00197384
0.85000000,0.00212805
0.87500000,0.00229343
0.90000000,0.00247566
0.92500000,0.00267808
0.95000000,0.00290231
0.97500000,0.00314297
1.00000000,0.00338786
1.02500000,0.00367400
1.05000000,0.00399739
1.07500000,0.00434016
1.10000000,0.00471543
1.12500000,0.00512270
1.15000000,0.00555889
1.17500000,0.00603077
1.20000000,0.00654588
1.22500000,0.00710065
1.25000000,0.00769495
1.27500000,0.00833264
1.30000000,0.00902317
1.32500000,0.00976353
1.35000000,0.01056680
1.37500000,0.01142106
1.40000000,0.01232927
1.42500000,0.01329227
1.45000000,0.01430801
1.47500000,0.01538050
1.50000000,0.01653084
1.52500000,0.01775033
1.55000000,0.01904082
1.57500000,0.02040102
1.60000000,0.02182942
1.62500000,0.02334875
1.65000000,0.02494296
1.67500000,0.02661911
1.70000000,0.02838513
1.72500000,0.03024573
1.75000000,0.03219813
1.77500000,0.03423201
1.80000000,0.03636395
1.82500000,0.03859947
1.85000000,0.04094308
1.87500000,0.04339588
1.90000000,0.04596644
1.92500000,0.04863738
1.95000000,0.05136656
1.97500000,0.05416525
2.00000000,0.05707708
2.02500000,0.06010584
2.05000000,0.06326776
2.07500000,0.06649242
2.10000000,0.06983881
2.12500000,0.07326708
2.15000000,0.07678864
2.17500000,0.08041687
2.20000000,0.08414321
2.22500000,0.08801469
2.25000000,0.09201802
2.27500000,0.09616044
2.30000000,0.10046310
2.32500000,0.10485409
2.35000000,0.10940740
2.37500000,0.11405394
2.40000000,0.11884928
2.42500000,0.12381041
2.45000000,0.12891466
2.47500000,0.13411946
2.50000000,0.13948796
2.52500000,0.14492532
2.55000000,0.15053156
2.57500000,0.15632542
2.60000000,0.16229757
2.62500000,0.16845035
2.65000000,0.17478909
2.67500000,0.18127627
2.70000000,0.18795361
2.72500000,0.19479552
2.75000000,0.20180891
2.77500000,0.20901112
2.80000000,0.21637618
2.82500000,0.22388979
2.85000000,0.23156626
2.87500000,0.23949200
2.90000000,0.24765070
2.92500000,0.25594109
2.95000000,0.26449396
2.97500000,0.27325151
3.00000000,0.28217476
3.02500000,0.29126547
3.05000000,0.30055114
3.07500000,0.30995656
3.10000000,0.31961909
3.12500000,0.32946762
3.15000000,0.33950660
3.17500000,0.34970092
3.20000000,0.35998169
3.22500000,0.37021430
3.25000000,0.38049713
3.27500000,0.39113869
3.30000000,0.40213125
3.32500000,0.41342769
3.35000000,0.42500922
3.37500000,0.43630766
3.40000000,0.44716161
3.42500000,0.45846346
3.45000000,0.47001442
3.47500000,0.48174946
3.50000000,0.49351793
3.52500000,0.50527996
3.55000000,0.51725968
3.57500000,0.52919587
3.60000000,0.54126355
3.62500000,0.55359059
3.65000000,0.56593331
3.67500000,0.57840674
3.70000000,0.59080760
3.72500000,0.60309891
3.75000000,0.61555232
3.77500000,0.62822506
3.80000000,0.64054865
3.82500000,0.65301165
3.85000000,0.66539550
3.87500000,0.67786619
3.90000000,0.69014702
3.92500000,0.70224142
3.95000000,0.71414146
3.97500000,0.72594158
4.00000000,0.73746993
4.02500000,0.74852048
4.05000000,0.75954411
4.07500000,0.77000711
4.10000000,0.77980467
4.12500000,0.78933603
4.15000000,0.79834148
4.17500000,0.80702041
4.20000000,0.81520545
4.22500000,0.82279327
4.25000000,0.82973815
4.27500000,0.83636984
4.30000000,0.84250383
4.32500000,0.84780180
4.35000000,0.85261681
4.37500000,0.85686443
4.40000000,0.86007444
4.42500000,0.86265490
4.45000000,0.86421427
4.47500000,0.86539167
4.50000000,0.86545826
4.52500000,0.86478033
4.55000000,0.86338603
4.57500000,0.86114489
4.60000000,0.85839131
4.62500000,0.85453809
4.65000000,0.84963647
4.67500000,0.84411328
4.70000000,0.83800941
4.72500000,0.83151403
4.75000000,0.82382414
4.77500000,0.81628817
4.80000000,0.80819821
4.82500000,0.79935251
4.85000000,0.78953189
4.87500000,0.77923662
4.90000000,0.76891966
4.92500000,0.75819947
4.95000000,0.74719914
4.97500000,0.73564318


==> figs/data/tgv_merged_rr_et1e-4_data.csv <==
t,mp_sm_24,mp_sh_24,sp_24,mp_sm_32,mp_sh_32,sp_32,mp_sm_40,mp_sh_40,sp_40
0.000000000000000000e+00,4.687687483388808750e-04,4.687687483388806582e-04,4.687593733389140531e-04,4.687687497041569855e-04,4.687687497041569313e-04,4.687593747041625164e-04,4.687687499224214654e-04,4.687687499224215738e-04,4.687593749224233642e-04
4.999987499999980489e-02,4.681913007224848544e-04,4.681913007224850713e-04,4.681819365899075945e-04,4.681912889513482174e-04,4.681912889513490847e-04,4.681819248190371833e-04,4.681921013889130318e-04,4.681912866394135025e-04,4.681827376449252147e-04
9.999974999999956815e-02,4.676667439236581805e-04,4.676667439236587768e-04,4.676574067405334643e-04,4.676667233401539327e-04,4.676667233401553964e-04,4.676573861575167280e-04,4.676667197191879382e-04,4.676667190541733453e-04,4.676573825366495043e-04
1.499996250000019404e-01,4.684090829544493881e-04,4.684090829544502554e-04,4.683997532447646702e-04,4.684090507976047097e-04,4.684090507976059023e-04,4.683997210886447268e-04,4.684243147381054778e-04,4.684090439677345984e-04,4.684149838590563500e-04
1.999995000000069079e-01,4.698818281959472702e-04,4.698818281959483002e-04,4.698724550568824515e-04,4.698817827250462457e-04,4.698817827250482515e-04,4.698724095870691528e-04,4.698817734628922679e-04,4.698817736914949407e-04,4.698724003251153730e-04
2.499993750000118753e-01,4.711000147297931900e-04,4.711000147297944368e-04,4.710905822716055695e-04,4.710999570928813994e-04,4.710999570928834593e-04,4.710905246360632889e-04,4.710939940796306344e-04,4.710999463628206792e-04,4.710845622117092396e-04
2.999992500000168150e-01,4.720416007168656033e-04,4.720416007168666333e-04,4.720321328779854123e-04,4.720415300328390461e-04,4.720415300328409435e-04,4.720320621955420072e-04,4.720415175831209776e-04,4.720415175289101642e-04,4.720320497461473561e-04
3.499991250000217824e-01,4.730852853480868353e-04,4.730852853480879737e-04,4.730758030323994130e-04,4.730852021706238712e-04,4.730852021706261480e-04,4.730757198570447884e-04,4.730957750215713164e-04,4.730851879275533895e-04,4.730862932760744361e-04
3.999990000000267498e-01,4.746757818106180668e-04,4.746757818106194762e-04,4.746663096756034640e-04,4.746756890690851348e-04,4.746756890690872490e-04,4.746662169365595892e-04,4.746756753549977604e-04,4.746756733678055571e-04,4.746662032229333260e-04
4.499988750000317173e-01,4.772182076939148116e-04,4.772182076939161127e-04,4.772087297044724265e-04,4.772181020396190610e-04,4.772181020396215547e-04,4.772086240525390982e-04,4.772272112935085041e-04,4.772180844867825980e-04,4.772177308454154856e-04
4.999987500000366847e-01,4.801494348755394690e-04,4.801494348755410411e-04,4.801398433702385869e-04,4.801493089147968732e-04,4.801493089147995837e-04,4.801397174122111586e-04,4.801492869054173654e-04,4.801492885016010541e-04,4.801396954030903415e-04
5.499986250000208354e-01,4.824078021630683012e-04,4.824078021630701985e-04,4.823980527264874947e-04,4.824076555253488646e-04,4.824076555253519545e-04,4.823979060927276728e-04,4.823997136231654979e-04,4.824076314744228460e-04,4.823899676166242012e-04
5.999985000000049862e-01,4.843835381720527802e-04,4.843835381720546776e-04,4.843737762718106857e-04,4.843833697199029817e-04,4.843833697199063427e-04,4.843736078241433585e-04,4.843833440533369412e-04,4.843833410674732148e-04,4.843735821587915702e-04
6.499983749999891369e-01,4.874724737785652326e-04,4.874724737785674010e-04,4.874627952687549592e-04,4.874722720998689199e-04,4.874722720998719556e-04,4.874625935944879918e-04,4.874967562590895543e-04,4.874722377078938122e-04,4.874870742152124159e-04
6.999982499999732877e-01,4.916567409138890895e-04,4.916567409138913663e-04,4.916469955855994100e-04,4.916564948692379649e-04,4.916564948692412175e-04,4.916467495467522365e-04,4.916564537555082482e-04,4.916564537782119838e-04,4.916467084334346250e-04
7.499981249999574384e-01,4.956646909760354389e-04,4.956646909760372820e-04,4.956547275658180259e-04,4.956643955151599466e-04,4.956643955151637413e-04,4.956544321124905323e-04,4.956521188640410774e-04,4.956643461898769393e-04,4.956421574687711181e-04
7.999979999999415892e-01,4.991764258593742870e-04,4.991764258593762386e-04,4.991663235194788908e-04,4.991760650678335465e-04,4.991760650678370159e-04,4.991659627358796059e-04,4.991760044697974089e-04,4.991760037827893412e-04,4.991659021398359066e-04
8.499978749999257399e-01,5.030162742854059213e-04,5.030162742854078729e-04,5.030061626941578030e-04,5.030158226917545586e-04,5.030158226917573775e-04,5.030057111106802682e-04,5.030327914795656346e-04,5.030157456535602669e-04,5.030226793951752054e-04
8.999977499999098907e-01,5.076463492463054302e-04,5.076463492463078155e-04,5.076362176745035336e-04,5.076457904988094594e-04,5.076457904988128204e-04,5.076356589419703117e-04,5.076456990410931677e-04,5.076456960426956305e-04,5.076355674867190620e-04
9.499976249998940414e-01,5.128970214177889890e-04,5.128970214177914827e-04,5.128868117125302481e-04,5.128963291860086284e-04,5.128963291860126400e-04,5.128861194980587415e-04,5.129038053088286198e-04,5.128962133403341039e-04,5.128935942559284793e-04
9.999974999998781922e-01,5.184989988722740056e-04,5.184989988722761740e-04,5.184886367793174267e-04,5.184981173661563393e-04,5.184981173661602424e-04,5.184877552922758639e-04,5.184979717203911428e-04,5.184979717641020544e-04,5.184876096493675401e-04
1.049997374999862343e+00,5.240005117548077445e-04,5.240004497794270794e-04,5.239898450632184991e-04,5.239993255250473833e-04,5.239993255250512865e-04,5.239887208259515249e-04,5.239937507748185577e-04,5.239991490082183435e-04,5.239831379597158093e-04
1.099997249999846494e+00,5.293376520448928556e-04,5.293378628283200264e-04,5.293271117281721878e-04,5.293363202556746697e-04,5.293363202556784644e-04,5.293255691743273305e-04,5.293359305490627454e-04,5.293360494441021755e-04,5.293254469245422741e-04
1.149997124999830644e+00,5.353754829468715566e-04,5.353758136923486783e-04,5.353651177371363326e-04,5.353737799589896587e-04,5.353737799589936702e-04,5.353630840623345303e-04,5.353992542075542999e-04,5.353734229735985410e-04,5.353885617891137412e-04
1.199996999999814795e+00,5.425671822668413609e-04,5.425672188962634042e-04,5.425564904726954719e-04,5.425646598228705403e-04,5.425646598228740097e-04,5.425539314905342093e-04,5.425642431242695685e-04,5.425642595234937780e-04,5.425535254500981263e-04
1.249996874999798946e+00,5.500157624100775059e-04,5.500156151567725787e-04,5.500045643661488539e-04,5.500122788626425098e-04,5.500122788626466298e-04,5.500012281479127203e-04,5.500003315909135059e-04,5.500117835511273996e-04,5.499892799204838959e-04
1.299996749999783097e+00,5.570397065196843953e-04,5.570397995615548273e-04,5.570284416966508195e-04,5.570352260212394803e-04,5.570352260212438171e-04,5.570238682319302763e-04,5.570344605254532551e-04,5.570345139515175004e-04,5.570232355965795950e-04
1.349996624999767247e+00,5.643351528868582401e-04,5.643354347204206957e-04,5.643240267379193327e-04,5.643292295434886247e-04,5.643292295434927447e-04,5.643178217107864885e-04,5.643496982142383930e-04,5.643282394161170399e-04,5.643382864348659008e-04
1.399996499999751398e+00,5.726021627992411737e-04,5.726023239093670650e-04,5.725908934256116953e-04,5.725941483703406989e-04,5.725941483703442768e-04,5.725827181221988327e-04,5.725927661418338081e-04,5.725928500052781004e-04,5.725815010359648453e-04
1.449996374999735549e+00,5.815364465057470999e-04,5.815364874315000123e-04,5.815248587368085885e-04,5.815257555528537342e-04,5.815257555528575290e-04,5.815141271453115211e-04,5.815273947774165716e-04,5.815240322932190269e-04,5.815157688894110211e-04
1.499996249999719700e+00,5.906908482700369469e-04,5.906909065722231594e-04,5.906790109229892796e-04,5.906767601607570885e-04,5.906767601607607748e-04,5.906648648607438611e-04,5.906743900274297491e-04,5.906744210780467963e-04,5.906625628402703120e-04
1.549996124999703850e+00,6.000611360195621906e-04,6.000612170214173705e-04,6.000490737136152499e-04,6.000425647729650067e-04,6.000425647729682593e-04,6.000304218976887545e-04,6.000454914640628110e-04,6.000393779548911450e-04,6.000333470547564944e-04
1.599995999999688001e+00,6.097479967252728483e-04,6.097481308118768645e-04,6.097357572051926742e-04,6.097236286703027223e-04,6.097236286703059749e-04,6.097112556513686497e-04,6.097192257609852046e-04,6.097192966535554476e-04,6.097070103367963284e-04
1.649995874999672152e+00,6.199512022136364478e-04,6.199514297902149066e-04,6.199389148245391468e-04,6.199196585608826105e-04,6.199196585608854294e-04,6.199071444794055979e-04,6.199310109202031075e-04,6.199138618957971769e-04,6.199184923861730768e-04
1.699995749999656303e+00,6.309749840012107746e-04,6.309751575604212893e-04,6.309625437636557331e-04,6.309345027763591613e-04,6.309345027763615466e-04,6.309218901771225518e-04,6.309268165096577072e-04,6.309269038478375813e-04,6.309143793047394160e-04
1.749995624999640453e+00,6.426566782081639126e-04,6.426566742456470745e-04,6.426437729684978360e-04,6.426046471301741702e-04,6.426046471301757965e-04,6.425917472363968643e-04,6.425949919820821100e-04,6.425947063140584770e-04,6.425820994945026380e-04
1.799995499999624604e+00,6.544281720112071201e-04,6.544282166798732385e-04,6.544148704104884489e-04,6.543611318942064992e-04,6.543611318942085591e-04,6.543477872404292054e-04,6.543479698432290567e-04,6.543479945136947053e-04,6.543346931087957400e-04
1.849995374999608755e+00,6.663964036523402660e-04,6.663966716689713986e-04,6.663830873794405899e-04,6.663103121663122583e-04,6.663103121663139930e-04,6.662967301723411338e-04,6.663127291170678956e-04,6.662930387734458107e-04,6.662991375259435124e-04
1.899995249999592906e+00,6.792735446120166031e-04,6.792737701210460220e-04,6.792601155833611314e-04,6.791638796256616864e-04,6.791638796256621200e-04,6.791502284557780593e-04,6.791414745457847969e-04,6.791415849639193935e-04,6.791280489904624913e-04
1.949995124999577056e+00,6.930119902250197073e-04,6.930120373261626802e-04,6.929980901934097151e-04,6.928732510401121921e-04,6.928732510401123005e-04,6.928593081938139902e-04,6.928486154115992080e-04,6.928446811864351351e-04,6.928346784403746541e-04
1.999994999999561207e+00,7.070400057118063873e-04,7.070401064048000440e-04,7.070257238421996269e-04,7.068646387958465961e-04,7.068646387958461624e-04,7.068502612547624764e-04,7.068277108338090649e-04,7.068277623525913607e-04,7.068134553146223058e-04
2.049994874999545580e+00,7.214562565661672769e-04,7.214566946909401748e-04,7.214420261484300826e-04,7.212344950099413080e-04,7.212344950099401153e-04,7.212198325793302885e-04,7.212031889312131355e-04,7.211866579377815842e-04,7.211885237488728246e-04
2.099994749999529731e+00,7.366543503652544936e-04,7.366546616271900990e-04,7.366397431349090566e-04,7.363753749474570304e-04,7.363753749474550789e-04,7.363604646557404560e-04,7.363135011354902514e-04,7.363135750635402396e-04,7.362987466430014711e-04
2.149994624999513881e+00,7.524883840864195119e-04,7.524885880198750295e-04,7.524732592789617211e-04,7.521415272774630185e-04,7.521415272774594407e-04,7.521262094049513749e-04,7.520697979988169406e-04,7.520623530775791743e-04,7.520544807549487017e-04
2.199994499999498032e+00,7.687797539510938648e-04,7.687801879773594220e-04,7.687644993756482690e-04,7.683536903463169436e-04,7.683536903463133658e-04,7.683380155600975101e-04,7.682528436362640132e-04,7.682529507399057239e-04,7.682374111703442563e-04
2.249994374999482183e+00,7.858564958353937181e-04,7.858569255347857803e-04,7.858410010288881427e-04,7.853379872926768588e-04,7.853379872926714378e-04,7.853220793594470469e-04,7.852272938190390811e-04,7.852105337367735810e-04,7.852113937353280473e-04
2.299994249999466334e+00,8.037520046302310114e-04,8.037521985460070262e-04,8.037358604080486026e-04,8.031244178145427329e-04,8.031244178145368782e-04,8.031080980079231433e-04,8.029633360054482536e-04,8.029633784298882996e-04,8.029471135836220358e-04
2.349994124999450484e+00,8.221060638567835414e-04,8.221063667473589012e-04,8.220894898514702820e-04,8.213517551956052735e-04,8.213517551955986599e-04,8.213349003802472006e-04,8.211597445112279667e-04,8.211489655940126852e-04,8.211428895169755595e-04
2.399993999999434635e+00,8.410483426296214539e-04,8.410488612244498841e-04,8.410316320344773857e-04,8.401560796720942232e-04,8.401560796720845738e-04,8.401388799039014076e-04,8.399046884594761012e-04,8.399048126763821766e-04,8.398877706326975112e-04
2.449993874999418786e+00,8.609259425216016877e-04,8.609262683543904976e-04,8.609087073109420937e-04,8.598874888219993056e-04,8.598874888219874878e-04,8.598699630714926479e-04,8.595945140587603860e-04,8.595815201619239456e-04,8.595770066285003067e-04
2.499993749999402937e+00,8.814874239505761681e-04,8.814876566245573785e-04,8.814695283409778063e-04,8.802899049842690836e-04,8.802899049842563984e-04,8.802718147200956026e-04,8.799201269351185220e-04,8.799201804389743817e-04,8.799021772572848113e-04
2.549993624999387087e+00,9.025735231469533219e-04,9.025741064237682984e-04,9.025555127363757988e-04,9.012017749116151477e-04,9.012017749116015951e-04,9.011832222307684633e-04,9.007787838485782498e-04,9.007573238181839324e-04,9.007602373459758964e-04
2.599993499999371238e+00,9.247016147183874076e-04,9.247021509027522190e-04,9.246832938034956753e-04,9.231445148575274711e-04,9.231445148575126176e-04,9.231257052586484737e-04,9.226159445399614379e-04,9.226160660515240770e-04,9.225974110491019179e-04
2.649993374999355389e+00,9.478333259163565418e-04,9.478333521422755478e-04,9.478138711192834109e-04,9.460882019351427464e-04,9.460882019351251823e-04,9.460687776533982692e-04,9.454716014354243867e-04,9.454696725071785228e-04,9.454522095754275962e-04
2.699993249999339540e+00,9.711827790825312487e-04,9.711830312905653283e-04,9.711626605497291958e-04,9.692530892265711169e-04,9.692530892265526854e-04,9.692327840414397292e-04,9.685397862296701594e-04,9.685398513336382744e-04,9.685196763293754674e-04
2.749993124999323690e+00,9.950428431065453175e-04,9.950437593016241058e-04,9.950230576237784064e-04,9.929289835061011222e-04,9.929289835060800887e-04,9.929083505444849609e-04,9.921502053672074176e-04,9.921158827219005768e-04,9.921295937066129667e-04
2.799992999999307841e+00,1.020484710301697556e-03,1.020485306744725552e-03,1.020464504256539742e-03,1.018174503754168967e-03,1.018174503754146415e-03,1.018153768910831864e-03,1.017252801939510414e-03,1.017252928551706619e-03,1.017232364737045112e-03
2.849992874999291992e+00,1.047114707901827249e-03,1.047114672651949362e-03,1.047093048113835207e-03,1.044599107613043915e-03,1.044599107613019629e-03,1.044577558491023269e-03,1.043561288603483267e-03,1.043561696440612786e-03,1.043539782873932360e-03
2.899992749999276143e+00,1.073887580051630141e-03,1.073887914114384813e-03,1.073865228286704013e-03,1.071177075417816937e-03,1.071177075417788964e-03,1.071154479382371415e-03,1.070025158819844485e-03,1.070025243745048506e-03,1.070002818131418967e-03
2.949992624999260293e+00,1.101260796366536907e-03,1.101261591888914480e-03,1.101238447677505570e-03,1.098363482277964079e-03,1.098363482277934155e-03,1.098340433802672770e-03,1.097130758708217977e-03,1.097100257363203824e-03,1.097107757665053687e-03
2.999992499999244444e+00,1.130038765401845512e-03,1.130039254887863637e-03,1.130015702587395003e-03,1.126948162835600051e-03,1.126948162835567958e-03,1.126924706819101580e-03,1.125569338825131672e-03,1.125569443225562898e-03,1.125546167763608182e-03
3.049992374999228595e+00,1.159884232377735892e-03,1.159884971093759140e-03,1.159860628226267419e-03,1.156594326989639513e-03,1.156594326989608072e-03,1.156570081802015025e-03,1.155111143076945155e-03,1.155092625101126385e-03,1.155086945293187090e-03
3.099992249999212746e+00,1.190744521183150330e-03,1.190745724570293302e-03,1.190720816178612688e-03,1.187254844334023705e-03,1.187254844333990094e-03,1.187230037610003276e-03,1.185626483252675677e-03,1.185626665112385911e-03,1.185602146742865482e-03
3.149992124999196896e+00,1.223045214835947504e-03,1.223045664775065369e-03,1.223020080016846891e-03,1.219362752438366481e-03,1.219362752438329619e-03,1.219337280306954756e-03,1.217627399023262988e-03,1.217613133740893996e-03,1.217602006784011207e-03
3.199991999999181047e+00,1.256050023166059874e-03,1.256050112264551913e-03,1.256023111602940856e-03,1.252189223339053321e-03,1.252189223339013205e-03,1.252162347837546116e-03,1.250332812625147344e-03,1.250332833277202496e-03,1.250306081265287108e-03
3.249991874999165198e+00,1.289380731505892228e-03,1.289382495606233294e-03,1.289354541744659700e-03,1.285350012360311333e-03,1.285350012360271217e-03,1.285322189582823165e-03,1.283446162738715235e-03,1.283403206164033562e-03,1.283418391520602976e-03
3.299991749999149349e+00,1.324801813105157006e-03,1.324804199833063030e-03,1.324776491851350829e-03,1.320582107991849887e-03,1.320582107991808470e-03,1.320554518942183104e-03,1.318551752677174331e-03,1.318552092243808257e-03,1.318524995559979896e-03
3.349991624999133499e+00,1.363110725126691824e-03,1.363111007116735770e-03,1.363082714163285202e-03,1.358686804654644573e-03,1.358686804654601421e-03,1.358658634331023473e-03,1.356593204229296357e-03,1.356580534399519670e-03,1.356565131100012471e-03
3.399991499999117650e+00,1.402013469906182889e-03,1.402134913626178593e-03,1.402104357047895744e-03,1.397557725067314792e-03,1.397557725067268388e-03,1.397527319259984305e-03,1.395402715716786849e-03,1.395402714564383155e-03,1.395372429791559522e-03
3.449991374999101801e+00,1.440878333816335722e-03,1.441139762225261125e-03,1.441107842240292548e-03,1.437407697599684103e-03,1.436518918129050344e-03,1.436487152686315594e-03,1.434416530683141518e-03,1.434362236525732600e-03,1.434384830135162136e-03
3.499991249999085952e+00,1.481497618059035180e-03,1.482529094707098292e-03,1.482497281136867847e-03,1.481470798211633431e-03,1.477970741928604816e-03,1.477939061866537663e-03,1.475804599134769406e-03,1.475860966591379048e-03,1.475829849778565557e-03
3.549991124999070102e+00,1.566139178265544066e-03,1.527105556096996749e-03,1.527073014608672230e-03,1.523573655055088369e-03,1.522749867802440042e-03,1.522717443003628176e-03,1.521030535169788298e-03,1.520763160531268463e-03,1.520768418272603001e-03
3.599990999999054253e+00,1.590746719581201570e-03,1.573446744271130666e-03,1.573412496392415615e-03,1.578647311859011785e-03,1.569482595329308285e-03,1.569448461231030562e-03,1.568411034333985765e-03,1.567751913804228290e-03,1.567718187856438367e-03
3.649990874999038404e+00,1.646898696608874038e-03,1.621543943899782800e-03,1.621508483652577427e-03,1.621693484147380179e-03,1.618165777468368515e-03,1.618130396623254814e-03,1.624154718882823544e-03,1.616873911406710093e-03,1.616897623597496943e-03
3.699990749999022555e+00,1.693918884526153914e-03,1.671945982552619980e-03,1.671908996369592029e-03,1.682279192849372388e-03,1.669384888430665726e-03,1.669347964523974857e-03,1.677587289571694012e-03,1.668771994742496807e-03,1.668735365207443680e-03
3.749990624999006705e+00,1.741805026639697742e-03,1.723857707174151132e-03,1.723818733786387997e-03,1.738506385770857005e-03,1.722437271531397033e-03,1.722398329096410047e-03,1.732219894468897074e-03,1.722821862557379069e-03,1.722841775726850072e-03
3.799990499998990856e+00,1.834047507574145365e-03,1.778125995181268097e-03,1.778086685013130323e-03,1.788951593618938506e-03,1.778271772142122915e-03,1.778232427635032670e-03,1.789654535615453797e-03,1.780016414317004466e-03,1.779977833024413850e-03
3.849990374998975007e+00,1.892049580230977229e-03,1.836819746407048317e-03,1.836780409889333075e-03,1.864917619579489283e-03,1.839021322158491652e-03,1.838981856302426051e-03,1.862899321538231262e-03,1.842504472835901526e-03,1.842539865094151071e-03
3.899990249998959158e+00,1.942106474096266236e-03,1.898109170537142388e-03,1.898066757454375817e-03,1.936885510320045722e-03,1.902906091297998457e-03,1.902863460562141023e-03,1.928608138778042935e-03,1.908563714437688753e-03,1.908520844557683475e-03
3.949990124998943308e+00,1.999624180204581485e-03,1.958867139224277926e-03,1.958820962158550755e-03,2.005016260335909604e-03,1.966850722851952796e-03,1.966804260025634653e-03,2.004875824242217160e-03,1.975074622443478978e-03,1.975076307972326983e-03
3.999989999998927459e+00,2.075715907000133965e-03,2.021373688877646253e-03,2.021327286943438474e-03,2.084288605439257001e-03,2.033241512312790149e-03,2.033194700278174744e-03,2.067931907208366438e-03,2.044202070975889834e-03,2.044155872498499855e-03
4.049989874998911610e+00,2.146776488462049000e-03,2.089462336090924018e-03,2.089416525579251317e-03,2.144820218817886093e-03,2.106110135235125195e-03,2.106063747117718852e-03,2.154375489245930267e-03,2.119686231309576493e-03,2.119735616029301117e-03
4.099989749998895761e+00,2.196936886125057907e-03,2.161437479948207473e-03,2.161388832322857969e-03,2.271034282437477819e-03,2.184105409590315211e-03,2.184056020306972008e-03,2.245295660181425602e-03,2.199880047428965681e-03,2.199830235073428012e-03
4.149989624998879911e+00,2.330075794923636059e-03,2.234170350575060901e-03,2.234117951413771425e-03,2.301143429401966527e-03,2.264284346416812425e-03,2.264230916341368124e-03,2.327945515197079977e-03,2.281591741287448006e-03,2.281579912153570717e-03
4.199989499998864062e+00,2.419155290484547964e-03,2.309042660558431603e-03,2.308988422324599870e-03,2.411684586516896992e-03,2.347326643959442467e-03,2.347271081269959245e-03,2.419496285217405829e-03,2.365443938579592145e-03,2.365388192684124685e-03
4.249989374998848213e+00,2.466455778102034403e-03,2.387895102575321189e-03,2.387838945219644942e-03,2.464798013641577700e-03,2.433917217295611043e-03,2.433859639660759279e-03,2.482655230762343974e-03,2.452357502168375954e-03,2.452334766720041647e-03
4.299989249998832364e+00,2.510014405277189060e-03,2.470743570540252700e-03,2.470685548084875036e-03,2.548644164474743370e-03,2.522694346437042920e-03,2.522634834618719783e-03,2.564695201529481553e-03,2.541407920002889710e-03,2.541348398327760664e-03
4.349989124998816514e+00,2.585056290585072136e-03,2.558807335874137279e-03,2.558748734584214649e-03,2.632263430451113693e-03,2.614552592185201071e-03,2.614492582310708711e-03,2.662504224749914859e-03,2.634315346959555625e-03,2.634371881843233353e-03
4.399988999998800665e+00,2.666618856346378297e-03,2.651502343606253718e-03,2.651440556887429967e-03,2.742638818984353358e-03,2.709661315341766082e-03,2.709598010118166415e-03,2.765998894364512985e-03,2.732457329192412247e-03,2.732393031722073814e-03
4.449988874998784816e+00,2.762435347303523331e-03,2.744626481285319334e-03,2.744558235892598230e-03,2.814395668336983763e-03,2.803947479704859379e-03,2.803877372337635308e-03,2.850604580166830448e-03,2.831916054742669893e-03,2.831827883285781191e-03
4.499988749998768967e+00,2.833251991026059131e-03,2.838419079134733066e-03,2.838348171205216756e-03,2.899175351225866896e-03,2.897742851348158229e-03,2.897670165842033876e-03,2.938890782851039628e-03,2.931248365548997769e-03,2.931175379140529141e-03
4.549988624998753117e+00,2.921433408929702356e-03,2.938710230238302142e-03,2.938641431254486631e-03,3.015291395388490416e-03,2.997583756810878134e-03,2.997513638595227740e-03,3.045109151234891200e-03,3.035347387861727416e-03,3.035396780667440082e-03
4.599988499998737268e+00,2.984558034213579455e-03,3.045865454196707619e-03,3.045794357711463420e-03,3.131929706645488528e-03,3.103629607961742257e-03,3.103557485662705642e-03,3.143626391476405605e-03,3.144613496936595701e-03,3.144539500349331860e-03
4.649988374998721419e+00,3.059422598595598879e-03,3.152158300986679113e-03,3.152421076041443410e-03,3.210897821846480510e-03,3.207648291249913519e-03,3.207568074937080897e-03,3.250471386515200924e-03,3.251614220101310768e-03,3.251425550518614264e-03
4.699988249998705570e+00,3.175602556691299854e-03,3.297701471960885842e-03,3.256067880224346612e-03,3.293238850841048639e-03,3.310338779356155909e-03,3.306766130112888391e-03,3.333257928546708767e-03,3.354065338307267441e-03,3.353978840176569023e-03
4.749988124998689720e+00,3.241432882322412435e-03,3.376588609744941849e-03,3.361014913653790487e-03,3.390023128474407583e-03,3.408231258833483140e-03,3.405941014032307004e-03,3.444540288578592721e-03,3.461112962246209925e-03,3.457117108425678594e-03
4.799987999998673871e+00,3.323276204430780471e-03,3.477336853945967900e-03,3.468409086815677465e-03,3.485485485724223401e-03,3.541806642223696306e-03,3.507005946557560302e-03,3.549933897498118267e-03,3.572623731603657028e-03,3.562875512278354355e-03
4.849987874998658022e+00,3.400293514088894697e-03,3.572589040588233008e-03,3.575852858158807927e-03,3.574420375603562169e-03,3.620834702190274968e-03,3.608129410813231373e-03,3.654368648524726395e-03,3.677237195799149330e-03,3.669047580548796903e-03
4.899987749998642172e+00,3.482995138136310131e-03,3.677369237987478893e-03,3.682328092787460778e-03,3.641675528593085569e-03,3.711777336531470531e-03,3.707995687165507176e-03,3.763883668712153345e-03,3.779212618613473490e-03,3.773538305035585658e-03
4.949987624998626323e+00,3.564011510612719816e-03,3.769956649013118510e-03,3.786359486149187738e-03,3.748242389556724705e-03,3.810880589168454471e-03,3.804351956386807943e-03,3.853935463044590257e-03,3.875709230748363310e-03,3.872602213388337978e-03
4.999987499998610474e+00,3.645337867675394437e-03,3.855943196214217748e-03,3.887935077030135224e-03,3.835107226442265472e-03,3.895646570329676719e-03,3.897238167198103370e-03,3.937420991332739491e-03,3.966262761716436366e-03,3.964454323918131969e-03
5.049987374998594625e+00,3.698202899593690165e-03,3.946217299264665260e-03,3.992214195613169765e-03,3.925830902420192337e-03,3.985765464955306515e-03,3.993308844294704563e-03,4.022793444694520125e-03,4.054798446541336109e-03,4.053852582245365786e-03
5.099987249998578775e+00,3.815362126023498588e-03,4.059162313952553898e-03,4.101559616054020578e-03,4.017024042185978784e-03,4.085513463162841231e-03,4.096042051664769076e-03,4.109970444320119008e-03,4.146888109258709335e-03,4.144629138032270010e-03
5.149987124998562926e+00,3.922436654026132362e-03,4.154510392527749167e-03,4.211257488099085823e-03,4.105463614711754756e-03,4.191074302304110925e-03,4.198530404250647510e-03,4.190787117735490265e-03,4.241870322143837663e-03,4.229916433689842950e-03
5.199986999998547077e+00,3.963624620887755065e-03,4.312993083705338876e-03,4.318577901467141912e-03,4.186509906351627147e-03,4.312802033489297401e-03,4.294994741745401974e-03,4.263539872482765940e-03,4.311871335662067692e-03,4.305173955086636327e-03
5.249986874998531228e+00,4.052700813786995482e-03,4.310641251092057341e-03,4.429839618003980975e-03,4.273340012149870124e-03,4.377533581333006331e-03,4.390750282747600194e-03,4.339245024465238250e-03,4.386913223820803134e-03,4.377056629850785939e-03
5.299986749998515378e+00,4.120083389727790049e-03,4.401077877260416854e-03,4.551623103273530653e-03,4.349966661392218152e-03,4.459368198866014814e-03,4.492017654645923466e-03,4.406121131534089866e-03,4.448689670956170426e-03,4.452770601158407768e-03
5.349986624998499529e+00,4.198909227374366532e-03,4.508885731690548231e-03,4.682761617457299394e-03,4.449556526079158879e-03,4.550770021362364123e-03,4.595520960445023499e-03,4.486378349581584234e-03,4.519884881708674008e-03,4.528916360412542710e-03
5.399986499998483680e+00,4.301014308914999189e-03,4.639899455906660794e-03,4.820633397676141532e-03,4.526738631089297776e-03,4.637755033184237825e-03,4.697408528835566623e-03,4.537735745288090129e-03,4.583153004620661893e-03,4.601238135234576691e-03
5.449986374998467831e+00,4.366592968926771151e-03,4.768906075108852137e-03,4.964052285378967033e-03,4.590646103104523493e-03,4.726419086880409917e-03,4.799095386263063819e-03,4.596651559576945753e-03,4.643505839455465238e-03,4.670254169980809361e-03
5.499986249998451981e+00,4.445447671962059720e-03,4.908563311334647634e-03,5.112304001578564343e-03,4.666219217026637209e-03,4.823699550845711795e-03,4.903024859461226764e-03,4.651602051689574836e-03,4.711498322662455510e-03,4.738041512065165571e-03
5.549986124998436132e+00,4.530686471717696069e-03,5.016346018274800596e-03,5.264927743242446730e-03,4.723111139528299827e-03,4.913118775560601156e-03,5.012731512056027225e-03,4.711649964119131798e-03,4.773635908182850135e-03,4.807388361305889833e-03
5.599985999998420283e+00,4.618996247537779549e-03,5.165210319608820252e-03,5.415512128397121858e-03,4.796369518741088259e-03,5.027191616079242607e-03,5.130549411744003349e-03,4.795488808325539844e-03,4.843675697739817723e-03,4.880486034694122427e-03
5.649985874998404434e+00,4.693554916968946909e-03,5.289105592973170240e-03,5.554203810960904944e-03,4.878104792651091759e-03,5.125142477450675416e-03,5.252789866791851732e-03,4.849187266987318133e-03,4.933768595323253202e-03,4.955122752457210428e-03
5.699985749998388584e+00,4.783267575278766365e-03,5.396826699327480006e-03,5.677088551700243922e-03,4.954344153328855971e-03,5.210746204677183663e-03,5.371419343047250869e-03,4.891814047729104060e-03,4.991394355020820593e-03,5.026543869464601515e-03
5.749985624998372735e+00,4.880377623871880351e-03,5.505284583432726656e-03,5.795589789421214458e-03,5.040591991769752776e-03,5.296258765427754034e-03,5.486530463816505915e-03,4.958136426452771674e-03,5.055249090575105950e-03,5.097766040399975135e-03
5.799985499998356886e+00,4.941322562916614092e-03,5.617540733744800022e-03,5.921117351024565365e-03,5.102931581284345097e-03,5.379922088883031667e-03,5.604986671808964531e-03,5.009164805057211844e-03,5.121060465382523512e-03,5.177077853896022881e-03
5.849985374998341037e+00,5.023947383561798603e-03,5.728824194308798634e-03,6.051165152490667505e-03,5.214991602628690423e-03,5.483477320899936454e-03,5.725621980408331091e-03,5.081890011916985993e-03,5.202248536955896008e-03,5.265239874539189013e-03
5.899985249998325187e+00,5.108219758335524364e-03,5.828993423878174075e-03,6.180029154906755903e-03,5.261780335083368794e-03,5.599315222911361786e-03,5.839528936474941076e-03,5.151870938084461907e-03,5.285288941845793162e-03,5.356384502917178013e-03
5.949985124998309338e+00,5.214240129634363334e-03,5.890106288067194218e-03,6.309379531082884643e-03,5.308917323938316946e-03,5.695972371746954067e-03,5.942446233250041343e-03,5.242998293518785248e-03,5.352606956186663906e-03,5.450118800493953565e-03
5.999984999998293489e+00,5.295258580941369399e-03,5.955055608408684441e-03,6.450824721019337085e-03,5.371737581561449731e-03,5.809915838714779616e-03,6.038089954782279237e-03,5.306711815505039780e-03,5.418671495604999652e-03,5.548675500917261104e-03
6.049984874998277640e+00,5.395952127967801153e-03,5.977357584396444413e-03,6.620929432384776644e-03,5.435089582366848908e-03,5.934045794468116065e-03,6.130555121728207581e-03,5.376599596135109294e-03,5.488296803763509889e-03,5.651853619701362359e-03
6.099984749998261790e+00,5.448442972739815301e-03,6.044188742363316470e-03,6.829609048859254690e-03,5.525490367212681359e-03,6.013564637881861803e-03,6.222082275139935448e-03,5.455160635790513683e-03,5.589914489894627983e-03,5.755672536587763677e-03
6.149984624998245941e+00,5.576222888381155568e-03,6.126984038112893299e-03,7.069709164038756079e-03,5.608119031163634124e-03,6.158872068104236791e-03,6.314040692310453687e-03,5.543133207613262954e-03,5.657847808965108145e-03,5.855216569730358270e-03
6.199984499998230092e+00,5.631232711093702055e-03,6.172512972673094636e-03,7.310818617122982234e-03,5.712481245936059000e-03,6.232648760072539984e-03,6.402811105758343495e-03,5.639272411348768277e-03,5.738999943643238039e-03,5.944016920175715021e-03
6.249984374998214243e+00,5.732213609542863124e-03,6.268297678991778532e-03,7.524374657593015103e-03,5.791998467347118928e-03,6.263064886193257276e-03,6.474927007902941435e-03,5.706416709371517869e-03,5.821148704217475947e-03,6.018808722864819709e-03
6.299984249998198393e+00,5.752127190021280069e-03,6.342010399727914319e-03,7.698109846484585406e-03,5.837124814110980844e-03,6.304673210917353249e-03,6.520690751137029305e-03,5.783093298900966912e-03,5.911098505851498756e-03,6.087634169578366727e-03
6.349984124998182544e+00,5.815053672864401065e-03,6.398515922252785010e-03,7.841230535959227768e-03,5.895249543230876924e-03,6.267455212142752051e-03,6.548903668397642805e-03,5.874251673590839828e-03,5.991103025156823900e-03,6.158752168085119584e-03
6.399983999998166695e+00,5.865324256259120579e-03,6.470727811457368216e-03,7.947005775863500224e-03,5.957619613891816657e-03,6.276119270923841663e-03,6.573018212669218090e-03,5.937823740901257939e-03,6.080072247458796243e-03,6.234210365682494280e-03
6.449983874998150846e+00,5.907865879388659973e-03,6.514836821559437212e-03,8.001264455604657419e-03,5.987791731207870415e-03,6.277120215729606670e-03,6.601302396652799012e-03,6.028531426178085177e-03,6.162350542053217015e-03,6.311774473351202015e-03
6.499983749998134996e+00,5.909228645029217415e-03,6.503886906323356164e-03,8.009140230160355714e-03,6.024585076512974612e-03,6.318664680008539807e-03,6.635256650016764339e-03,6.082006384935159313e-03,6.246530655255900025e-03,6.386093199063223175e-03
6.549983624998119147e+00,5.903735818465304444e-03,6.527288219299683461e-03,7.987202002304502613e-03,6.073796636075334994e-03,6.345408020864123227e-03,6.673508919129171081e-03,6.165283652705504797e-03,6.341300008274478560e-03,6.448272196569880717e-03
6.599983499998103298e+00,5.910086818671920345e-03,6.489046744699881672e-03,7.973541083828798726e-03,6.139314441842051544e-03,6.370880695735860189e-03,6.715280666060082643e-03,6.242976293501543289e-03,6.392880931865545756e-03,6.497472272279509499e-03
6.649983374998087449e+00,5.903662417158560792e-03,6.468554968008367531e-03,7.987399915489707541e-03,6.191980324695046597e-03,6.418943265493825580e-03,6.760916679016301147e-03,6.310406149854813629e-03,6.445164370961424527e-03,6.539648144201678712e-03
6.699983249998071599e+00,5.940221399147218619e-03,6.425190871138125072e-03,8.028124374910306990e-03,6.243579486459309436e-03,6.446661159464183409e-03,6.812653422919189364e-03,6.375740675256393736e-03,6.498366732610635563e-03,6.579369722723624712e-03
6.749983124998055750e+00,5.954844558177329814e-03,6.414886057060438691e-03,8.108437745963110316e-03,6.295660076924399808e-03,6.504371751934034246e-03,6.876224989989527213e-03,6.434576073284768889e-03,6.529724820653435603e-03,6.620563192443966460e-03
6.799982999998039901e+00,5.990822050982884395e-03,6.452840353980619607e-03,8.224426296644975903e-03,6.390785086164661732e-03,6.574786234758206796e-03,6.954715011639588801e-03,6.507342673755633911e-03,6.576408339948015651e-03,6.670964978763136224e-03
6.849982874998024052e+00,6.055542481401106174e-03,6.476051279105156551e-03,8.352456486509930722e-03,6.462577497442669253e-03,6.647689474565031398e-03,7.041976053883435178e-03,6.576978496539843781e-03,6.631433445348056989e-03,6.734317955948971104e-03
6.899982749998008202e+00,6.065221973704501557e-03,6.520046386266500384e-03,8.478928481493848424e-03,6.530888307571917906e-03,6.724297322510478132e-03,7.130821245487060228e-03,6.651321709583824827e-03,6.688481494263187263e-03,6.805197712268914664e-03
6.949982624997992353e+00,6.132081430945512945e-03,6.561688808892544508e-03,8.594435956992191317e-03,6.619814311166673064e-03,6.800772433370535705e-03,7.222078759916317203e-03,6.743335971600700543e-03,6.764683771747564793e-03,6.884731247753177186e-03
6.999982499997976504e+00,6.117168661674143512e-03,6.628316079717698137e-03,8.677649318656216818e-03,6.684885171673498987e-03,6.877690552327470758e-03,7.321262412569148371e-03,6.829443775697476016e-03,6.847590607999393640e-03,6.975977416887953371e-03
7.049982374997960655e+00,6.153305550858481632e-03,6.700056775788155311e-03,8.740329409902970748e-03,6.749680524797101698e-03,6.998399146823086441e-03,7.428960399741805706e-03,6.934217941003328542e-03,6.932631216918293954e-03,7.077147526714799158e-03
7.099982249997944805e+00,6.249194206535119318e-03,6.739489738720874819e-03,8.819483644379405227e-03,6.856619960792460777e-03,7.092172413519148497e-03,7.543394129547486594e-03,7.034056580476849216e-03,7.043766495032622449e-03,7.186070783294360061e-03
7.149982124997928956e+00,6.241913263619133442e-03,6.839971285904970950e-03,8.920358386084242461e-03,6.950457329223638965e-03,7.184047568121778617e-03,7.661172434481181882e-03,7.127694531263014874e-03,7.151616592588417101e-03,7.305460278575692627e-03
7.199981999997913107e+00,6.288022560782591253e-03,6.901348440226970186e-03,9.014166276369499006e-03,7.041739980525363145e-03,7.291612035982058745e-03,7.777832318045148526e-03,7.240875542662015933e-03,7.270580295664614764e-03,7.430795926567119493e-03
7.249981874997897258e+00,6.337510344766070919e-03,7.014733705945453562e-03,9.077623307206624664e-03,7.141423759383321891e-03,7.417220035125141053e-03,7.896415498630186131e-03,7.351833591114274175e-03,7.407309804204791244e-03,7.558678760721705345e-03
7.299981749997881408e+00,6.371652013937064395e-03,7.087917857208090970e-03,9.116604000739186864e-03,7.230202634078181263e-03,7.534505395754539751e-03,8.026539885096497032e-03,7.478385659714507569e-03,7.530318461015352016e-03,7.694921737813065384e-03
7.349981624997865559e+00,6.422331680518643046e-03,7.182579477356214152e-03,9.141113319905937867e-03,7.372951988971834965e-03,7.669951135784602685e-03,8.170717809368803833e-03,7.592388868823655643e-03,7.686043650463937962e-03,7.845306691724880307e-03
7.399981499997849710e+00,6.484759904636377623e-03,7.321780962432858191e-03,9.178014651154300582e-03,7.456808870882868090e-03,7.775412345512307775e-03,8.319925091133854519e-03,7.725814139381577579e-03,7.837296894624569410e-03,8.004386759131577531e-03
7.449981374997833861e+00,6.514990304094346943e-03,7.407067521854349482e-03,9.238543118907203630e-03,7.573419962577239775e-03,7.894150631557359313e-03,8.476099226710845369e-03,7.874537230593619749e-03,8.007374709352759953e-03,8.173277897240103021e-03
7.499981249997818011e+00,6.562712217813553711e-03,7.538265664181713691e-03,9.318250786427034749e-03,7.702448384480986739e-03,8.022016920350209107e-03,8.653872836251762235e-03,8.038302852680844976e-03,8.162944431352455593e-03,8.349376843146771518e-03
7.549981124997802162e+00,6.654106835469302157e-03,7.614954667909139621e-03,9.412394920285208424e-03,7.851563219278979294e-03,8.131495900823484252e-03,8.844874890411887416e-03,8.174589691382991991e-03,8.317217334843215668e-03,8.517868142855475333e-03
7.599980999997786313e+00,6.680406066547869490e-03,7.748856695278351532e-03,9.531663327044513981e-03,7.928059560162459274e-03,8.258763436667026017e-03,8.983522129847392249e-03,8.322860579076118287e-03,8.454005058410155732e-03,8.670714551313981819e-03
7.649980874997770464e+00,6.738996262789556310e-03,7.865449077635386019e-03,9.683783189430736349e-03,8.037284540141232531e-03,8.384002766509461579e-03,9.107333908674370565e-03,8.458253947078954102e-03,8.586787106077384962e-03,8.817328383072765494e-03
7.699980749997754614e+00,6.846170420901301172e-03,7.988940585754595800e-03,9.841623509452815735e-03,8.144894807323818653e-03,8.494659895801342717e-03,9.230320408802250923e-03,8.561572936041419654e-03,8.721962684977036667e-03,8.960320108188700103e-03
7.749980624997738765e+00,6.901377517716572943e-03,8.114798428324764001e-03,9.962656284034209636e-03,8.223056682401743908e-03,8.609688035370832021e-03,9.370873225159935885e-03,8.698033053018213931e-03,8.845911111402839783e-03,9.098340555104653116e-03
7.799980499997722916e+00,6.979059851860132044e-03,8.194242740702213992e-03,1.003260004430307425e-02,8.291074956060776394e-03,8.724675041939742789e-03,9.473928616862015845e-03,8.790182300967716578e-03,8.981495131338534596e-03,9.238009468536385188e-03
7.849980374997707067e+00,7.042270210437891718e-03,8.258967030612379689e-03,1.007203911420272852e-02,8.393539474430411831e-03,8.834861502135448949e-03,9.587813057494908725e-03,8.924660994739732484e-03,9.129090311817163531e-03,9.382273763711798664e-03
7.899980249997691217e+00,7.130153211249425256e-03,8.265669258595830307e-03,1.011507113720071932e-02,8.463163098272670493e-03,8.989409952877319004e-03,9.722129935829298963e-03,9.029976471070537067e-03,9.266708426493630579e-03,9.522653536492804022e-03
7.949980124997675368e+00,7.195355631525486052e-03,8.292909334202208660e-03,1.016527979717201692e-02,8.566647045919138434e-03,9.133767755800398930e-03,9.862990882363574865e-03,9.135629350588096026e-03,9.399380816566329025e-03,9.653006542629263137e-03
7.999979999997659519e+00,7.225445948218530215e-03,8.362313807445840783e-03,1.022352135456015658e-02,8.649999632130901672e-03,9.274322993072705440e-03,1.001040331894095282e-02,9.230444323907060003e-03,9.507792854653454931e-03,9.780438276112407917e-03
8.049979874997976736e+00,7.286513778795879019e-03,8.384630157934867128e-03,1.030186077847399136e-02,8.748498951375810115e-03,9.409240277784650455e-03,1.016765785069655148e-02,9.334548205705664112e-03,9.647939069639647688e-03,9.915444282291204989e-03
8.099979749998293954e+00,7.383737102725651362e-03,8.448452287580060852e-03,1.038810648769768544e-02,8.845654340382752903e-03,9.554441861372664491e-03,1.033784626953437522e-02,9.421173603876771205e-03,9.800297834491489279e-03,1.005602571552974278e-02
8.149979624998611172e+00,7.413066452422335979e-03,8.530577586645901253e-03,1.045623834379145155e-02,8.929061396168608625e-03,9.723410701759103991e-03,1.051267710831408839e-02,9.544528697633714726e-03,9.931487512506931986e-03,1.019406328970722322e-02
8.199979499998928389e+00,7.465912860912736829e-03,8.604532569474141260e-03,1.049860436441313154e-02,9.021820933545731877e-03,9.881660491438858801e-03,1.067053615202699472e-02,9.626660487060182542e-03,1.005418768158573319e-02,1.033446266348382776e-02
8.249979374999245607e+00,7.489757283639676515e-03,8.610355642528728232e-03,1.051360946622573178e-02,9.071976853233508845e-03,1.003872081131685842e-02,1.076416912478499535e-02,9.728313236675383002e-03,1.021280725183505711e-02,1.048510710866371910e-02
8.299979249999562825e+00,7.553342741716125366e-03,8.642930144821205432e-03,1.048648803829008852e-02,9.117549926383689343e-03,1.013784209909648903e-02,1.079748471693514969e-02,9.814306904486822317e-03,1.037352153312125387e-02,1.062955717552821651e-02
8.349979124999880042e+00,7.544725241154095347e-03,8.639124220594082693e-03,1.043615654336626196e-02,9.141198828136075025e-03,1.016720842701573924e-02,1.085069247769841760e-02,9.900452347029707612e-03,1.049564295004788532e-02,1.075154560699753854e-02
8.399979000000197260e+00,7.561977498141258386e-03,8.600676504419785262e-03,1.040448381440272144e-02,9.149885577011601656e-03,1.023584683874325524e-02,1.096825623196541998e-02,9.921066421851077594e-03,1.061474098102392974e-02,1.087834032511823638e-02
8.449978875000514478e+00,7.595459481971489346e-03,8.623943751059463120e-03,1.040266997794906528e-02,9.172495059141215490e-03,1.031184446348204671e-02,1.112476183270804525e-02,9.965797804585544220e-03,1.081655059463356924e-02,1.105507730396049909e-02
8.499978750000831695e+00,7.615952647697921823e-03,8.577578289487255980e-03,1.042527595067911997e-02,9.168027775820644307e-03,1.038319244217715542e-02,1.127428306199476302e-02,1.003039409894194989e-02,1.099015378463274843e-02,1.123384803917979423e-02
8.549978625001148913e+00,7.591247465938913939e-03,8.541506771919121430e-03,1.042763463408067671e-02,9.203343732135023728e-03,1.043713609247156476e-02,1.141705135721726716e-02,1.006055855665913441e-02,1.110312181789119799e-02,1.134133416970191897e-02
8.599978500001466131e+00,7.594690517813177180e-03,8.531576298491033022e-03,1.037454845660216139e-02,9.214714618092600257e-03,1.048517527462813209e-02,1.157095808667826103e-02,1.007712177923656902e-02,1.121696746089815080e-02,1.145761695728647958e-02
8.649978375001783348e+00,7.575112191762545244e-03,8.493231402076389935e-03,1.027699061369380905e-02,9.245727849662890852e-03,1.054141311822774131e-02,1.167639801307497616e-02,1.008742987859505107e-02,1.131591819761388826e-02,1.156679190450382762e-02
8.699978250002100566e+00,7.551679384115775155e-03,8.415482486180481461e-03,1.017386714087242967e-02,9.219975844125070236e-03,1.055629011333032719e-02,1.177467119540398337e-02,1.007758649538705031e-02,1.134252001745655533e-02,1.160424936208637355e-02
8.749978125002417784e+00,7.509935234057375612e-03,8.388001056820665324e-03,1.010134876127309969e-02,9.183493589732680262e-03,1.054000627230313770e-02,1.184343870707547583e-02,1.005764760674150021e-02,1.138485670176129193e-02,1.169547190190484663e-02
8.799978000002735001e+00,7.453549852839438244e-03,8.291768058794165425e-03,1.004955165783485982e-02,9.144861683281751280e-03,1.048445628488530422e-02,1.181234158253409265e-02,1.000844816781431765e-02,1.145293667053038332e-02,1.183425332977127223e-02
8.849977875003052219e+00,7.412566792692561538e-03,8.187438117501725371e-03,9.992920097417990963e-03,9.106363351420771954e-03,1.031377558557440913e-02,1.171674344876464345e-02,9.947613485086612486e-03,1.146826568572767262e-02,1.192336518204186596e-02
8.899977750003369437e+00,7.354074250057917456e-03,8.121328367109516971e-03,9.923164009101015023e-03,9.037878301137419745e-03,1.014588718328580420e-02,1.164012802777966531e-02,9.906070585537286519e-03,1.141213167633877389e-02,1.192308583343093878e-02
8.949977625003686654e+00,7.283573746179061899e-03,8.027847142155233179e-03,9.848009613410495591e-03,9.000542417301917245e-03,1.002766408439077425e-02,1.153425517281030099e-02,9.819854743636280414e-03,1.131547831999614277e-02,1.187860409456012803e-02
8.999977500004003872e+00,7.203846995926188601e-03,7.990192456526868520e-03,9.779740866920487094e-03,8.939678583532261955e-03,9.916658911510698587e-03,1.137237063122946597e-02,9.737434846808898717e-03,1.119233031276788831e-02,1.181383342788272332e-02
9.049977375004321090e+00,7.142353804581791539e-03,7.919061019548917849e-03,9.727762010659557479e-03,8.831836380309399451e-03,9.792973993771733263e-03,1.120323080638548768e-02,9.660278576806395623e-03,1.110895665864690234e-02,1.174637226719681821e-02
9.099977250004638307e+00,7.083244179554854317e-03,7.867067054544199176e-03,9.700561465221618079e-03,8.762604036984721068e-03,9.664830348144167263e-03,1.104698315733691587e-02,9.568142454001633129e-03,1.104334667541942948e-02,1.171406246254003483e-02
9.149977125004955525e+00,7.035162079398262457e-03,7.803730567671613751e-03,9.682332459237405139e-03,8.715967823846376347e-03,9.531145868620399114e-03,1.088273748394006681e-02,9.496672004586731441e-03,1.100954886173066867e-02,1.168590598587911436e-02
9.199977000005272743e+00,6.967373887060678180e-03,7.715315624203009093e-03,9.649233137233053162e-03,8.642207749836223335e-03,9.438897725266931493e-03,1.071658494130274357e-02,9.452774625746823006e-03,1.094745378864292462e-02,1.163082436581027758e-02
9.249976875005589960e+00,6.905707232780724895e-03,7.662970196204063264e-03,9.605367035201354056e-03,8.548763176725435523e-03,9.327928759785296398e-03,1.057472628403289053e-02,9.373238603486898357e-03,1.087074858229819876e-02,1.157609587750728190e-02
9.299976750005907178e+00,6.862630669107983201e-03,7.609493795246599634e-03,9.561076845313981956e-03,8.487217954293309330e-03,9.217059188829781341e-03,1.045707513488210519e-02,9.309653542071397517e-03,1.081834905562219576e-02,1.153600835037899355e-02
9.349976625006224396e+00,6.822728713857844490e-03,7.544314942795092745e-03,9.513289329764309035e-03,8.412242491846024309e-03,9.154049589688607880e-03,1.035111792376881140e-02,9.267856965496373486e-03,1.071917949921978586e-02,1.148530916749766935e-02
9.399976500006541613e+00,6.777420579231183996e-03,7.461401719872331334e-03,9.459681275121348612e-03,8.357747389130379401e-03,9.084971196681203287e-03,1.026148269103362674e-02,9.204428544610130172e-03,1.063367439885687035e-02,1.143060709238939536e-02
9.449976375006858831e+00,6.719931354993106259e-03,7.427457840308069811e-03,9.403682417396237378e-03,8.316881878331062322e-03,9.052221949562212766e-03,1.019795995198824121e-02,9.168803292194696933e-03,1.055485790741290258e-02,1.139180185582107548e-02
9.499976250007176048e+00,6.641765551077076328e-03,7.360774029555534718e-03,9.343565669766133036e-03,8.278892828458709122e-03,8.990914409653898501e-03,1.015225964193076404e-02,9.138654852108882981e-03,1.047122375017418838e-02,1.137732906063787866e-02
9.549976125007493266e+00,6.614595386799751973e-03,7.292358910877770432e-03,9.277050933426289614e-03,8.217064102909956216e-03,8.956263547603626404e-03,1.011386006531224402e-02,9.103353056392577899e-03,1.040382964982169631e-02,1.137512449823160909e-02
9.599976000007810484e+00,6.563528606400232009e-03,7.243823102134998304e-03,9.209707638920530334e-03,8.169086013334868682e-03,8.933468730783131889e-03,1.008137716301660963e-02,9.097278618433174771e-03,1.033299602911903238e-02,1.137042164048871970e-02
9.649975875008127701e+00,6.498907223209613934e-03,7.207687978906172216e-03,9.149334119430224677e-03,8.156295008498614177e-03,8.897326807381082669e-03,1.005917713108571247e-02,9.070792694816602955e-03,1.027202985320194162e-02,1.134529670097964016e-02
9.699975750008444919e+00,6.439131669551263239e-03,7.134828646828613417e-03,9.094496407903867458e-03,8.163418637206640294e-03,8.867244315199357754e-03,1.004970895217641332e-02,9.046506637091085781e-03,1.021633939760956296e-02,1.128342887597586809e-02
9.749975625008762137e+00,6.410306678597861227e-03,7.110993060202344326e-03,9.045093138458446674e-03,8.115037646537733365e-03,8.839372959613088498e-03,1.004569698712571429e-02,9.031488761107835453e-03,1.016046378303582694e-02,1.119795023627961905e-02
9.799975500009079354e+00,6.367378514413137014e-03,7.041772246057177199e-03,9.007027292722659395e-03,8.092390569208629536e-03,8.801358622091406611e-03,1.003701385830358186e-02,9.030888670468372598e-03,1.010132426045464923e-02,1.111763229867514767e-02
9.849975375009396572e+00,6.338209296038841908e-03,7.012458725728576252e-03,8.977835175904131521e-03,8.044227375889275583e-03,8.784320884748361355e-03,1.001364842947055980e-02,9.024326563510659191e-03,1.006489359859509373e-02,1.103299901276844248e-02
9.899975250009713790e+00,6.291461114350956584e-03,6.972079075649126670e-03,8.949946039668319267e-03,8.022355308370412649e-03,8.748322182238858769e-03,9.973273647271074793e-03,9.003350412560603977e-03,9.980412719646811898e-03,1.095488858357484933e-02
9.949975125010031007e+00,6.251432218659589909e-03,6.930754686931695462e-03,8.928364782703581901e-03,8.016921441549187607e-03,8.711378566013311397e-03,9.919254704851760904e-03,8.983914923876521255e-03,9.905039881096507418e-03,1.088489552200042759e-02
9.999975000010348225e+00,6.254502695190959811e-03,6.903705325089844365e-03,8.921727654176201880e-03,7.988917280278173827e-03,8.684132197842364675e-03,9.861426471471619951e-03,8.991863415275183277e-03,9.840618980596215967e-03,1.081345404599438551e-02
1.004997487501066544e+01,6.192754523660319935e-03,6.892358543222682453e-03,8.926238329290306361e-03,7.967580736295061528e-03,8.643533162571749584e-03,9.796097860030203441e-03,8.977037127114527448e-03,9.769782296933081714e-03,1.072386004703274401e-02
1.009997475001098266e+01,6.170695859436277700e-03,6.840952509516393457e-03,8.935084465718794514e-03,7.949059302167583996e-03,8.598811911385648848e-03,9.712409672331031099e-03,8.948912586406169989e-03,9.693136330882661314e-03,1.062812130986261379e-02
1.014997462501129988e+01,6.158302606541085633e-03,6.816040245473055717e-03,8.950685121222892726e-03,7.917935560442778201e-03,8.531858813196001659e-03,9.616365113036264359e-03,8.947524208176141358e-03,9.617237132385006437e-03,1.054994893615200484e-02
1.019997450001161710e+01,6.155718728517244921e-03,6.790895339833081731e-03,8.970808859100327590e-03,7.894045320832956264e-03,8.483826367266395982e-03,9.517254283452443106e-03,8.924982611834449131e-03,9.566887808338829513e-03,1.048865860959890400e-02
1.024997437501193431e+01,6.116570920311127646e-03,6.768490720251537501e-03,8.984090324160472901e-03,7.873610845271022951e-03,8.420988657872706742e-03,9.411709665518668694e-03,8.907642563264457983e-03,9.505405634529727130e-03,1.043253992723241520e-02
1.029997425001225153e+01,6.068152205401407956e-03,6.778644237908992322e-03,8.987527460537441878e-03,7.859986791226894129e-03,8.355767463992360214e-03,9.306849868890701427e-03,8.885325959653309416e-03,9.441460022678139358e-03,1.036999444044527270e-02
1.034997412501256875e+01,6.054268237826812733e-03,6.767620623012998195e-03,8.983502908944656501e-03,7.826149189882222051e-03,8.297320458613442751e-03,9.214375394232079616e-03,8.851726437274011136e-03,9.377182542355056230e-03,1.029910618373576850e-02
1.039997400001288597e+01,6.030922489712191997e-03,6.732875922021677902e-03,8.968941201682123499e-03,7.780415320527326629e-03,8.222872814412954603e-03,9.131007058000805560e-03,8.830570539688728862e-03,9.296587851796335109e-03,1.022014080360936043e-02
1.044997387501320318e+01,6.009073301131816723e-03,6.720447658924643200e-03,8.943194002699829739e-03,7.755713528362264547e-03,8.160692675974584240e-03,9.048802813477498791e-03,8.792064450997692793e-03,9.219496362845008147e-03,1.013505157088003331e-02
1.049997375001352040e+01,5.982543767566567486e-03,6.696824549211659316e-03,8.915110769770235796e-03,7.703395826812016456e-03,8.081330306222669901e-03,8.971925598855959999e-03,8.772430070947332542e-03,9.150455186024962842e-03,1.005044772103732241e-02
1.054997362501383762e+01,5.931670487706748249e-03,6.707005741968921457e-03,8.889140230707495011e-03,7.652055184761195547e-03,8.016306011629927009e-03,8.904018889328622552e-03,8.712663815446429830e-03,9.063750232774458321e-03,9.967994328190746267e-03
1.059997350001415484e+01,5.916688471281868374e-03,6.673521268780851709e-03,8.858027695771056309e-03,7.594089442102597634e-03,7.937738467136665893e-03,8.841595468340212802e-03,8.682138010422018118e-03,8.987368595994388309e-03,9.881231668994596568e-03
1.064997337501447205e+01,5.911437404880958910e-03,6.640139392581911187e-03,8.820875421891964663e-03,7.547840780671505843e-03,7.870959368049632726e-03,8.787947931020376191e-03,8.627954738434549797e-03,8.912081537299443301e-03,9.789372118996768346e-03
1.069997325001478927e+01,5.878074385112773761e-03,6.628861628969259269e-03,8.785166280005047429e-03,7.494345909316070704e-03,7.806861222087742302e-03,8.748275550533844008e-03,8.594203633284841146e-03,8.839668466026394736e-03,9.697359346049453863e-03
1.074997312501510649e+01,5.876158597037024235e-03,6.626385426120751793e-03,8.751781261372522727e-03,7.462419280180595388e-03,7.733150258292368663e-03,8.716212933726402712e-03,8.543650127213846951e-03,8.776679007511068928e-03,9.604903564074574948e-03
1.079997300001542371e+01,5.824543437285846156e-03,6.596268403032804796e-03,8.717228605154917973e-03,7.392005589159631775e-03,7.674229090276256382e-03,8.684916553893470142e-03,8.501551559281146989e-03,8.705594290407268204e-03,9.515162333045692339e-03
1.084997287501574093e+01,5.815929684078435455e-03,6.572200190235097904e-03,8.685306382025134025e-03,7.331898316320533023e-03,7.612807154825493652e-03,8.658428336778519266e-03,8.432040119109293630e-03,8.646384881911037268e-03,9.436159388392014249e-03
1.089997275001605814e+01,5.808468275700703377e-03,6.542532743955435659e-03,8.656128844512460743e-03,7.303825510962362599e-03,7.566880429910992877e-03,8.640749365540743160e-03,8.385010447059276784e-03,8.589179355118048420e-03,9.365013447518865872e-03
1.094997262501637536e+01,5.779434096184875129e-03,6.518282117770513202e-03,8.621019854998872647e-03,7.244023709327804435e-03,7.514214102881980675e-03,8.625126321801509371e-03,8.322748115428194385e-03,8.545546562508330932e-03,9.291947813332260969e-03
1.099997250001669258e+01,5.760892749195783633e-03,6.480432120112534014e-03,8.574693555555313110e-03,7.189935450476202944e-03,7.462883492220798859e-03,8.605483196463693113e-03,8.274812050914069281e-03,8.477406021460465180e-03,9.211251066573132584e-03
1.104997237501700980e+01,5.719736929783305474e-03,6.440057492543403532e-03,8.521283682097384807e-03,7.147731582889717446e-03,7.425712071905391475e-03,8.585638671126310378e-03,8.206450137827291796e-03,8.420980625599965713e-03,9.126639927487877058e-03
1.109997225001732701e+01,5.683053368061571214e-03,6.398389200156402723e-03,8.463469101869685804e-03,7.119672641040876264e-03,7.378233269384940236e-03,8.565155627801194355e-03,8.155350846822105940e-03,8.358458267026153826e-03,9.039082320306300947e-03
1.114997212501764423e+01,5.671272721079393883e-03,6.363847982340316463e-03,8.399074541616147194e-03,7.078540210395933667e-03,7.337876065828197181e-03,8.539076351754389116e-03,8.074278032953458376e-03,8.291100184744253782e-03,8.944825547030660351e-03
1.119997200001796145e+01,5.667880513256842549e-03,6.329305702012396478e-03,8.331987513807559767e-03,7.031463944255957228e-03,7.295144468963898031e-03,8.508339766492244854e-03,8.003815537875038841e-03,8.218541444354795361e-03,8.847338046815218099e-03
1.124997187501827867e+01,5.635421501686943557e-03,6.255129755584124679e-03,8.268768588770602709e-03,6.985936058852137455e-03,7.254770968853868456e-03,8.476486660144466959e-03,7.922667856010789586e-03,8.157541658206276733e-03,8.751786341951983336e-03
1.129997175001859588e+01,5.594073361207234016e-03,6.201355217335252634e-03,8.206976990551673179e-03,6.951207712139416926e-03,7.196085136786776852e-03,8.442034122972450969e-03,7.840668889459572258e-03,8.087455927032609002e-03,8.658910702110137955e-03
1.134997162501891310e+01,5.571808569821816610e-03,6.161038482315066983e-03,8.144237764649312969e-03,6.914890850346601218e-03,7.162869823873696355e-03,8.403590467943219608e-03,7.759414790485774129e-03,8.012199292814263518e-03,8.568691122315851699e-03
1.139997150001923032e+01,5.540575625631195128e-03,6.086035522942849670e-03,8.085555560518797522e-03,6.871511974402598824e-03,7.122995712041427577e-03,8.364020731589590779e-03,7.691257463628798502e-03,7.962992719691962609e-03,8.483553043682492967e-03
1.144997137501954754e+01,5.522019582721379369e-03,6.037507963758214843e-03,8.030977396239024138e-03,6.827514982956754859e-03,7.067816565567430764e-03,8.323576978779292923e-03,7.604591791776789921e-03,7.883454249104252659e-03,8.404964412720801123e-03
1.149997125001986475e+01,5.482711219623008503e-03,5.978715953946632522e-03,7.973874310054902478e-03,6.788212926678913357e-03,7.033796871601283481e-03,8.277836776514961928e-03,7.535533980029364594e-03,7.796487905913828710e-03,8.328662888481537172e-03
1.154997112502018197e+01,5.456972501408850242e-03,5.894679480314712373e-03,7.914669540905548695e-03,6.740840749877768066e-03,6.978700743955435458e-03,8.227730546175992393e-03,7.468444453437713022e-03,7.721563106757414405e-03,8.253275893197705923e-03
1.159997100002049919e+01,5.409887265805639160e-03,5.844495535932863091e-03,7.858387730596617590e-03,6.687896750053060058e-03,6.919211448321294783e-03,8.177579303476267478e-03,7.389549957594026240e-03,7.643235994856974538e-03,8.178874082917885271e-03
1.164997087502081641e+01,5.381611614461717305e-03,5.766733091099473033e-03,7.802254499248274452e-03,6.639315053257905698e-03,6.869013192443108526e-03,8.125676135050271393e-03,7.309384534569739536e-03,7.565188057686245138e-03,8.098653018397022549e-03
1.169997075002113363e+01,5.383098871686979765e-03,5.709965670074064817e-03,7.741373743649773015e-03,6.592525574990996777e-03,6.822466850897549590e-03,8.070232277310641564e-03,7.223842968950235435e-03,7.470706892978938758e-03,8.006814666554741208e-03
1.174997062502145084e+01,5.343706631559215665e-03,5.639128180090915467e-03,7.678469635387061808e-03,6.539307223047026441e-03,6.761531003557778516e-03,8.014912040964630030e-03,7.165249194003657160e-03,7.373615849180127288e-03,7.902272708126665060e-03
1.179997050002176806e+01,5.279823828701335313e-03,5.573698790256795092e-03,7.616053105737585587e-03,6.504875752296985364e-03,6.702599865948477911e-03,7.962913375348367254e-03,7.071087739996959748e-03,7.302984298895397360e-03,7.791711248023881591e-03
1.184997037502208528e+01,5.256817082254633226e-03,5.539617127226927062e-03,7.550994069175654896e-03,6.451386451246855780e-03,6.646808045028981989e-03,7.912626173714463682e-03,7.004115086382284132e-03,7.198056757965406137e-03,7.680228446591448599e-03
1.189997025002240250e+01,5.221355894035399105e-03,5.464202553277209239e-03,7.483173616049276777e-03,6.385360518706565194e-03,6.585367017072279311e-03,7.862752384016048757e-03,6.932911514038533028e-03,7.108546511843697076e-03,7.568624877540763504e-03
1.194997012502271971e+01,5.182166062231544773e-03,5.390644795615879593e-03,7.415580899321604774e-03,6.336320444190062656e-03,6.534535143017524209e-03,7.814601189218943478e-03,6.860914939387648473e-03,7.004837204776762256e-03,7.455968089628031009e-03
1.199997000002303693e+01,5.159262133197319890e-03,5.345746178953397418e-03,7.346916328323137985e-03,6.285008383348074552e-03,6.455006825056434742e-03,7.765989455304104366e-03,6.784021772967024043e-03,6.923471519363143256e-03,7.341290216647784229e-03
1.204996987502335415e+01,5.103657563888280846e-03,5.287388149408799205e-03,7.274706972451261584e-03,6.211236423340159123e-03,6.380564455409352617e-03,7.714674146739434329e-03,6.719125467053508986e-03,6.833969604763503666e-03,7.228139439416783087e-03
1.209996975002367137e+01,5.067476040214406903e-03,5.212204723152968726e-03,7.201545187340729036e-03,6.162723670243946440e-03,6.319932821687552528e-03,7.662388939489398615e-03,6.647172496073043557e-03,6.717195024852401844e-03,7.121171434016013158e-03
1.214996962502398858e+01,5.017485000899603656e-03,5.159482435847547246e-03,7.129467557298159452e-03,6.116326800695191628e-03,6.255245463601356512e-03,7.609794872334618189e-03,6.584217452025338882e-03,6.639973121474280690e-03,7.019756407368363260e-03
1.219996950002430580e+01,4.981005304098917209e-03,5.090513795272024952e-03,7.055407665667555450e-03,6.044637566949469416e-03,6.185726281310195522e-03,7.554786944889208510e-03,6.523803802816983792e-03,6.530537021946849173e-03,6.918642769246764399e-03
1.224996937502462302e+01,4.947766164564730042e-03,5.031386579369001230e-03,6.979132665935438608e-03,5.995690992967940211e-03,6.117132456223442656e-03,7.496571582206794544e-03,6.462482990832893459e-03,6.439079719407003917e-03,6.815588771397616819e-03
1.229996925002494024e+01,4.904340882071504468e-03,4.962440476436787845e-03,6.904617926358577566e-03,5.942418162848898955e-03,6.046912750572809407e-03,7.438469375253692339e-03,6.379299795055955700e-03,6.352569795491617641e-03,6.714344415421075705e-03
1.234996912502525745e+01,4.861573957141067034e-03,4.905271322251342041e-03,6.833560190639479705e-03,5.883435483060197972e-03,5.991674483457447471e-03,7.382350613674943524e-03,6.318436923219772523e-03,6.251301217078820971e-03,6.617682700292447026e-03
1.239996900002557467e+01,4.834478211814150980e-03,4.850425341127769484e-03,6.764098221563831156e-03,5.844229785306849327e-03,5.913374883913117067e-03,7.326301196879158283e-03,6.253591474246796532e-03,6.151206468746335358e-03,6.523035964703989380e-03
1.244996887502589189e+01,4.785120857628667214e-03,4.790026910962369953e-03,6.695344466966227613e-03,5.785281915586629707e-03,5.856497680383654370e-03,7.269071439462155247e-03,6.202238509383992127e-03,6.058728330375786827e-03,6.428498383581104751e-03
1.249996875002620911e+01,4.742877074159135807e-03,4.725335727501849339e-03,6.629159493892413865e-03,5.736627421596422922e-03,5.799612445595357484e-03,7.211066093455743495e-03,6.139814697180848158e-03,5.967834406722630387e-03,6.334266454916744754e-03
1.254996862502652633e+01,4.705015476757399943e-03,4.666632243208435581e-03,6.564653663895305205e-03,5.676422471713972982e-03,5.720068080379728942e-03,7.152423120991759781e-03,6.077144389364271329e-03,5.878774097944758879e-03,6.241677234577290047e-03
1.259996850002684354e+01,4.667802894585996835e-03,4.592922824253914404e-03,6.500943109547951786e-03,5.626806234991408966e-03,5.649014108153172127e-03,7.093851619300357500e-03,6.031809480185677634e-03,5.771158768631351466e-03,6.152621426483032528e-03
1.264996837502716076e+01,4.637781354756718467e-03,4.555486218192368771e-03,6.439987186954774026e-03,5.584420443920784342e-03,5.573531474042161052e-03,7.036136676903252327e-03,5.969038737601505343e-03,5.690400474082993321e-03,6.067258715787835106e-03
1.269996825002747798e+01,4.594653702830276375e-03,4.501451909299055386e-03,6.380490199726843517e-03,5.525648926434740746e-03,5.518578521119995792e-03,6.978705450991432545e-03,5.920827012284135549e-03,5.601219836267924863e-03,5.983088131501867676e-03
1.274996812502779520e+01,4.554990949069609441e-03,4.433815582081961429e-03,6.320708133533736554e-03,5.474849545907150596e-03,5.444371618382114544e-03,6.919298660793914320e-03,5.866919351873753179e-03,5.521497809521087527e-03,5.898751639563423743e-03
1.279996800002811241e+01,4.520880247703050470e-03,4.381758577914588067e-03,6.262373276097266475e-03,5.422066817596024428e-03,5.375163246050871160e-03,6.858678940490284606e-03,5.808615183336996238e-03,5.428115793802197435e-03,5.815965225256173286e-03
1.284996787502842963e+01,4.479400042197385044e-03,4.336910559189064221e-03,6.207494353528451338e-03,5.380597047757015340e-03,5.298773018339650656e-03,6.798725074351993566e-03,5.758180888128985181e-03,5.352456649795032245e-03,5.737337368775498325e-03
1.289996775002874685e+01,4.437217604975462332e-03,4.271586350667498470e-03,6.154182512727556821e-03,5.342517483226744829e-03,5.234562499419471819e-03,6.737781492011438514e-03,5.712458773525309896e-03,5.285699302375916446e-03,5.662359633392947955e-03
1.294996762502906407e+01,4.398117123551925634e-03,4.233633441214204596e-03,6.099940775186381108e-03,5.288848269469007511e-03,5.165419860964695457e-03,6.674431354249494956e-03,5.657781319400597732e-03,5.206959916276929917e-03,5.590190971445568174e-03
1.299996750002938128e+01,4.364352062461134517e-03,4.171351786836114718e-03,6.046102125329439782e-03,5.246101578785282264e-03,5.106834845087742172e-03,6.609236636480758827e-03,5.609113494529950616e-03,5.131095754367977387e-03,5.520379013709818608e-03
1.304996737502969850e+01,4.328227867647185464e-03,4.123100782610897297e-03,5.992959515987033442e-03,5.208372776252096631e-03,5.044937478822993614e-03,6.544452759087325197e-03,5.562524218032604238e-03,5.068917769425976098e-03,5.453890994848222332e-03
1.309996725003001572e+01,4.290463587510854639e-03,4.064845915745445709e-03,5.939415336347413435e-03,5.163042310343270679e-03,4.971033781374944484e-03,6.481279317962371223e-03,5.509929922976234719e-03,5.007815232843498485e-03,5.391444498619197591e-03
1.314996712503033294e+01,4.255538307874898001e-03,4.010005511533464538e-03,5.886073211615959477e-03,5.116176877135371337e-03,4.899863512907289519e-03,6.417636633081380722e-03,5.464601214974551535e-03,4.937885444505529103e-03,5.332965254060786572e-03
1.319996700003065015e+01,4.224244692299604191e-03,3.958970930021833007e-03,5.832208461424262698e-03,5.068914602457404162e-03,4.845841915320135695e-03,6.351351683474087094e-03,5.413779772638370458e-03,4.870530894690295459e-03,5.276710468249128268e-03
1.324996687503096737e+01,4.193240188001401761e-03,3.918508737242135630e-03,5.777084293908530364e-03,5.026606866245170516e-03,4.777031045043199364e-03,6.282222656767689345e-03,5.376139717656654854e-03,4.817357384740508959e-03,5.221589668191394147e-03
1.329996675003128459e+01,4.154531990966704030e-03,3.867345627513966901e-03,5.720673978983860028e-03,4.983285907687862865e-03,4.709200785682417754e-03,6.212265814718393245e-03,5.330716220020560898e-03,4.754861820470416417e-03,5.168047283719788380e-03
1.334996662503160181e+01,4.127714292510242799e-03,3.820865741992055149e-03,5.664430948737752235e-03,4.941873598354354184e-03,4.649156417554361521e-03,6.143284940261731913e-03,5.291089976586375691e-03,4.702025433547460387e-03,5.117452982178967262e-03
1.339996650003191903e+01,4.093964508030811279e-03,3.782773096579465904e-03,5.609500255386345655e-03,4.898643852480161383e-03,4.589167656951769793e-03,6.075218736606298811e-03,5.247042584472625185e-03,4.644364064739085404e-03,5.069205619166286189e-03
1.344996637503223624e+01,4.067633341517876665e-03,3.730059652602437346e-03,5.553503850175716718e-03,4.859699702925865394e-03,4.540196552909020467e-03,6.007109690283744287e-03,5.212798543065852962e-03,4.589778482946746049e-03,5.021848819526847189e-03
1.349996625003255346e+01,4.028866980448741163e-03,3.676575331430310782e-03,5.496404715606010086e-03,4.819080182400578040e-03,4.474070115904776358e-03,5.937857531860084997e-03,5.169546490322126341e-03,4.536917051175907815e-03,4.974552551278018167e-03
1.354996612503287068e+01,4.009288565699284899e-03,3.643746624704516206e-03,5.440100076759798835e-03,4.775221906506720015e-03,4.411161998588096142e-03,5.868735216127169904e-03,5.125692381608155067e-03,4.476875869880777604e-03,4.927978460139558793e-03
1.359996600003318790e+01,3.965725281837768207e-03,3.604034017678297078e-03,5.384044343603032468e-03,4.731892832693044421e-03,4.353979660601930805e-03,5.801923918003053411e-03,5.091573934830375715e-03,4.432273382218698994e-03,4.883333608227191820e-03
1.364996587503350511e+01,3.937051942940509100e-03,3.565452937295719976e-03,5.327707970441189315e-03,4.702200167388578822e-03,4.306065116396188240e-03,5.736638605630502846e-03,5.055559020733851536e-03,4.388689255903917286e-03,4.840908082843990018e-03
1.369996575003382233e+01,3.913182138953614532e-03,3.523015990393937001e-03,5.271264085847267127e-03,4.666131323281332705e-03,4.245854804669773816e-03,5.670492142428367778e-03,5.015276504198559575e-03,4.351453227982752386e-03,4.798982450889760672e-03
1.374996562503413955e+01,3.882010414850345023e-03,3.494742567106007020e-03,5.215561279285786840e-03,4.629671807339702169e-03,4.186636989989565676e-03,5.602837206453713768e-03,4.979467387960331837e-03,4.301959405961951720e-03,4.756482034246768860e-03
1.379996550003445677e+01,3.853908071024380027e-03,3.455950824158112149e-03,5.159858385715411673e-03,4.589709508692843901e-03,4.136343883393756374e-03,5.535276014868547798e-03,4.939931916493123416e-03,4.251856088623832269e-03,4.714316702987468230e-03
1.384996537503477398e+01,3.827816487797064404e-03,3.420799483557035534e-03,5.104450553681205011e-03,4.555128526455626790e-03,4.082701969470124183e-03,5.469450403972941736e-03,4.903039363644945414e-03,4.206754594062444251e-03,4.674025735907770540e-03
1.389996525003509120e+01,3.802152318358279458e-03,3.357296241442590378e-03,5.050785934796042133e-03,4.522932512107126143e-03,4.039793856907124107e-03,5.404390263931861844e-03,4.876157359162214613e-03,4.160412920858174921e-03,4.635018385000139705e-03
1.394996512503540842e+01,3.759487264277337152e-03,3.330112610332829938e-03,4.996945899301205585e-03,4.483658560940502989e-03,3.971410324262752804e-03,5.338797305980363603e-03,4.837049995404201289e-03,4.116221034051759445e-03,4.596482964941588263e-03
1.399996500003572564e+01,3.728779895322201568e-03,3.286788078275695076e-03,4.942611414805506316e-03,4.444208853763055751e-03,3.934102852542540989e-03,5.272585455980974105e-03,4.804228398104483204e-03,4.076962484611523600e-03,4.558557847813335569e-03
1.404996487503604286e+01,3.700295369698512402e-03,3.254780866094460559e-03,4.888698781627163516e-03,4.408730936141849396e-03,3.889671428303680210e-03,5.206267759448085682e-03,4.764003801929918465e-03,4.035110478804726508e-03,4.521552532710367001e-03
1.409996475003636007e+01,3.678914452137992553e-03,3.204506431530973476e-03,4.835232128614992859e-03,4.381569696159104410e-03,3.838833807852472680e-03,5.141014404298134208e-03,4.725253619110832484e-03,3.998555802728475696e-03,4.485769097829923543e-03
1.414996462503667729e+01,3.647491921059603688e-03,3.172963771845993802e-03,4.782478735911747068e-03,4.345854990951599980e-03,3.798575920254246285e-03,5.077367612286244440e-03,4.695739751276145450e-03,3.968766185635219310e-03,4.451551035935931086e-03
1.419996450003699451e+01,3.623482915524110001e-03,3.133067118913413201e-03,4.729376690767341310e-03,4.312450695526875467e-03,3.752688178575860813e-03,5.013938097736540984e-03,4.660852319698844705e-03,3.924360511641452297e-03,4.418025306390608968e-03
1.424996437503731173e+01,3.596866094797048895e-03,3.093418922329931736e-03,4.675822744339554887e-03,4.274701863239051963e-03,3.710071250069525099e-03,4.949246376719327635e-03,4.625510957671373838e-03,3.886881972869384895e-03,4.384030282721442309e-03
1.429996425003762894e+01,3.565987039386831099e-03,3.057427777818496391e-03,4.622354378405520853e-03,4.232538866236183576e-03,3.674191031445549985e-03,4.884735762372865650e-03,4.590080860999785212e-03,3.854033677399392420e-03,4.350196348072476842e-03
1.434996412503794616e+01,3.544281877728808292e-03,3.027357686173691269e-03,4.569135720642269159e-03,4.205924275751361623e-03,3.627635859101493651e-03,4.822698198944323951e-03,4.554232109857709807e-03,3.829528091301318948e-03,4.318355587493406637e-03
1.439996400003826338e+01,3.512548872897175000e-03,2.994184985262685669e-03,4.516860844009908983e-03,4.165605570901295164e-03,3.583302048555136489e-03,4.762371430407448883e-03,4.518451449714336668e-03,3.788617194835050637e-03,4.288014265227440419e-03
1.444996387503858060e+01,3.482321856198248612e-03,2.958351334489979240e-03,4.464656606038472017e-03,4.127232746755789793e-03,3.542779757559353596e-03,4.702057926667512627e-03,4.482675351094267575e-03,3.755066619322776703e-03,4.257431934127622365e-03
1.449996375003889781e+01,3.455290771047342044e-03,2.907788047910090084e-03,4.412563234372187879e-03,4.097618501787271376e-03,3.498657277727443542e-03,4.642136033385865952e-03,4.452209725340306422e-03,3.717051684202395123e-03,4.226605732243532768e-03
1.454996362503921503e+01,3.436286543920835223e-03,2.880931331676917471e-03,4.360891841648990505e-03,4.058557667582685276e-03,3.456358380559825926e-03,4.583294533003400006e-03,4.414551071552131473e-03,3.696880801042025291e-03,4.196627346840921952e-03
1.459996350003953225e+01,3.409450405481990500e-03,2.848411517981572910e-03,4.309808482327217270e-03,4.021074590754208054e-03,3.421016084332479182e-03,4.525654384766281818e-03,4.378238702956900597e-03,3.652703683767543220e-03,4.167483621476252877e-03
1.464996337503984947e+01,3.370314805122791042e-03,2.811845689281628619e-03,4.260111555157377120e-03,3.987745210712868166e-03,3.380616110696785855e-03,4.469286803163869011e-03,4.343957058322253997e-03,3.620653888709383147e-03,4.138959268770016874e-03
1.469996325004016668e+01,3.357675916011134635e-03,2.788699911067029063e-03,4.210786302686630317e-03,3.951201187241690574e-03,3.347265785829786969e-03,4.413774772251295546e-03,4.313292497621334584e-03,3.592462379487356729e-03,4.111136676502293898e-03
1.474996312504048390e+01,3.321248358209706424e-03,2.759189816958292248e-03,4.161883503094719432e-03,3.919405778505728570e-03,3.307150780431916161e-03,4.358110912860257979e-03,4.278917234646725798e-03,3.556916393132624789e-03,4.083525081261265254e-03
1.479996300004080112e+01,3.295091893118744317e-03,2.720835926119857893e-03,4.114140265120074837e-03,3.880504157881858960e-03,3.272958417518330530e-03,4.302306036295910387e-03,4.243278693436779853e-03,3.536911119792391506e-03,4.055637511810850603e-03
1.484996287504111834e+01,3.268397879570674250e-03,2.694181256751416922e-03,4.067285452392338345e-03,3.847562300536110005e-03,3.234499691253554885e-03,4.247757366445532347e-03,4.211295874382495544e-03,3.511814667757422095e-03,4.028818395310006066e-03
1.489996275004143556e+01,3.239511235809065023e-03,2.665971039405351864e-03,4.021818276876341219e-03,3.812184739634266739e-03,3.200057582835184270e-03,4.195006810291286581e-03,4.178613494820532931e-03,3.481630724754416085e-03,4.003678376316272512e-03
1.494996262504175277e+01,3.213195495566760224e-03,2.621437143418706064e-03,3.976827878433780196e-03,3.781013370027312345e-03,3.169337707672006000e-03,4.142596119781374181e-03,4.148519983657161618e-03,3.458779355367089421e-03,3.978897909914044621e-03
1.499996250004206999e+01,3.182009146112196527e-03,2.593209839956443340e-03,3.932129733131345048e-03,3.745206321618564736e-03,3.133472200798637260e-03,4.090146313375639039e-03,4.109746252895705304e-03,3.427605935842442404e-03,3.953854658204528777e-03
1.504996237504238721e+01,3.157155799482629869e-03,2.568646713629784990e-03,3.888613246937046297e-03,3.707569654588724773e-03,3.099720660148032412e-03,4.038816118763471907e-03,4.080120572580752357e-03,3.394836444802591061e-03,3.929617523710566065e-03
1.509996225004270443e+01,3.133319567114352302e-03,2.535360291863619168e-03,3.846226384035631319e-03,3.683302148548824560e-03,3.060667567351859492e-03,3.988890462279389391e-03,4.045933371102383019e-03,3.368321433660481732e-03,3.906807385429270953e-03
1.514996212504302164e+01,3.109293758366292893e-03,2.501354232714109171e-03,3.805154957385350513e-03,3.642593148063348434e-03,3.020286031606966674e-03,3.939857541980756883e-03,4.017269551912431083e-03,3.343642115807784337e-03,3.884823056338632900e-03
1.519996200004333886e+01,3.083003669342375755e-03,2.480232205778384966e-03,3.764703353922112857e-03,3.612129846848386068e-03,2.995642707734586397e-03,3.891509275135721958e-03,3.986098725027791695e-03,3.313455158268670611e-03,3.863158264679889334e-03
1.524996187504365608e+01,3.059125490620554812e-03,2.455312201067289847e-03,3.724923719951837939e-03,3.574668404330827529e-03,2.963920586574552048e-03,3.843995759951470900e-03,3.954965226566313843e-03,3.277233699362978175e-03,3.841825098371970393e-03
1.529996175004397330e+01,3.038591228476438932e-03,2.428392710372451104e-03,3.685920522827749492e-03,3.549104061739047876e-03,2.931270729572936929e-03,3.797101984783718756e-03,3.925305039972758203e-03,3.257825595121261082e-03,3.820586868431911400e-03
1.534996162504429051e+01,3.011561745966834583e-03,2.397690202550644290e-03,3.647335781227968848e-03,3.517092960797751130e-03,2.906326573660350434e-03,3.750903207738743618e-03,3.893297622479880132e-03,3.229080234538884032e-03,3.799707419413074407e-03
1.539996150004460773e+01,2.996821255638303701e-03,2.364212862326791655e-03,3.609868676087596515e-03,3.481726088558224647e-03,2.873596184169463497e-03,3.706080226222691672e-03,3.861669105767646243e-03,3.202689063151287468e-03,3.779465485065010809e-03
1.544996137504492495e+01,2.975222537449648177e-03,2.344735642447368876e-03,3.572760930386545929e-03,3.451300442390461097e-03,2.850916443297917251e-03,3.662132116227758988e-03,3.835177629167522712e-03,3.173228636617054805e-03,3.759602750567964027e-03
1.549996125004524217e+01,2.943017448751411493e-03,2.315507298522361847e-03,3.535655296738729469e-03,3.422813805840395091e-03,2.818491068633716991e-03,3.618350852297906942e-03,3.804140319453295973e-03,3.149994118704143014e-03,3.739126540964656919e-03
1.554996112504555938e+01,2.919555495297093163e-03,2.282988727004036517e-03,3.499365908127265602e-03,3.390377237503896732e-03,2.793172347242813078e-03,3.575119826103065161e-03,3.773152970773378020e-03,3.124675901208275475e-03,3.718020477372044070e-03
1.559996100004587660e+01,2.898384167772434343e-03,2.257340453549468422e-03,3.463648665294145456e-03,3.358490114064781058e-03,2.764889118470495542e-03,3.532935854211424320e-03,3.743613285423953371e-03,3.101371472012416468e-03,3.697523298471987012e-03
1.564996087504619382e+01,2.878743805174372936e-03,2.231934136184885072e-03,3.428632979286649202e-03,3.331042314213840481e-03,2.739400861765646164e-03,3.491674716521567072e-03,3.714840199802625035e-03,3.069110837458470954e-03,3.677407758875312141e-03
1.569996075004651104e+01,2.852388504810934779e-03,2.216601257814720428e-03,3.393663979088439118e-03,3.303288760190903860e-03,2.710467928389729501e-03,3.450677586046044677e-03,3.683738803889950904e-03,3.046460404378738794e-03,3.656734913677441457e-03
1.574996062504682826e+01,2.834096433379702275e-03,2.192246151421823989e-03,3.358911811383930544e-03,3.267226482037948430e-03,2.680873789252368605e-03,3.410073365925607100e-03,3.654470696932055410e-03,3.022190518415790884e-03,3.635574630718214992e-03
1.579996050004714547e+01,2.810299255514188410e-03,2.165339402692229021e-03,3.324826837538457768e-03,3.239999236531320489e-03,2.661557720902696204e-03,3.370042538565616759e-03,3.626503394251170444e-03,3.002501821505379215e-03,3.614325146413448035e-03
1.584996037504746269e+01,2.789052739589084184e-03,2.138731175632649535e-03,3.291043575786072907e-03,3.213800001269917928e-03,2.635280421900962778e-03,3.330458094794543425e-03,3.597186700521147647e-03,2.972713141058293609e-03,3.593173672212545897e-03
1.589996025004777991e+01,2.765775119207972317e-03,2.113497487709093802e-03,3.258035711263920862e-03,3.186024518075967517e-03,2.605918215454587801e-03,3.291662062953846449e-03,3.567228865208882816e-03,2.953641641308639345e-03,3.572089708482056522e-03
1.594996012504809713e+01,2.742302495050926315e-03,2.085221870943242389e-03,3.225538158596738189e-03,3.155237715962648515e-03,2.583001012904159645e-03,3.253751231012785763e-03,3.538859785589270387e-03,2.926591417113229895e-03,3.551090135078481622e-03
1.599996000004841434e+01,2.727291951431359655e-03,2.064785685081955112e-03,3.193315718818898891e-03,3.127291958388326958e-03,2.562966884153971680e-03,3.216475362951336410e-03,3.514712975928362126e-03,2.898271217505497561e-03,3.529548070773132987e-03
1.604995987504873156e+01,2.707239653401952075e-03,2.044501370154000117e-03,3.161624840023811826e-03,3.096432050496363692e-03,2.545447110472195788e-03,3.179984788162326485e-03,3.482447867145461833e-03,2.876999525821171202e-03,3.507304240136586114e-03
1.609995975004904878e+01,2.676380758332163462e-03,2.012730852189430469e-03,3.130167008807956206e-03,3.072315602087381196e-03,2.517923628517959936e-03,3.144462657868534166e-03,3.452853798796937535e-03,2.853729031475874586e-03,3.485381333653649050e-03
1.614995962504936600e+01,2.657994426944158741e-03,1.991414457290154039e-03,3.099260856622671617e-03,3.044539084155642276e-03,2.495555742984387985e-03,3.109949087772625412e-03,3.425925235771703613e-03,2.831600957751890038e-03,3.463828919359662143e-03
1.619995950004968321e+01,2.636169345224336803e-03,1.966021718852517097e-03,3.068397745936040852e-03,3.015084811632095640e-03,2.470773068415078617e-03,3.076162954468782563e-03,3.398730620231567041e-03,2.809280768332144806e-03,3.442183407071370237e-03
1.624995937505000043e+01,2.613159126229518472e-03,1.947881654195446561e-03,3.037451156530772325e-03,2.988647706016187879e-03,2.457523606993979037e-03,3.042995251999078884e-03,3.371288004682327071e-03,2.790294949429687667e-03,3.420172415448399610e-03
1.629995925005031765e+01,2.594736547375214863e-03,1.918183899722476164e-03,3.006812946889996733e-03,2.959450931626941145e-03,2.437420989943769791e-03,3.010402610343039694e-03,3.341370707882184050e-03,2.768207675533811574e-03,3.397776226984301068e-03
1.634995912505063487e+01,2.568448492508481132e-03,1.895711862227106347e-03,2.976032607058798612e-03,2.939562711799214353e-03,2.414930450988516091e-03,2.978405362010337881e-03,3.314300188972361689e-03,2.748191450536547828e-03,3.375747776273166963e-03
1.639995900005095208e+01,2.550298644686858473e-03,1.878763323566287786e-03,2.945370165232317084e-03,2.913929827259642297e-03,2.393165195066367622e-03,2.947167451265702860e-03,3.288411221140128543e-03,2.727599243498962135e-03,3.354022215370710755e-03
1.644995887505126930e+01,2.532688619343380354e-03,1.854498054255955411e-03,2.914697524503337845e-03,2.885867188753956335e-03,2.368417795955161855e-03,2.916470325576261697e-03,3.258814682416649733e-03,2.701701720557666848e-03,3.332218052478970460e-03
1.649995875005158652e+01,2.511729810627408386e-03,1.836197731509252610e-03,2.883924431881834498e-03,2.858059646491059071e-03,2.352434354654315933e-03,2.886218040424922814e-03,3.230163829804932538e-03,2.684151904452525966e-03,3.310166386668375073e-03
1.654995862505190374e+01,2.493473234306708541e-03,1.820869601034013274e-03,2.853336716055867098e-03,2.833155704992606355e-03,2.330482232376376427e-03,2.856582386690355389e-03,3.203598476724242323e-03,2.666878468289181001e-03,3.287913210712636522e-03
1.659995850005222096e+01,2.478352004715185779e-03,1.797444233394074071e-03,2.822742892729585614e-03,2.811138361399242482e-03,2.312517165495887005e-03,2.827484584446234798e-03,3.175541000347886691e-03,2.645960583591551972e-03,3.266151284498418437e-03
1.664995837505253817e+01,2.454583834160856473e-03,1.778026587870252953e-03,2.792429158651613900e-03,2.786464382892772391e-03,2.294057977897287406e-03,2.798849948182886762e-03,3.148593819897232884e-03,2.630443360214152447e-03,3.244855564188389198e-03
1.669995825005285539e+01,2.436311359634312813e-03,1.760661999489232434e-03,2.762268255437596003e-03,2.765037640047450507e-03,2.276136998637540501e-03,2.770692006451075298e-03,3.124523583101410183e-03,2.605872021679267285e-03,3.223803221647428621e-03
1.674995812505317261e+01,2.419081119895033580e-03,1.742902260222251249e-03,2.732211823197437748e-03,2.739940980506234101e-03,2.255406443093563740e-03,2.743061435296473977e-03,3.100838566504393601e-03,2.592620723559594526e-03,3.202680863875825758e-03
1.679995800005348983e+01,2.394602612446530571e-03,1.720790616953899680e-03,2.702655294624349645e-03,2.712347889637793056e-03,2.241512489865116111e-03,2.715872538771604838e-03,3.072168523072362888e-03,2.574802766927236294e-03,3.181338475497439301e-03
1.684995787505380704e+01,2.373377541017261672e-03,1.705646737810444583e-03,2.673234208555985876e-03,2.694593767775642010e-03,2.223712664702010098e-03,2.688967537357513527e-03,3.046375025307637100e-03,2.553956536887255161e-03,3.160544672083393219e-03
1.689995775005412426e+01,2.355210106166511289e-03,1.682878389625298019e-03,2.644270725984709195e-03,2.670995894572008277e-03,2.199342973321457249e-03,2.662563449533462273e-03,3.023854358146471546e-03,2.533716120382420271e-03,3.140183999750374017e-03
1.694995762505444148e+01,2.335432562374283559e-03,1.662184021171728577e-03,2.615690429612941518e-03,2.646257013636498564e-03,2.184121131397648644e-03,2.636783133158019082e-03,2.996683349262369012e-03,2.513684072374316146e-03,3.120047709452637621e-03
1.699995750005475870e+01,2.316955606728622954e-03,1.647706186417713815e-03,2.587367291335191787e-03,2.624760946656698631e-03,2.167517131717637113e-03,2.611426458696462349e-03,2.972134276540463246e-03,2.499647475926089577e-03,3.099806317619965574e-03
1.704995737505507591e+01,2.296934048461013022e-03,1.625870451528636058e-03,2.559558322762021075e-03,2.601251814754406474e-03,2.155793046236966978e-03,2.586354850423320216e-03,2.945960275946848343e-03,2.478720466083073840e-03,3.079239950944186784e-03
1.709995725005539313e+01,2.276795471025793317e-03,1.608407804929793891e-03,2.532126020326272778e-03,2.582565142136328522e-03,2.136469259774497267e-03,2.561780801276108879e-03,2.920806044750323422e-03,2.463750316798981807e-03,3.059144038025151790e-03
1.714995712505571035e+01,2.257483822954824745e-03,1.590974645320949446e-03,2.505113554070388746e-03,2.558590164516206557e-03,2.116313374749109223e-03,2.537675936391994846e-03,2.896990774720987344e-03,2.451696685929439287e-03,3.039448637067014743e-03
1.719995700005602757e+01,2.238669850959356354e-03,1.572671081039893641e-03,2.478321797381025267e-03,2.539320505975124070e-03,2.097348970957394962e-03,2.513818733589001739e-03,2.871137875644477234e-03,2.425971290035010188e-03,3.019716430573928054e-03
1.724995687505634478e+01,2.223992559925231337e-03,1.559728670081248977e-03,2.451790596158867630e-03,2.516579843327353388e-03,2.090940568709288763e-03,2.490434343344574697e-03,2.847692533929446421e-03,2.409811506473194965e-03,2.999779239353227503e-03
1.729995675005666200e+01,2.198399912108237649e-03,1.544076071968304058e-03,2.425908211175854205e-03,2.496688914756895611e-03,2.067408649835940880e-03,2.467735300098939603e-03,2.826746392458139544e-03,2.392235740203951886e-03,2.979659149386292352e-03
1.734995662505697922e+01,2.184235869082240284e-03,1.527023724589286540e-03,2.400270194475975609e-03,2.475276223519673035e-03,2.054883840168422651e-03,2.445258292569349890e-03,2.801867172158233835e-03,2.376790531326744907e-03,2.959763670081612830e-03
1.739995650005729644e+01,2.165915865362155659e-03,1.511497021120763442e-03,2.374909334322636116e-03,2.454300070247473174e-03,2.035500733794369868e-03,2.422961474435306531e-03,2.780940098264874944e-03,2.353488977235162084e-03,2.940055795644456148e-03
1.744995637505761366e+01,2.145560680847575716e-03,1.496420209138579760e-03,2.349932983465153821e-03,2.432395341350917107e-03,2.019579277152946072e-03,2.401349039775992934e-03,2.756245156376312556e-03,2.341912300432494234e-03,2.920510514208467766e-03
1.749995625005793087e+01,2.127395038355539038e-03,1.479562438277751569e-03,2.325238222366667919e-03,2.415332829950357207e-03,2.007197897008140136e-03,2.380388288019874652e-03,2.731831086081021754e-03,2.323436528984628574e-03,2.900944271937975962e-03
1.754995612505824809e+01,2.109867636797286422e-03,1.464857932555057663e-03,2.300890822279526467e-03,2.398428041951225238e-03,1.991844825233253253e-03,2.359590941151087570e-03,2.709956141347412851e-03,2.308704592825783653e-03,2.881075328249332965e-03
1.759995600005856531e+01,2.091467740853108961e-03,1.449058746894966911e-03,2.276791608426246248e-03,2.377815736578651508e-03,1.974694351829731076e-03,2.339054523042097614e-03,2.687374216410183363e-03,2.291384530123669831e-03,2.861534441227667896e-03
1.764995587505888253e+01,2.073673078026933708e-03,1.432545682061694145e-03,2.253132596581346962e-03,2.361639189114062096e-03,1.959265520700956276e-03,2.319052676995232709e-03,2.665264557331343490e-03,2.274358314687767793e-03,2.842460915343866888e-03
1.769995575005919974e+01,2.053502211160879599e-03,1.417195666527160721e-03,2.229694604410192415e-03,2.339093433756364582e-03,1.943088940581918275e-03,2.299331115192787978e-03,2.643051288227758061e-03,2.259072873009891364e-03,2.823480582499865357e-03
1.774995562505951696e+01,2.031839923506479316e-03,1.406202640230149554e-03,2.206348936130681990e-03,2.320932442726022886e-03,1.927944397684017023e-03,2.279820080247118522e-03,2.621434388906555141e-03,2.240825681241448777e-03,2.804421589099473713e-03
1.779995550005983418e+01,2.022648856622021735e-03,1.393153686151910736e-03,2.183531223597457663e-03,2.299504712616081553e-03,1.913892747504186307e-03,2.260813566473911587e-03,2.600320594157035786e-03,2.225594362442010875e-03,2.785254929302333031e-03
1.784995537506015140e+01,2.003930384442818846e-03,1.379046387069817045e-03,2.161069590191873509e-03,2.279112285024613091e-03,1.899036275519056351e-03,2.242178214851977842e-03,2.577883268006926111e-03,2.208574970865205111e-03,2.766462653048506245e-03
1.789995525006046861e+01,1.987056676611662163e-03,1.368226717982545977e-03,2.138728361393523944e-03,2.263042076285380622e-03,1.883648790651025473e-03,2.223537066068739711e-03,2.556915936320493677e-03,2.191784463056413966e-03,2.747833515118079141e-03
1.794995512506078583e+01,1.966977879842121430e-03,1.353336769226633034e-03,2.116574314814764508e-03,2.243060287466948095e-03,1.864420056005602596e-03,2.205145895216530181e-03,2.536351137182782118e-03,2.179050365098335763e-03,2.729136777762057077e-03
1.799995500006110305e+01,1.954052045182223807e-03,1.334368723036454766e-03,2.094689166272359002e-03,2.225009652024179455e-03,1.851564278567764980e-03,2.187370783066047014e-03,2.516010413479976334e-03,2.163619754393789497e-03,2.710455896136086847e-03
1.804995487506142027e+01,1.931829679737083385e-03,1.327468762032245082e-03,2.073214064333782532e-03,2.207275133813637116e-03,1.840261697251056958e-03,2.169819715916981428e-03,2.493627732466743505e-03,2.150427514084879595e-03,2.691597035457173222e-03
1.809995475006173749e+01,1.917758972295170034e-03,1.312847941740490727e-03,2.051908653509543212e-03,2.189534345171925255e-03,1.827111530440200414e-03,2.152118481851028435e-03,2.473500922217555364e-03,2.128996886486093920e-03,2.672890974910236556e-03
1.814995462506205470e+01,1.901176859493619803e-03,1.298047208723866188e-03,2.030981219080133654e-03,2.174489893230738876e-03,1.812154204549996147e-03,2.134703622411639537e-03,2.451740478965011311e-03,2.113497524091429748e-03,2.654408427707510062e-03
1.819995450006237192e+01,1.880885480669495635e-03,1.288338581824616897e-03,2.010387104846041335e-03,2.156998625120589222e-03,1.797340573739811221e-03,2.117765085420659880e-03,2.431926240032455770e-03,2.099374105705160108e-03,2.635983134768038038e-03
1.824995437506268914e+01,1.868086200734286970e-03,1.269097140150123341e-03,1.989889168242692675e-03,2.140260583986267062e-03,1.784703738311046312e-03,2.100902059850559382e-03,2.412437933891132744e-03,2.084271576812564680e-03,2.617444281982774824e-03
1.829995425006300636e+01,1.851937134953092218e-03,1.261506003998532537e-03,1.969740752983395893e-03,2.124936171277360796e-03,1.773467813266304486e-03,2.084105622935522768e-03,2.391243658792270230e-03,2.066839674288350852e-03,2.598688149055349700e-03
1.834995412506332357e+01,1.834646061494683801e-03,1.252465301704246137e-03,1.950007245474838719e-03,2.109083819365168908e-03,1.759403559867433325e-03,2.067729799254953375e-03,2.369521025878586033e-03,2.053175396953335185e-03,2.580097819633253575e-03
1.839995400006364079e+01,1.817280282583921651e-03,1.235692004871390224e-03,1.930547311999319298e-03,2.090711303733595004e-03,1.746276977512449839e-03,2.051537921176166141e-03,2.351284197073704504e-03,2.038736374980737193e-03,2.561644724625035396e-03
1.844995387506395801e+01,1.806102256232819002e-03,1.225531970829708481e-03,1.911187517394549035e-03,2.074212011655710442e-03,1.729087427247408921e-03,2.035288427343831009e-03,2.329925327407514780e-03,2.021118684934702838e-03,2.543156698718480619e-03
1.849995375006427523e+01,1.789302957232385798e-03,1.214556354264513440e-03,1.892013119140872413e-03,2.057721356021515423e-03,1.720004494072658891e-03,2.019388580790633467e-03,2.311396883643380105e-03,2.009857885485382377e-03,2.524580785302650825e-03
1.854995362506459244e+01,1.774582501027195452e-03,1.203358969557999283e-03,1.873347044690231149e-03,2.044050859309995069e-03,1.707304846441165189e-03,2.003921614794298024e-03,2.292578718734345888e-03,1.995402573157321804e-03,2.505937114807444983e-03
1.859995350006490966e+01,1.757366569703327922e-03,1.193861417904609626e-03,1.854916653925292461e-03,2.028079918093035096e-03,1.695845230868391973e-03,1.988348623147808986e-03,2.273102258641010454e-03,1.976866953266422262e-03,2.487405224226901194e-03
1.864995337506522688e+01,1.744891385685541380e-03,1.175737534139266504e-03,1.836684983173997397e-03,2.011712726211158618e-03,1.677377743513943417e-03,1.972727798236922816e-03,2.252998761227998151e-03,1.964067902548576137e-03,2.468994173810474223e-03
1.869995325006554410e+01,1.726262937371417358e-03,1.170128045336147693e-03,1.818772399604357383e-03,1.995281193700833375e-03,1.666444282182162617e-03,1.957529649721324871e-03,2.234351226664292676e-03,1.949269925883234233e-03,2.450601281947845447e-03
1.874995312506586131e+01,1.711024991577065474e-03,1.158529567471420271e-03,1.801008217726838070e-03,1.978687461005023025e-03,1.651489445371953201e-03,1.942605399334999339e-03,2.216878472348842149e-03,1.937000602029203102e-03,2.432217759365153630e-03
1.879995300006617853e+01,1.694988262053593805e-03,1.146385911234559145e-03,1.783375434330962276e-03,1.965359463132240747e-03,1.644223180481722444e-03,1.927535410091544676e-03,2.198538710795969707e-03,1.918089861530547415e-03,2.413810882276551904e-03
1.884995287506649575e+01,1.681094671234023607e-03,1.134679487250809127e-03,1.765975673535232285e-03,1.949345485075899050e-03,1.630654413421508010e-03,1.912590623137985042e-03,2.179041721049620236e-03,1.905762998538812697e-03,2.395541289604755705e-03
1.889995275006681297e+01,1.664799177053779417e-03,1.123152209742294587e-03,1.748879280837591088e-03,1.932718577700444926e-03,1.621078458669830170e-03,1.898032313023408644e-03,2.160761898180331084e-03,1.890143676817693848e-03,2.377464142462230087e-03
1.894995262506713019e+01,1.653783349867761964e-03,1.112316486496970442e-03,1.731836901294387266e-03,1.917378869258728547e-03,1.609060809254808612e-03,1.883470329673910502e-03,2.143036121990016252e-03,1.879973993721099175e-03,2.359457681369866479e-03
1.899995250006744740e+01,1.638787320986716863e-03,1.105211474711647419e-03,1.714786008833910861e-03,1.903522568762081859e-03,1.596944377471763796e-03,1.868868883099552344e-03,2.125414296594506283e-03,1.859803908538254546e-03,2.341514244033517187e-03
1.904995237506776462e+01,1.622647903815744100e-03,1.092456284261203014e-03,1.698105086241918655e-03,1.888677135158858345e-03,1.582789566093223757e-03,1.854601116325141135e-03,2.108601581977915824e-03,1.850496072303946119e-03,2.323615668813451465e-03
1.909995225006808184e+01,1.612670566802381364e-03,1.088365574699361009e-03,1.681712934301702765e-03,1.873169721769988227e-03,1.572133482924991960e-03,1.840520370191535415e-03,2.093452288366313020e-03,1.834090979912189829e-03,2.305826095950668387e-03
1.914995212506839906e+01,1.598533015405482084e-03,1.073786247909083204e-03,1.665396248718476347e-03,1.859937369561103383e-03,1.562698414131619791e-03,1.826315095758553443e-03,2.077119506426048767e-03,1.819370460233868001e-03,2.288205190051484286e-03
1.919995200006871627e+01,1.581938203126171012e-03,1.062942030249969293e-03,1.649278060675488187e-03,1.844412406870752285e-03,1.556129399920288137e-03,1.812297527364483069e-03,2.058891842989457512e-03,1.807984820780478416e-03,2.270656203193374256e-03
1.924995187506903349e+01,1.568781543408780208e-03,1.056488247038765704e-03,1.633320277695591302e-03,1.832653232245810533e-03,1.539103200765906936e-03,1.798698346692986869e-03,2.042985465068289635e-03,1.793490465848143495e-03,2.253166220463189394e-03
1.929995175006935071e+01,1.554234524852532136e-03,1.048471973474457333e-03,1.617564600674365220e-03,1.818108240291339047e-03,1.528235016238398396e-03,1.785164925536402835e-03,2.024791401433597478e-03,1.781931623610260055e-03,2.235719101566193117e-03
1.934995162506966793e+01,1.542662810075840158e-03,1.038564650910111468e-03,1.601955814173642743e-03,1.804610946170729117e-03,1.516394125870892604e-03,1.771550972821356665e-03,2.008365230780660010e-03,1.764394206517330005e-03,2.218395652937463821e-03
1.939995150006998514e+01,1.526374108471341765e-03,1.030115666544289014e-03,1.586601354658559232e-03,1.788556234877282727e-03,1.506080101296328015e-03,1.758263375306192517e-03,1.993663255563089039e-03,1.756181735357363214e-03,2.201155700404298140e-03
1.944995137507030236e+01,1.513918178512409229e-03,1.019354306134575899e-03,1.571444106698749194e-03,1.774059829034731629e-03,1.491841220831912696e-03,1.745290872191467306e-03,1.977043575344324209e-03,1.739447110847401438e-03,2.183970138254318939e-03
1.949995125007061958e+01,1.500539912114168652e-03,1.008175412241051451e-03,1.556285664675008526e-03,1.762139425407080462e-03,1.482442117787343945e-03,1.732253989407251012e-03,1.960732076670230247e-03,1.724637071410664059e-03,2.166898694349914806e-03
1.954995112507093680e+01,1.490116788854480533e-03,9.989869234406881671e-04,1.541355424832993549e-03,1.749871598953372858e-03,1.473687512178024602e-03,1.719263379421505670e-03,1.943678480545010800e-03,1.713241516451911514e-03,2.149956132247964058e-03
1.959995100007125401e+01,1.478148796587531056e-03,9.901682200835295634e-04,1.526752873651999413e-03,1.736643405528329404e-03,1.465880665444607971e-03,1.706568902434274547e-03,1.927844044215382829e-03,1.698192181573141132e-03,2.133077667481417944e-03
1.964995087507157123e+01,1.461001421510219273e-03,9.858763614255898738e-04,1.512325293403364015e-03,1.724047569814154014e-03,1.456988935680513311e-03,1.693984323490109207e-03,1.912208868705163670e-03,1.683840904978101171e-03,2.116253116698607172e-03
1.969995075007188845e+01,1.452300610763892922e-03,9.744497936741906667e-04,1.498006718800163565e-03,1.710052663620011040e-03,1.443237004312676944e-03,1.681340470520409879e-03,1.897049133082565195e-03,1.674241751042750050e-03,2.099566005492889756e-03
1.974995062507220567e+01,1.442717436884461595e-03,9.682837134113690550e-04,1.483854921519122674e-03,1.697002680009446077e-03,1.432428254287501776e-03,1.668901715481945370e-03,1.881562330792162360e-03,1.661954100513240952e-03,2.083001317295817348e-03
1.979995050007252289e+01,1.428595161769745121e-03,9.584016953547992409e-04,1.470031859966985108e-03,1.683367125452348879e-03,1.427055992984101402e-03,1.656723577769460666e-03,1.866093015872017985e-03,1.647151117393628799e-03,2.066545034130248468e-03
1.984995037507284010e+01,1.413469103435964318e-03,9.541701297143837185e-04,1.456358908773790423e-03,1.671252503482010664e-03,1.411673258443008538e-03,1.644441007797977066e-03,1.849575192143510525e-03,1.637269721521352004e-03,2.050156749027621638e-03
1.989995025007315732e+01,1.400613197819775956e-03,9.448449379817238898e-04,1.442867958964047948e-03,1.658242016168478107e-03,1.403402010152288073e-03,1.632248827204419101e-03,1.834251170164998262e-03,1.626102137068349222e-03,2.033832163037347686e-03
1.994995012507347454e+01,1.391303564676174293e-03,9.353479994546990165e-04,1.429663384351255971e-03,1.647071575606612890e-03,1.393720584972628915e-03,1.620454320796458963e-03,1.819233091559934725e-03,1.611665259069468325e-03,2.017586052132955970e-03
1.999995000007379176e+01,1.376543235027956552e-03,9.320647695599991933e-04,1.416562433548691421e-03,1.634038525304183165e-03,1.381419323768887618e-03,1.608760890684397859e-03,1.805643816009252361e-03,1.602785992025051749e-03,2.001453621639368713e-03


==> figs/data/van_rees_2011_dkep_PSP512.csv <==
t,dkep
0,0.00046875
0.0092039,0.00046874
0.018408,0.00046873
0.027612,0.00046874
0.036817,0.00046875
0.046022,0.00046877
0.055228,0.0004688
0.064434,0.00046884
0.073641,0.00046889
0.082849,0.00046894
0.092057,0.000469
0.10127,0.00046907
0.11048,0.00046915
0.11969,0.00046924
0.1289,0.00046933
0.13811,0.00046944
0.14733,0.00046955
0.15654,0.00046967
0.16576,0.0004698
0.17498,0.00046994
0.1842,0.00047008
0.19342,0.00047024
0.20265,0.0004704
0.21187,0.00047057
0.2211,0.00047075
0.23033,0.00047094
0.23956,0.00047114
0.24879,0.00047134
0.25,0.00047137
0.25924,0.00047158
0.26847,0.00047181
0.27771,0.00047204
0.28696,0.00047228
0.2962,0.00047253
0.30545,0.00047279
0.3147,0.00047305
0.32395,0.00047333
0.33321,0.00047361
0.34246,0.00047391
0.35173,0.00047421
0.36099,0.00047452
0.37026,0.00047484
0.37953,0.00047517
0.3888,0.0004755
0.39807,0.00047585
0.40735,0.0004762
0.41664,0.00047657
0.42592,0.00047694
0.43521,0.00047732
0.4445,0.00047772
0.4538,0.00047812
0.4631,0.00047853
0.4724,0.00047895
0.48171,0.00047938
0.49102,0.00047981
0.5,0.00048024
0.50932,0.0004807
0.51864,0.00048117
0.52797,0.00048164
0.5373,0.00048213
0.54663,0.00048262
0.55597,0.00048313
0.56532,0.00048364
0.57466,0.00048417
0.58402,0.0004847
0.59337,0.00048524
0.60273,0.0004858
0.6121,0.00048636
0.62147,0.00048694
0.63084,0.00048752
0.64022,0.00048811
0.64961,0.00048872
0.659,0.00048933
0.66839,0.00048996
0.67779,0.00049059
0.68719,0.00049124
0.6966,0.0004919
0.70601,0.00049256
0.71543,0.00049324
0.72485,0.00049393
0.73428,0.00049463
0.74371,0.00049534
0.75,0.00049582
0.75944,0.00049655
0.76889,0.00049729
0.77834,0.00049804
0.7878,0.0004988
0.79726,0.00049957
0.80673,0.00050036
0.8162,0.00050115
0.82568,0.00050196
0.83517,0.00050278
0.84466,0.00050361
0.85415,0.00050445
0.86365,0.0005053
0.87316,0.00050617
0.88267,0.00050704
0.89219,0.00050793
0.90171,0.00050883
0.91124,0.00050975
0.92078,0.00051067
0.93032,0.00051161
0.93986,0.00051256
0.94941,0.00051352
0.95897,0.0005145
0.96853,0.00051548
0.9781,0.00051648
0.98767,0.0005175
0.99725,0.00051852
1,0.00051882
1.0096,0.00051986
1.0192,0.00052092
1.0288,0.00052198
1.0384,0.00052307
1.048,0.00052416
1.0576,0.00052527
1.0672,0.00052639
1.0768,0.00052752
1.0865,0.00052867
1.0961,0.00052983
1.1058,0.00053101
1.1154,0.0005322
1.1251,0.0005334
1.1347,0.00053462
1.1444,0.00053585
1.154,0.0005371
1.1637,0.00053836
1.1734,0.00053963
1.1831,0.00054092
1.1928,0.00054223
1.2025,0.00054354
1.2122,0.00054488
1.2219,0.00054623
1.2316,0.00054759
1.2413,0.00054897
1.25,0.00055021
1.2597,0.00055162
1.2695,0.00055304
1.2792,0.00055448
1.2889,0.00055593
1.2987,0.0005574
1.3084,0.00055888
1.3182,0.00056038
1.3279,0.00056189
1.3377,0.00056343
1.3475,0.00056497
1.3572,0.00056654
1.367,0.00056811
1.3768,0.00056971
1.3866,0.00057132
1.3964,0.00057295
1.4062,0.00057459
1.4159,0.00057626
1.4257,0.00057793
1.4355,0.00057963
1.4454,0.00058134
1.4552,0.00058307
1.465,0.00058482
1.4748,0.00058658
1.4846,0.00058836
1.4944,0.00059016
1.5,0.00059118
1.5098,0.00059301
1.5197,0.00059485
1.5295,0.00059671
1.5393,0.00059859
1.5492,0.00060048
1.559,0.0006024
1.5689,0.00060433
1.5787,0.00060628
1.5886,0.00060825
1.5984,0.00061023
1.6083,0.00061224
1.6181,0.00061426
1.628,0.0006163
1.6378,0.00061836
1.6477,0.00062044
1.6576,0.00062254
1.6674,0.00062466
1.6773,0.00062679
1.6872,0.00062895
1.697,0.00063112
1.7069,0.00063331
1.7168,0.00063553
1.7267,0.00063776
1.7365,0.00064001
1.7464,0.00064228
1.75,0.00064311
1.7599,0.00064541
1.7698,0.00064773
1.7796,0.00065006
1.7895,0.00065242
1.7994,0.0006548
1.8093,0.0006572
1.8191,0.00065961
1.829,0.00066205
1.8389,0.00066451
1.8488,0.00066699
1.8587,0.00066949
1.8685,0.00067201
1.8784,0.00067455
1.8883,0.00067711
1.8982,0.00067969
1.9081,0.0006823
1.9179,0.00068492
1.9278,0.00068757
1.9377,0.00069023
1.9476,0.00069292
1.9574,0.00069563
1.9673,0.00069836
1.9772,0.00070112
1.9871,0.00070389
1.9969,0.00070669
2,0.00070756
2.0099,0.00071038
2.0197,0.00071323
2.0296,0.0007161
2.0395,0.00071899
2.0493,0.0007219
2.0592,0.00072484
2.0691,0.0007278
2.0789,0.00073078
2.0888,0.00073378
2.0986,0.0007368
2.1085,0.00073985
2.1184,0.00074292
2.1282,0.00074602
2.1381,0.00074913
2.1479,0.00075227
2.1578,0.00075544
2.1676,0.00075862
2.1775,0.00076183
2.1873,0.00076507
2.1972,0.00076832
2.207,0.0007716
2.2168,0.00077491
2.2267,0.00077824
2.2365,0.00078159
2.2464,0.00078496
2.25,0.00078622
2.2598,0.00078963
2.2697,0.00079307
2.2795,0.00079652
2.2893,0.00080001
2.2992,0.00080351
2.309,0.00080705
2.3188,0.0008106
2.3286,0.00081419
2.3385,0.00081779
2.3483,0.00082142
2.3581,0.00082508
2.3679,0.00082877
2.3777,0.00083247
2.3875,0.00083621
2.3974,0.00083997
2.4072,0.00084375
2.417,0.00084756
2.4268,0.0008514
2.4366,0.00085527
2.4464,0.00085916
2.4562,0.00086307
2.466,0.00086702
2.4758,0.00087099
2.4856,0.00087498
2.4954,0.00087901
2.5,0.00088089
2.5098,0.00088495
2.5196,0.00088905
2.5294,0.00089316
2.5392,0.00089731
2.549,0.00090149
2.5588,0.00090569
2.5686,0.00090992
2.5784,0.00091418
2.5882,0.00091847
2.598,0.00092278
2.6078,0.00092713
2.6176,0.0009315
2.6274,0.0009359
2.6372,0.00094033
2.647,0.0009448
2.6568,0.00094929
2.6666,0.00095381
2.6764,0.00095836
2.6862,0.00096294
2.696,0.00096755
2.7058,0.00097219
2.7156,0.00097687
2.7254,0.00098157
2.7352,0.00098631
2.7451,0.00099107
2.75,0.00099349
2.7598,0.00099831
2.7696,0.0010032
2.7794,0.001008
2.7892,0.0010129
2.7991,0.0010179
2.8089,0.0010229
2.8187,0.0010279
2.8285,0.0010329
2.8383,0.001038
2.8482,0.0010431
2.858,0.0010483
2.8678,0.0010534
2.8777,0.0010587
2.8875,0.0010639
2.8973,0.0010692
2.9072,0.0010745
2.917,0.0010799
2.9269,0.0010853
2.9367,0.0010907
2.9466,0.0010962
2.9564,0.0011017
2.9663,0.0011072
2.9761,0.0011128
2.986,0.0011185
2.9959,0.0011241
3,0.0011265
3.0099,0.0011322
3.0198,0.001138
3.0296,0.0011438
3.0395,0.0011496
3.0494,0.0011555
3.0593,0.0011615
3.0692,0.0011674
3.0791,0.0011735
3.089,0.0011795
3.0989,0.0011856
3.1088,0.0011918
3.1188,0.001198
3.1287,0.0012042
3.1386,0.0012105
3.1486,0.0012169
3.1585,0.0012233
3.1685,0.0012297
3.1784,0.0012362
3.1884,0.0012428
3.1983,0.0012494
3.2083,0.001256
3.2183,0.0012627
3.2283,0.0012695
3.2383,0.0012763
3.2483,0.0012832
3.25,0.0012844
3.26,0.0012913
3.27,0.0012983
3.28,0.0013054
3.2901,0.0013125
3.3001,0.0013197
3.3101,0.001327
3.3202,0.0013343
3.3302,0.0013417
3.3403,0.0013491
3.3504,0.0013566
3.3604,0.0013642
3.3705,0.0013719
3.3806,0.0013797
3.3907,0.0013875
3.4008,0.0013954
3.4109,0.0014033
3.4211,0.0014114
3.4312,0.0014195
3.4413,0.0014278
3.4515,0.0014361
3.4617,0.0014445
3.4718,0.001453
3.482,0.0014616
3.4922,0.0014702
3.5,0.001477
3.5102,0.0014858
3.5204,0.0014948
3.5306,0.0015038
3.5409,0.001513
3.5511,0.0015223
3.5614,0.0015317
3.5716,0.0015412
3.5819,0.0015508
3.5922,0.0015606
3.6025,0.0015704
3.6128,0.0015804
3.6231,0.0015905
3.6334,0.0016008
3.6437,0.0016111
3.654,0.0016216
3.6642,0.0016322
3.6745,0.0016429
3.6848,0.0016538
3.695,0.0016647
3.7052,0.0016758
3.7155,0.001687
3.7257,0.0016984
3.7359,0.0017099
3.7461,0.0017215
3.75,0.001726
3.7602,0.0017379
3.7704,0.0017498
3.7805,0.001762
3.7907,0.0017742
3.8008,0.0017867
3.811,0.0017992
3.8211,0.001812
3.8312,0.0018249
3.8414,0.0018379
3.8515,0.0018511
3.8616,0.0018645
3.8717,0.0018781
3.8818,0.0018918
3.8919,0.0019057
3.9019,0.0019197
3.912,0.001934
3.9221,0.0019484
3.9322,0.001963
3.9422,0.0019777
3.9523,0.0019927
3.9623,0.0020078
3.9724,0.0020231
3.9824,0.0020386
3.9924,0.0020543
4,0.0020662
4.01,0.0020822
4.02,0.0020984
4.0301,0.0021147
4.0401,0.0021313
4.0501,0.002148
4.0601,0.0021649
4.0701,0.002182
4.0801,0.0021993
4.0901,0.0022168
4.1001,0.0022344
4.1101,0.0022522
4.12,0.00227
4.1298,0.0022879
4.1396,0.0023059
4.1493,0.0023239
4.1589,0.0023419
4.1685,0.00236
4.178,0.0023781
4.1875,0.0023963
4.1969,0.0024144
4.2062,0.0024327
4.2154,0.0024509
4.2246,0.0024691
4.2337,0.0024873
4.2428,0.0025056
4.25,0.0025201
4.259,0.0025384
4.2679,0.0025566
4.2767,0.0025749
4.2855,0.0025931
4.2942,0.0026113
4.3029,0.0026296
4.3116,0.0026478
4.3202,0.002666
4.3287,0.0026843
4.3373,0.0027025
4.3458,0.0027208
4.3543,0.0027391
4.3627,0.0027574
4.3711,0.0027757
4.3795,0.0027939
4.3879,0.0028122
4.3962,0.0028305
4.4045,0.0028488
4.4128,0.002867
4.421,0.0028851
4.4292,0.0029033
4.4373,0.0029213
4.4455,0.0029394
4.4536,0.0029574
4.4616,0.0029754
4.4697,0.0029934
4.4777,0.0030113
4.4857,0.0030292
4.4937,0.0030471
4.5,0.0030612
4.5079,0.003079
4.5158,0.0030967
4.5237,0.0031144
4.5316,0.003132
4.5394,0.0031496
4.5473,0.0031672
4.5551,0.0031847
4.5629,0.0032022
4.5706,0.0032197
4.5784,0.0032371
4.5861,0.0032544
4.5939,0.0032718
4.6016,0.0032891
4.6093,0.0033063
4.617,0.0033235
4.6247,0.0033407
4.6324,0.0033579
4.64,0.003375
4.6477,0.003392
4.6553,0.0034091
4.663,0.0034261
4.6706,0.003443
4.6783,0.00346
4.6859,0.0034769
4.6935,0.0034937
4.7012,0.0035105
4.7088,0.0035273
4.7164,0.0035441
4.724,0.0035608
4.7316,0.0035774
4.7392,0.0035939
4.7467,0.0036104
4.75,0.0036176
4.7576,0.003634
4.7651,0.0036504
4.7727,0.0036667
4.7802,0.003683
4.7878,0.0036992
4.7954,0.0037154
4.8029,0.0037315
4.8105,0.0037477
4.8181,0.0037638
4.8257,0.0037798
4.8334,0.0037959
4.841,0.0038119
4.8486,0.0038278
4.8563,0.0038437
4.8639,0.0038595
4.8715,0.0038752
4.8792,0.0038909
4.8869,0.0039065
4.8946,0.0039222
4.9024,0.0039378
4.9102,0.0039535
4.918,0.0039691
4.9258,0.0039846
4.9337,0.004
4.9415,0.0040155
4.9494,0.0040308
4.9574,0.0040462
4.9654,0.0040616
4.9734,0.004077
4.9815,0.0040924
4.9896,0.0041077
4.9978,0.004123
5,0.0041271
5.0082,0.0041424
5.0165,0.0041576
5.0248,0.0041728
5.0331,0.004188
5.0416,0.0042033
5.0501,0.0042185
5.0587,0.0042338
5.0673,0.0042489
5.0759,0.004264
5.0845,0.004279
5.0932,0.0042939
5.1018,0.0043087
5.1105,0.0043234
5.1192,0.004338
5.1279,0.0043526
5.1366,0.004367
5.1454,0.0043814
5.1541,0.0043956
5.1629,0.0044098
5.1717,0.0044238
5.1805,0.0044378
5.1894,0.0044517
5.1982,0.0044655
5.2071,0.0044792
5.216,0.0044928
5.2249,0.0045063
5.2339,0.0045197
5.2428,0.004533
5.25,0.0045437
5.259,0.0045568
5.268,0.0045699
5.277,0.0045829
5.2861,0.0045958
5.2952,0.0046086
5.3043,0.0046213
5.3134,0.0046339
5.3225,0.0046465
5.3317,0.0046589
5.3409,0.0046713
5.3501,0.0046836
5.3593,0.0046958
5.3685,0.0047079
5.3777,0.0047199
5.3869,0.0047318
5.3961,0.0047436
5.4053,0.0047553
5.4145,0.004767
5.4237,0.0047785
5.4329,0.00479
5.4421,0.0048014
5.4514,0.0048127
5.4606,0.004824
5.4698,0.0048352
5.479,0.0048464
5.4882,0.0048574
5.4975,0.0048685
5.5,0.0048715
5.5092,0.0048825
5.5184,0.0048935
5.5277,0.0049044
5.5369,0.0049153
5.5461,0.0049262
5.5554,0.0049371
5.5646,0.0049479
5.5738,0.0049588
5.5831,0.0049696
5.5923,0.0049805
5.6016,0.0049913
5.6108,0.0050022
5.6201,0.0050131
5.6293,0.005024
5.6386,0.0050349
5.6478,0.0050459
5.6571,0.0050569
5.6664,0.005068
5.6757,0.0050791
5.6849,0.0050902
5.6942,0.0051014
5.7035,0.0051127
5.7128,0.0051241
5.7221,0.0051355
5.7313,0.005147
5.7406,0.0051585
5.7499,0.0051702
5.75,0.0051703
5.7593,0.005182
5.7686,0.0051939
5.7779,0.0052058
5.7872,0.0052179
5.7965,0.0052301
5.8058,0.0052424
5.8152,0.0052548
5.8245,0.0052673
5.8338,0.00528
5.8431,0.0052928
5.8525,0.0053057
5.8618,0.0053188
5.8712,0.005332
5.8805,0.0053454
5.8898,0.0053589
5.8992,0.0053726
5.9085,0.0053865
5.9179,0.0054005
5.9272,0.0054147
5.9366,0.005429
5.946,0.0054436
5.9553,0.0054583
5.9647,0.0054732
5.9741,0.0054882
5.9834,0.0055035
5.9928,0.005519
6,0.0055309
6.0094,0.0055467
6.0187,0.0055627
6.0281,0.0055788
6.0375,0.0055952
6.0469,0.0056117
6.0563,0.0056284
6.0656,0.0056454
6.075,0.0056625
6.0844,0.0056797
6.0938,0.0056972
6.1031,0.0057149
6.1125,0.0057327
6.1219,0.0057508
6.1312,0.005769
6.1406,0.0057874
6.15,0.005806
6.1593,0.0058247
6.1687,0.0058437
6.1781,0.0058627
6.1874,0.005882
6.1967,0.0059013
6.206,0.0059208
6.2152,0.0059405
6.2245,0.0059603
6.2337,0.0059802
6.243,0.0060002
6.25,0.0060156
6.2592,0.0060359
6.2684,0.0060564
6.2775,0.0060769
6.2867,0.0060976
6.2958,0.0061184
6.3049,0.0061393
6.314,0.0061603
6.323,0.0061814
6.3321,0.0062027
6.3411,0.0062241
6.3501,0.0062456
6.3591,0.0062672
6.3681,0.006289
6.377,0.0063109
6.386,0.0063329
6.3949,0.006355
6.4038,0.0063773
6.4127,0.0063996
6.4216,0.0064221
6.4305,0.0064446
6.4394,0.0064673
6.4482,0.0064901
6.4571,0.0065129
6.4659,0.0065358
6.4747,0.0065588
6.4836,0.0065819
6.4924,0.0066051
6.5,0.006625
6.5088,0.0066482
6.5176,0.0066713
6.5264,0.0066943
6.5351,0.0067171
6.5438,0.0067398
6.5524,0.0067622
6.5611,0.0067844
6.5696,0.0068063
6.5782,0.0068278
6.5867,0.0068489
6.5952,0.0068696
6.6036,0.0068898
6.612,0.0069094
6.6204,0.0069285
6.6287,0.0069469
6.6369,0.0069646
6.6452,0.0069815
6.6533,0.0069978
6.6615,0.0070132
6.6696,0.0070278
6.6776,0.0070416
6.6856,0.0070546
6.6936,0.0070667
6.7015,0.0070781
6.7094,0.0070887
6.7172,0.0070986
6.725,0.0071077
6.7328,0.0071162
6.7405,0.0071241
6.7481,0.0071314
6.75,0.0071332
6.7576,0.0071399
6.7651,0.0071462
6.7727,0.0071521
6.7801,0.0071578
6.7875,0.0071632
6.7949,0.0071684
6.8023,0.0071734
6.8096,0.0071784
6.8168,0.0071833
6.824,0.0071882
6.8312,0.0071931
6.8384,0.007198
6.8455,0.007203
6.8525,0.0072081
6.8596,0.0072133
6.8666,0.0072186
6.8735,0.007224
6.8805,0.0072297
6.8874,0.0072355
6.8942,0.0072414
6.9011,0.0072476
6.9079,0.0072539
6.9147,0.0072605
6.9214,0.0072672
6.9282,0.0072742
6.9349,0.0072813
6.9416,0.0072887
6.9482,0.0072964
6.9549,0.0073042
6.9615,0.0073123
6.9681,0.0073206
6.9747,0.0073292
6.9813,0.007338
6.9878,0.0073471
6.9944,0.0073564
7,0.0073646
7.0065,0.0073743
7.013,0.0073843
7.0195,0.0073946
7.026,0.0074051
7.0325,0.0074158
7.039,0.0074268
7.0455,0.0074381
7.052,0.0074496
7.0584,0.0074613
7.0649,0.0074733
7.0714,0.0074855
7.0778,0.0074979
7.0843,0.0075106
7.0908,0.0075236
7.0972,0.0075367
7.1037,0.0075502
7.1102,0.0075638
7.1167,0.0075777
7.1231,0.0075919
7.1296,0.0076063
7.1361,0.0076209
7.1426,0.0076358
7.1491,0.0076509
7.1556,0.0076663
7.1622,0.007682
7.1687,0.0076979
7.1752,0.0077141
7.1818,0.0077305
7.1884,0.0077473
7.195,0.0077643
7.2016,0.0077815
7.2082,0.0077991
7.2148,0.007817
7.2214,0.0078351
7.2281,0.0078536
7.2348,0.0078723
7.2415,0.0078913
7.2482,0.0079107
7.25,0.0079159
7.2567,0.0079356
7.2635,0.0079556
7.2703,0.0079759
7.2771,0.0079966
7.284,0.0080175
7.2908,0.0080387
7.2977,0.0080603
7.3047,0.0080821
7.3116,0.0081042
7.3186,0.0081267
7.3256,0.0081493
7.3327,0.0081723
7.3397,0.0081955
7.3468,0.008219
7.354,0.0082428
7.3612,0.0082668
7.3684,0.008291
7.3756,0.0083154
7.3829,0.00834
7.3903,0.0083648
7.3976,0.0083898
7.4051,0.0084149
7.4125,0.0084402
7.42,0.0084655
7.4275,0.008491
7.4351,0.0085166
7.4428,0.0085422
7.4504,0.0085678
7.4582,0.0085936
7.466,0.0086193
7.4738,0.008645
7.4817,0.0086707
7.4896,0.0086964
7.4976,0.0087221
7.5,0.0087299
7.5081,0.0087555
7.5162,0.0087811
7.5243,0.0088067
7.5325,0.0088321
7.5407,0.0088574
7.5489,0.0088824
7.5571,0.0089073
7.5653,0.008932
7.5735,0.0089565
7.5818,0.0089809
7.59,0.0090052
7.5983,0.0090294
7.6066,0.0090535
7.6148,0.0090774
7.6231,0.0091013
7.6313,0.0091251
7.6396,0.0091487
7.6478,0.0091725
7.6561,0.0091961
7.6643,0.0092198
7.6725,0.0092435
7.6807,0.0092672
7.689,0.0092911
7.6972,0.0093151
7.7055,0.0093393
7.7137,0.0093637
7.722,0.0093883
7.7303,0.0094131
7.7385,0.0094382
7.7468,0.0094635
7.75,0.0094735
7.7583,0.0094992
7.7665,0.0095253
7.7748,0.0095517
7.7831,0.0095784
7.7913,0.0096054
7.7996,0.0096328
7.8079,0.0096606
7.8161,0.0096887
7.8244,0.0097172
7.8327,0.009746
7.841,0.0097752
7.8493,0.0098048
7.8576,0.0098346
7.8659,0.0098649
7.8743,0.0098954
7.8826,0.0099262
7.891,0.0099572
7.8993,0.0099885
7.9077,0.01002
7.9161,0.010052
7.9246,0.010084
7.9329,0.010116
7.9412,0.010147
7.9493,0.010179
7.9575,0.01021
7.9655,0.010241
7.9735,0.010271
7.9814,0.010302
7.9893,0.010332
7.9972,0.010362
8,0.010372
8.0078,0.010402
8.0156,0.010431
8.0233,0.01046
8.031,0.010489
8.0387,0.010518
8.0463,0.010546
8.054,0.010574
8.0616,0.010601
8.0692,0.010628
8.0767,0.010656
8.0844,0.010682
8.0919,0.010709
8.0995,0.010735
8.1071,0.010761
8.1146,0.010787
8.1221,0.010812
8.1296,0.010837
8.1371,0.010862
8.1445,0.010887
8.152,0.010911
8.1595,0.010935
8.1669,0.010959
8.1744,0.010982
8.1818,0.011005
8.1893,0.011028
8.1967,0.01105
8.2041,0.011072
8.2114,0.011094
8.2188,0.011116
8.2262,0.011137
8.2335,0.011158
8.2409,0.011178
8.2482,0.011198
8.25,0.011203
8.2573,0.011223
8.2646,0.011243
8.2719,0.011262
8.2791,0.011281
8.2864,0.0113
8.2937,0.011319
8.3009,0.011337
8.3081,0.011356
8.3154,0.011374
8.3226,0.011392
8.3298,0.011411
8.337,0.011429
8.3442,0.011447
8.3514,0.011466
8.3587,0.011484
8.3659,0.011503
8.3731,0.011522
8.3803,0.011541
8.3875,0.01156
8.3948,0.01158
8.402,0.0116
8.4093,0.011621
8.4165,0.011642
8.4238,0.011664
8.4311,0.011685
8.4384,0.011708
8.4457,0.011731
8.4531,0.011755
8.4605,0.011779
8.4678,0.011804
8.4752,0.01183
8.4826,0.011856
8.4901,0.011883
8.4976,0.011911
8.5,0.01192
8.5075,0.011948
8.5151,0.011977
8.5226,0.012007
8.5302,0.012036
8.5379,0.012067
8.5455,0.012097
8.5532,0.012129
8.561,0.01216
8.5688,0.012191
8.5765,0.012222
8.5843,0.012253
8.5921,0.012284
8.5998,0.012314
8.6075,0.012343
8.6151,0.012371
8.6227,0.012399
8.6302,0.012426
8.6376,0.012451
8.6451,0.012476
8.6524,0.012499
8.6598,0.012522
8.6671,0.012544
8.6743,0.012564
8.6815,0.012583
8.6887,0.012602
8.6959,0.012619
8.703,0.012635
8.71,0.01265
8.717,0.012665
8.724,0.012678
8.7309,0.01269
8.7378,0.012702
8.7447,0.012713
8.75,0.012721
8.7568,0.01273
8.7635,0.012739
8.7702,0.012747
8.7768,0.012754
8.7834,0.012761
8.79,0.012768
8.7965,0.012774
8.803,0.012779
8.8095,0.012785
8.816,0.012789
8.8225,0.012794
8.8289,0.012798
8.8354,0.012803
8.8418,0.012807
8.8483,0.01281
8.8548,0.012814
8.8612,0.012818
8.8677,0.012821
8.8742,0.012825
8.8808,0.012828
8.8874,0.012831
8.894,0.012835
8.9007,0.012838
8.9074,0.012841
8.9142,0.012843
8.9211,0.012846
8.9281,0.012848
8.9351,0.012851
8.9422,0.012852
8.9494,0.012854
8.9567,0.012855
8.9642,0.012856
8.9717,0.012856
8.9794,0.012856
8.9871,0.012855
8.9949,0.012854
9,0.012853
9.0077,0.012851
9.0155,0.012848
9.0232,0.012845
9.0309,0.01284
9.0387,0.012835
9.0464,0.012829
9.0541,0.012823
9.0619,0.012815
9.0696,0.012807
9.0774,0.012798
9.0851,0.012788
9.0928,0.012777
9.1006,0.012765
9.1083,0.012753
9.1161,0.012739
9.1238,0.012725
9.1315,0.01271
9.1393,0.012694
9.147,0.012677
9.1548,0.01266
9.1625,0.012641
9.1702,0.012622
9.178,0.012602
9.1857,0.012582
9.1934,0.01256
9.2012,0.012538
9.2089,0.012515
9.2166,0.012492
9.2244,0.012468
9.2321,0.012443
9.2398,0.012418
9.2476,0.012393
9.25,0.012385
9.2577,0.012358
9.2655,0.012332
9.2732,0.012305
9.281,0.012278
9.2887,0.01225
9.2964,0.012223
9.3042,0.012196
9.3119,0.012169
9.3197,0.012142
9.3274,0.012115
9.3352,0.012089
9.3429,0.012064
9.3507,0.012039
9.3584,0.012015
9.3662,0.011991
9.374,0.011969
9.3818,0.011947
9.3895,0.011927
9.3973,0.011907
9.4051,0.011888
9.4129,0.01187
9.4208,0.011853
9.4286,0.011837
9.4364,0.011822
9.4443,0.011808
9.4521,0.011795
9.46,0.011782
9.4679,0.01177
9.4758,0.011759
9.4838,0.011748
9.4917,0.011738
9.4997,0.011729
9.5,0.011728
9.508,0.011719
9.516,0.01171
9.5241,0.011702
9.5322,0.011693
9.5403,0.011686
9.5485,0.011678
9.5567,0.01167
9.565,0.011663
9.5733,0.011656
9.5817,0.011649
9.5901,0.011642
9.5986,0.011635
9.6072,0.011628
9.6159,0.011621
9.6246,0.011614
9.6334,0.011607
9.6423,0.011599
9.6513,0.011592
9.6604,0.011585
9.6696,0.011577
9.6789,0.01157
9.6883,0.011562
9.6977,0.011554
9.7069,0.011547
9.7161,0.011539
9.7251,0.011531
9.7341,0.011523
9.7429,0.011515
9.75,0.011509
9.7586,0.011501
9.7672,0.011493
9.7757,0.011485
9.7841,0.011477
9.7925,0.011469
9.8008,0.011461
9.809,0.011453
9.8172,0.011446
9.8253,0.011438
9.8334,0.01143
9.8415,0.011423
9.8494,0.011416
9.8573,0.011408
9.8652,0.011401
9.8731,0.011394
9.8808,0.011388
9.8885,0.011381
9.8963,0.011375
9.9041,0.011368
9.9119,0.011361
9.9196,0.011354
9.9275,0.011347
9.9354,0.01134
9.9433,0.011332
9.9512,0.011323
9.9594,0.011314
9.9678,0.011304
9.9763,0.011294
9.985,0.011285
9.9938,0.011275
10,0.01127
10.009,0.011262
10.019,0.011255
10.029,0.011249
10.039,0.011245
10.048,0.011241
10.058,0.011237
10.068,0.011234
10.078,0.01123
10.088,0.011227
10.097,0.011223
10.107,0.01122
10.116,0.011216
10.125,0.011212
10.135,0.011209
10.144,0.011205
10.153,0.011202
10.162,0.011198
10.171,0.011194
10.181,0.01119
10.19,0.011186
10.199,0.011182
10.208,0.011178
10.218,0.011173
10.227,0.011169
10.237,0.011164
10.246,0.011159
10.25,0.011157
10.26,0.011151
10.269,0.011145
10.279,0.011139
10.289,0.011133
10.299,0.011126
10.309,0.011118
10.319,0.01111
10.329,0.011102
10.339,0.011093
10.349,0.011084
10.359,0.011074
10.369,0.011064
10.38,0.011053
10.389,0.011042
10.399,0.011031
10.409,0.011019
10.418,0.011008
10.428,0.010996
10.437,0.010983
10.446,0.010971
10.455,0.010958
10.465,0.010945
10.474,0.010932
10.483,0.010918
10.492,0.010905
10.5,0.010892
10.509,0.010878
10.518,0.010864
10.527,0.010849
10.536,0.010835
10.545,0.01082
10.554,0.010806
10.563,0.010791
10.572,0.010777
10.581,0.010762
10.59,0.010748
10.599,0.010733
10.608,0.010718
10.617,0.010704
10.626,0.010689
10.635,0.010675
10.645,0.01066
10.654,0.010646
10.663,0.010632
10.672,0.010617
10.682,0.010603
10.691,0.010589
10.701,0.010574
10.71,0.01056
10.72,0.010546
10.73,0.010531
10.739,0.010517
10.749,0.010502
10.75,0.010501
10.76,0.010486
10.77,0.010472
10.78,0.010457
10.79,0.010441
10.8,0.010426
10.81,0.01041
10.82,0.010394
10.83,0.010378
10.841,0.010362
10.851,0.010345
10.861,0.010328
10.872,0.010311
10.882,0.010294
10.893,0.010277
10.903,0.010259
10.913,0.010242
10.924,0.010225
10.934,0.010208
10.945,0.010191
10.955,0.010174
10.965,0.010156
10.975,0.010139
10.986,0.010121
10.996,0.010104
11,0.010097
11.01,0.010079
11.021,0.010061
11.031,0.010043
11.042,0.010025
11.053,0.010006
11.063,0.0099873
11.074,0.0099684
11.085,0.0099493
11.096,0.0099299
11.107,0.0099104
11.117,0.009891
11.128,0.0098716
11.139,0.0098521
11.15,0.0098326
11.161,0.0098131
11.171,0.0097936
11.182,0.0097741
11.193,0.0097546
11.204,0.009735
11.215,0.0097154
11.225,0.0096959
11.236,0.0096766
11.247,0.0096573
11.25,0.0096517
11.261,0.0096325
11.271,0.0096135
11.282,0.0095945
11.292,0.0095755
11.303,0.0095566
11.313,0.0095378
11.324,0.0095191
11.334,0.0095004
11.345,0.0094817
11.355,0.0094631
11.365,0.0094444
11.376,0.0094258
11.386,0.0094072
11.397,0.0093886
11.407,0.0093701
11.418,0.0093516
11.428,0.0093331
11.439,0.0093145
11.449,0.0092959
11.46,0.0092774
11.471,0.0092587
11.481,0.0092401
11.492,0.0092217
11.5,0.009208
11.511,0.0091897
11.521,0.0091717
11.532,0.0091538
11.542,0.0091361
11.553,0.0091185
11.563,0.0091011
11.574,0.0090839
11.584,0.0090668
11.594,0.0090497
11.605,0.0090329
11.615,0.0090162
11.625,0.0089996
11.635,0.0089831
11.646,0.0089667
11.656,0.0089504
11.666,0.0089342
11.676,0.008918
11.686,0.0089019
11.696,0.0088859
11.706,0.0088698
11.716,0.0088539
11.726,0.008838
11.736,0.0088221
11.746,0.0088062
11.75,0.008799
11.76,0.0087831
11.77,0.0087671
11.78,0.0087511
11.79,0.008735
11.799,0.0087189
11.809,0.0087027
11.819,0.0086863
11.829,0.0086699
11.839,0.0086533
11.849,0.0086365
11.859,0.0086196
11.869,0.0086024
11.879,0.008585
11.889,0.0085673
11.899,0.0085494
11.91,0.0085312
11.92,0.0085128
11.93,0.0084941
11.941,0.008475
11.951,0.0084556
11.962,0.008436
11.972,0.0084159
11.983,0.0083955
11.994,0.0083747
12,0.0083623
12.011,0.0083409
12.022,0.0083193
12.032,0.0082977
12.043,0.0082761
12.054,0.0082544
12.064,0.0082326
12.075,0.0082108
12.085,0.0081889
12.095,0.0081669
12.106,0.0081449
12.116,0.0081228
12.126,0.0081007
12.136,0.0080784
12.146,0.0080561
12.156,0.0080337
12.166,0.0080111
12.176,0.0079885
12.186,0.0079657
12.195,0.0079429
12.205,0.0079198
12.215,0.0078967
12.225,0.0078734
12.234,0.0078499
12.244,0.0078264
12.25,0.0078117
12.26,0.0077878
12.269,0.0077639
12.279,0.0077398
12.289,0.0077155
12.298,0.0076911
12.308,0.0076666
12.318,0.0076419
12.327,0.0076171
12.337,0.0075922
12.347,0.0075671
12.356,0.007542
12.366,0.0075168
12.376,0.0074915
12.386,0.0074662
12.396,0.0074407
12.406,0.0074152
12.416,0.0073898
12.426,0.0073642
12.436,0.0073388
12.446,0.0073133
12.456,0.0072878
12.466,0.0072625
12.476,0.0072371
12.487,0.0072119
12.497,0.0071868
12.5,0.0071792
12.51,0.0071541
12.521,0.0071293
12.531,0.0071046
12.542,0.00708
12.553,0.0070557
12.564,0.0070315
12.574,0.0070075
12.585,0.0069837
12.596,0.0069602
12.608,0.0069368
12.619,0.0069137
12.63,0.0068908
12.641,0.0068681
12.653,0.0068457
12.664,0.0068235
12.676,0.0068016
12.688,0.0067799
12.699,0.0067585
12.711,0.0067373
12.723,0.0067164
12.735,0.0066958
12.747,0.0066754
12.75,0.0066712
12.762,0.0066511
12.775,0.0066313
12.787,0.0066119
12.8,0.0065926
12.812,0.0065737
12.825,0.006555
12.838,0.0065367
12.85,0.0065187
12.863,0.0065012
12.876,0.0064842
12.889,0.0064675
12.901,0.0064513
12.914,0.0064354
12.926,0.00642
12.939,0.0064049
12.951,0.0063901
12.964,0.0063757
12.976,0.0063617
12.988,0.006348
13,0.0063355
13.012,0.0063224
13.025,0.0063096
13.037,0.0062972
13.049,0.006285
13.061,0.006273
13.073,0.0062613
13.085,0.0062498
13.097,0.0062385
13.109,0.0062274
13.121,0.0062165
13.133,0.0062057
13.145,0.0061951
13.157,0.0061846
13.169,0.0061742
13.18,0.006164
13.192,0.0061538
13.204,0.0061437
13.215,0.0061337
13.227,0.0061237
13.238,0.0061138
13.25,0.0061038
13.25,0.0061036
13.261,0.0060937
13.273,0.0060837
13.284,0.0060738
13.296,0.0060638
13.307,0.0060537
13.318,0.0060436
13.33,0.0060335
13.341,0.0060232
13.353,0.0060129
13.364,0.0060026
13.376,0.0059922
13.387,0.0059817
13.399,0.0059711
13.41,0.0059605
13.422,0.0059499
13.434,0.0059392
13.445,0.0059285
13.457,0.0059177
13.469,0.0059069
13.48,0.005896
13.492,0.0058851
13.5,0.0058777
13.512,0.0058668
13.524,0.0058559
13.536,0.0058449
13.548,0.0058339
13.56,0.0058229
13.572,0.0058119
13.584,0.0058008
13.596,0.0057898
13.609,0.0057787
13.621,0.0057676
13.633,0.0057565
13.646,0.0057455
13.658,0.0057344
13.671,0.0057233
13.684,0.0057121
13.696,0.005701
13.709,0.0056898
13.722,0.0056786
13.735,0.0056673
13.748,0.0056559
13.75,0.005654
13.763,0.0056425
13.776,0.005631
13.789,0.0056194
13.802,0.0056077
13.816,0.0055959
13.829,0.005584
13.842,0.0055721
13.856,0.00556
13.869,0.0055478
13.882,0.0055355
13.896,0.0055231
13.909,0.0055106
13.923,0.0054979
13.936,0.0054851
13.95,0.0054721
13.964,0.005459
13.977,0.0054457
13.991,0.0054323
14,0.0054234
14.014,0.0054098
14.027,0.005396
14.041,0.0053822
14.055,0.0053682
14.069,0.005354
14.083,0.0053397
14.097,0.0053252
14.11,0.0053106
14.124,0.0052958
14.138,0.0052809
14.152,0.0052659
14.167,0.0052507
14.181,0.0052353
14.195,0.0052198
14.209,0.0052042
14.224,0.0051884
14.238,0.0051725
14.25,0.0051591
14.264,0.0051429
14.279,0.0051265
14.294,0.0051101
14.308,0.0050934
14.323,0.0050766
14.338,0.0050596
14.353,0.0050425
14.368,0.0050253
14.383,0.0050079
14.399,0.0049903
14.414,0.0049726
14.429,0.0049548
14.445,0.0049368
14.461,0.0049187
14.476,0.0049005
14.492,0.0048821
14.5,0.0048731
14.516,0.0048549
14.532,0.0048366
14.548,0.0048184
14.563,0.0048002
14.579,0.0047823
14.595,0.0047644
14.611,0.0047468
14.626,0.0047293
14.642,0.004712
14.657,0.0046947
14.673,0.0046776
14.688,0.0046605
14.704,0.0046435
14.719,0.0046265
14.735,0.0046097
14.75,0.0045935
14.765,0.004577
14.781,0.0045605
14.796,0.0045442
14.812,0.004528
14.827,0.0045117
14.842,0.0044956
14.858,0.0044796
14.873,0.0044634
14.888,0.0044474
14.904,0.0044313
14.919,0.0044151
14.935,0.004399
14.95,0.0043829
14.966,0.004367
14.981,0.0043511
14.997,0.0043353
15,0.0043321
15.015,0.0043164
15.031,0.0043008
15.047,0.0042852
15.062,0.0042697
15.078,0.0042544
15.094,0.0042389
15.11,0.0042237
15.125,0.0042085
15.141,0.0041936
15.157,0.0041788
15.173,0.0041641
15.189,0.0041496
15.205,0.0041352
15.221,0.004121
15.237,0.0041069
15.25,0.0040955
15.266,0.0040817
15.282,0.004068
15.298,0.0040544
15.315,0.0040409
15.331,0.0040276
15.347,0.0040145
15.363,0.0040016
15.38,0.0039888
15.396,0.0039763
15.412,0.0039639
15.428,0.0039516
15.444,0.0039396
15.46,0.0039277
15.476,0.003916
15.492,0.0039045
15.5,0.003899
15.516,0.0038877
15.532,0.0038767
15.548,0.0038657
15.564,0.003855
15.58,0.0038444
15.596,0.0038341
15.612,0.0038239
15.628,0.0038138
15.644,0.003804
15.659,0.0037943
15.675,0.0037848
15.691,0.0037755
15.707,0.0037664
15.723,0.0037574
15.738,0.0037486
15.75,0.0037422
15.766,0.0037337
15.781,0.0037253
15.797,0.0037171
15.813,0.003709
15.828,0.0037011
15.844,0.0036933
15.86,0.0036857
15.875,0.0036782
15.891,0.0036708
15.906,0.0036635
15.922,0.0036564
15.937,0.0036494
15.953,0.0036425
15.968,0.0036357
15.984,0.003629
15.999,0.0036224
16,0.003622
16.015,0.0036155
16.031,0.0036091
16.046,0.0036028
16.061,0.0035966
16.077,0.0035904
16.092,0.0035844
16.107,0.0035784
16.123,0.0035724
16.138,0.0035666
16.153,0.0035608
16.168,0.003555
16.184,0.0035493
16.199,0.0035436
16.214,0.003538
16.229,0.0035324
16.244,0.0035268
16.25,0.0035247
16.265,0.0035192
16.28,0.0035137
16.295,0.0035082
16.31,0.0035027
16.326,0.0034972
16.341,0.0034917
16.356,0.0034862
16.371,0.0034807
16.386,0.0034752
16.401,0.0034697
16.416,0.0034642
16.431,0.0034586
16.446,0.003453
16.461,0.0034474
16.476,0.0034418
16.491,0.0034362
16.5,0.0034329
16.515,0.0034272
16.53,0.0034215
16.545,0.0034157
16.56,0.0034099
16.575,0.0034041
16.59,0.0033983
16.605,0.0033924
16.621,0.0033864
16.636,0.0033805
16.651,0.0033745
16.666,0.0033685
16.681,0.0033624
16.696,0.0033563
16.711,0.0033502
16.726,0.003344
16.742,0.0033378
16.75,0.0033344
16.765,0.0033281
16.78,0.0033219
16.796,0.0033155
16.811,0.0033092
16.826,0.0033028
16.841,0.0032964
16.857,0.00329
16.872,0.0032835
16.887,0.003277
16.903,0.0032705
16.918,0.0032639
16.934,0.0032573
16.949,0.0032507
16.964,0.0032441
16.98,0.0032374
16.995,0.0032307
17,0.0032287
17.016,0.0032219
17.031,0.0032151
17.047,0.0032083
17.062,0.0032014
17.078,0.0031945
17.094,0.0031876
17.109,0.0031806
17.125,0.0031736
17.141,0.0031666
17.157,0.0031595
17.173,0.0031524
17.188,0.0031452
17.204,0.003138
17.22,0.0031308
17.236,0.0031235
17.25,0.0031172
17.266,0.0031099
17.282,0.0031025
17.298,0.0030951
17.314,0.0030877
17.331,0.0030802
17.347,0.0030727
17.363,0.0030651
17.379,0.0030575
17.396,0.0030498
17.412,0.0030421
17.428,0.0030344
17.445,0.0030266
17.461,0.0030188
17.478,0.0030109
17.495,0.003003
17.5,0.0030004
17.517,0.0029924
17.533,0.0029844
17.55,0.0029763
17.567,0.0029682
17.584,0.0029601
17.6,0.0029519
17.617,0.0029436
17.634,0.0029353
17.651,0.0029269
17.668,0.0029185
17.685,0.0029101
17.703,0.0029016
17.72,0.002893
17.737,0.0028844
17.75,0.0028778
17.767,0.0028692
17.784,0.0028605
17.802,0.0028518
17.819,0.002843
17.836,0.0028342
17.854,0.0028254
17.871,0.0028165
17.889,0.0028076
17.906,0.0027987
17.923,0.0027897
17.941,0.0027808
17.958,0.0027718
17.976,0.0027627
17.993,0.0027537
18,0.0027502
18.018,0.0027411
18.035,0.002732
18.053,0.0027229
18.07,0.0027138
18.088,0.0027047
18.105,0.0026955
18.123,0.0026864
18.141,0.0026772
18.158,0.002668
18.176,0.0026589
18.193,0.0026497
18.211,0.0026405
18.229,0.0026313
18.247,0.0026221
18.25,0.0026203
18.268,0.0026111
18.285,0.0026019
18.303,0.0025927
18.321,0.0025835
18.339,0.0025743
18.356,0.0025651
18.374,0.0025559
18.392,0.0025467
18.41,0.0025375
18.428,0.0025284
18.446,0.0025192
18.463,0.0025101
18.481,0.002501
18.499,0.0024919
18.5,0.0024914
18.518,0.0024823
18.536,0.0024733
18.554,0.0024642
18.572,0.0024552
18.59,0.0024462
18.607,0.0024372
18.625,0.0024283
18.643,0.0024193
18.661,0.0024104
18.679,0.0024016
18.697,0.0023927
18.715,0.0023839
18.733,0.0023751
18.75,0.0023671
18.768,0.0023583
18.786,0.0023497
18.804,0.002341
18.822,0.0023324
18.84,0.0023238
18.858,0.0023152
18.877,0.0023067
18.895,0.0022982
18.913,0.0022898
18.931,0.0022814
18.949,0.002273
18.967,0.0022647
18.986,0.0022564
19,0.0022499
19.018,0.0022416
19.036,0.0022335
19.055,0.0022253
19.073,0.0022172
19.091,0.0022092
19.109,0.0022012
19.128,0.0021932
19.146,0.0021853
19.164,0.0021774
19.183,0.0021695
19.201,0.0021617
19.219,0.002154
19.238,0.0021462
19.25,0.002141
19.268,0.0021334
19.287,0.0021258
19.305,0.0021182
19.323,0.0021107
19.342,0.0021032
19.36,0.0020958
19.379,0.0020885
19.397,0.0020811
19.416,0.0020739
19.434,0.0020666
19.452,0.0020595
19.471,0.0020523
19.489,0.0020452
19.5,0.0020412
19.518,0.0020342
19.537,0.0020272
19.556,0.0020203
19.574,0.0020135
19.593,0.0020067
19.611,0.0019999
19.63,0.0019932
19.648,0.0019865
19.667,0.0019799
19.685,0.0019734
19.704,0.0019668
19.723,0.0019604
19.741,0.001954
19.75,0.001951
19.769,0.0019447
19.787,0.0019384
19.806,0.0019322
19.825,0.001926
19.843,0.0019198
19.862,0.0019137
19.881,0.0019077
19.899,0.0019017
19.918,0.0018958
19.937,0.0018899
19.956,0.001884
19.974,0.0018782
19.993,0.0018725


==> figs/data/vortex-p4-data.csv <==
y,a0rh0-nx20-t20-kxrcf,a0rh0-nx20-t20-nokxrcf,a0rh0-nx40-t20-kxrcf,a0rh0-nx40-t20-nokxrcf,a0rh0-nx80-t20-kxrcf,a0rh0-nx80-t20-nokxrcf,a0rh0-nx20-t40-kxrcf,a0rh0-nx20-t40-nokxrcf,a0rh0-nx40-t40-kxrcf,a0rh0-nx40-t40-nokxrcf,a0rh0-nx80-t40-kxrcf,a0rh0-nx80-t40-nokxrcf
-10.0,0.4985339045524597,0.503446102142334,0.49999701976776123,0.4996945858001709,0.5000104308128357,0.5011181235313416,0.49350249767303467,0.5004281997680664,0.5000239610671997,0.49739113450050354,0.5000100135803223,0.4972456991672516
-9.919678714859439,0.49804142117500305,0.5036558508872986,0.49999764561653137,0.5000205039978027,0.5000104308128357,0.5021666884422302,0.49316680431365967,0.500851571559906,0.5000240206718445,0.4976300895214081,0.5000100135803223,0.4971672296524048
-9.839357429718875,0.49790534377098083,0.5036076307296753,0.5000044703483582,0.5005497336387634,0.5000104904174805,0.5010741949081421,0.4926682114601135,0.501156747341156,0.5000247955322266,0.4982118308544159,0.5000100135803223,0.49786457419395447
-9.759036144578314,0.49798697233200073,0.5033953189849854,0.500014066696167,0.5010129809379578,0.5000104904174805,0.4997713267803192,0.4921083450317383,0.5014433264732361,0.5000246167182922,0.4987003207206726,0.5000100135803223,0.4989885687828064
-9.67871485943775,0.49817225337028503,0.5030999779701233,0.5000233054161072,0.5012156367301941,0.5000104904174805,0.5000908374786377,0.49156442284584045,0.501785933971405,0.5000224113464355,0.4988074004650116,0.5000100135803223,0.5001862645149231
-9.598393574297189,0.4983719289302826,0.5027896761894226,0.5000290274620056,0.5010374188423157,0.5000104904174805,0.5000766515731812,0.4910893738269806,0.5022338032722473,0.5000177621841431,0.4983927607536316,0.5000100135803223,0.5003409385681152
-9.518072289156626,0.49852150678634644,0.5025197267532349,0.5000281929969788,0.5004324913024902,0.5000104904174805,0.4988192319869995,0.49071165919303894,0.5028111338615417,0.5000109076499939,0.4974639415740967,0.5000100135803223,0.4996289014816284
-9.437751004016064,0.4985811710357666,0.502332329750061,0.5000194907188416,0.5000787377357483,0.5000104904174805,0.49797961115837097,0.4904354214668274,0.5035167932510376,0.5000037550926208,0.4964933693408966,0.5000100135803223,0.49917951226234436
-9.357429718875501,0.49853581190109253,0.5022569894790649,0.5000070929527283,0.5004631876945496,0.50001060962677,0.49834635853767395,0.4902403950691223,0.5043246150016785,0.4999990463256836,0.4962809085845947,0.5000100135803223,0.4997335374355316
-9.27710843373494,0.4983951151371002,0.5023100972175598,0.49999746680259705,0.5010127425193787,0.5000106692314148,0.49863752722740173,0.4900819659233093,0.5051831007003784,0.49999818205833435,0.49657121300697327,0.5000100135803223,0.4999313950538635
-9.196787148594378,0.4981934428215027,0.502495288848877,0.4999946653842926,0.5013946294784546,0.5000107288360596,0.4985678493976593,0.4898911416530609,0.5060155987739563,0.5000005960464478,0.4972078204154968,0.5000100135803223,0.49855634570121765
-9.116465863453815,0.4979899227619171,0.5028032064437866,0.49999967217445374,0.5014090538024902,0.5000108480453491,0.49899640679359436,0.4895745515823364,0.5067203044891357,0.5000045895576477,0.49812057614326477,0.5000100135803223,0.4977653920650482
-9.036144578313253,0.4978683590888977,0.5032116174697876,0.50001060962677,0.5010169744491577,0.5000110268592834,0.499711811542511,0.4890144169330597,0.5071702003479004,0.5000075101852417,0.49933284521102905,0.5000100135803223,0.49781396985054016
-8.95582329317269,0.49816271662712097,0.5036963820457458,0.5000216960906982,0.5003511309623718,0.5000113248825073,0.49946674704551697,0.4885044991970062,0.5073317289352417,0.5000084638595581,0.5006337761878967,0.5000100135803223,0.49768000841140747
-8.875502008032129,0.49900224804878235,0.5041483640670776,0.5000279545783997,0.49955612421035767,0.5000116229057312,0.49837881326675415,0.4882727563381195,0.5068867802619934,0.5000064373016357,0.5018841624259949,0.5000100135803223,0.4978945851325989
-8.795180722891565,0.5001961588859558,0.5046095252037048,0.5000279545783997,0.49928027391433716,0.5000120401382446,0.49813827872276306,0.4879661202430725,0.506083607673645,0.5000051259994507,0.502507209777832,0.5000100135803223,0.49886128306388855
-8.714859437751004,0.5015479922294617,0.5050683617591858,0.5000225901603699,0.49952757358551025,0.5000126957893372,0.4991067349910736,0.48755577206611633,0.50506591796875,0.5000061392784119,0.5022040009498596,0.5000100135803223,0.4995657503604889
-8.634538152610443,0.502885639667511,0.5054798126220703,0.500014066696167,0.500214159488678,0.5000134110450745,0.5003033876419067,0.48707467317581177,0.5040483474731445,0.5000097155570984,0.5009998679161072,0.5000100135803223,0.4987497329711914
-8.55421686746988,0.5040733814239502,0.5058293342590332,0.5000059604644775,0.5011203289031982,0.5000144839286804,0.5012288093566895,0.4865327477455139,0.5031601786613464,0.5000143647193909,0.49927055835723877,0.5000100135803223,0.49827316403388977
-8.473895582329318,0.5050047039985657,0.5061130523681641,0.5000021457672119,0.5021734237670898,0.500015914440155,0.5014886260032654,0.4859391748905182,0.5024957060813904,0.5000173449516296,0.49798235297203064,0.5000100135803223,0.49902570247650146
-8.393574297188755,0.5056023001670837,0.506337583065033,0.5000031590461731,0.5030214786529541,0.5000178217887878,0.5010813474655151,0.4853024184703827,0.5021142959594727,0.5000194907188416,0.49763327836990356,0.5000100135803223,0.4999004006385803
-8.313253012048193,0.5058181881904602,0.5065200924873352,0.5000090599060059,0.5033742785453796,0.5000203251838684,0.5009905099868774,0.48463010787963867,0.5020401477813721,0.5000187158584595,0.49808648228645325,0.5000100135803223,0.500291109085083
-8.23293172690763,0.5056334137916565,0.5066882967948914,0.5000176429748535,0.5035061240196228,0.500023603439331,0.501708447933197,0.48392924666404724,0.5022627115249634,0.5000168681144714,0.4987353980541229,0.5000100135803223,0.5006772875785828
-8.152610441767068,0.5050584673881531,0.5068805813789368,0.5000271797180176,0.503677487373352,0.5000279545783997,0.5016095042228699,0.48320597410202026,0.5027362704277039,0.5000147819519043,0.4992063045501709,0.5000100135803223,0.5015583634376526
-8.072289156626507,0.5041328072547913,0.5071457624435425,0.500036358833313,0.5040919184684753,0.5000336170196533,0.4993939697742462,0.4824656844139099,0.5033802390098572,0.500012993812561,0.4992823302745819,0.5000100135803223,0.5019121766090393
-7.991967871485944,0.5033013224601746,0.5073513984680176,0.500044584274292,0.504530131816864,0.500041127204895,0.4970567226409912,0.48212942481040955,0.5039318799972534,0.5000113844871521,0.4989486634731293,0.5000100135803223,0.5018491744995117
-7.911646586345381,0.5022777318954468,0.5079331994056702,0.5000540614128113,0.5043556094169617,0.5000508427619934,0.4978678524494171,0.48139211535453796,0.5046994090080261,0.5000097751617432,0.4985470771789551,0.5000100135803223,0.5025248527526855
-7.831325301204819,0.5014572143554688,0.5085336565971375,0.5000655651092529,0.5035116076469421,0.500063419342041,0.5002707839012146,0.4807863235473633,0.5056821703910828,0.5000081062316895,0.4988638758659363,0.5000100135803223,0.5033686757087708
-7.7510040160642575,0.500957190990448,0.5091449618339539,0.5000805854797363,0.5026397705078125,0.5000796914100647,0.5013154149055481,0.4805665910243988,0.506491482257843,0.5000070929527283,0.49959322810173035,0.5000100135803223,0.5029200315475464
-7.670682730923694,0.5007660388946533,0.5098140239715576,0.5001007318496704,0.502138078212738,0.5001006722450256,0.5013269186019897,0.4803566038608551,0.5073064565658569,0.500007152557373,0.5004001259803772,0.5000100135803223,0.5013148784637451
-7.590361445783133,0.5008840560913086,0.5105525851249695,0.5001274347305298,0.5022754073143005,0.5001277923583984,0.5001111030578613,0.48005884885787964,0.5081347227096558,0.5000084042549133,0.5009169578552246,0.5000100135803223,0.5004898309707642
-7.51004016064257,0.5012872815132141,0.5113686323165894,0.5001619458198547,0.5031912922859192,0.5001624822616577,0.49919795989990234,0.47960105538368225,0.5089879035949707,0.5000109076499939,0.5007432103157043,0.5000100135803223,0.5008502006530762
-7.429718875502008,0.5019277930259705,0.5122665166854858,0.5002068281173706,0.5038642883300781,0.5002068877220154,0.5001534223556519,0.47893619537353516,0.5098810791969299,0.5000128746032715,0.5004847645759583,0.5000100135803223,0.5016915798187256
-7.349397590361446,0.5027337670326233,0.5132467746734619,0.5002641081809998,0.5039034485816956,0.5002633333206177,0.5013559460639954,0.4780425727367401,0.5108335018157959,0.5000149607658386,0.5005603432655334,0.5000100135803223,0.5022515058517456
-7.269076305220883,0.5036091208457947,0.5143061876296997,0.5003361701965332,0.5037117004394531,0.5003352761268616,0.5010500550270081,0.4769236743450165,0.5118680000305176,0.5000172853469849,0.5010448098182678,0.5000100135803223,0.502221405506134
-7.188755020080322,0.5044339299201965,0.5154378414154053,0.5004269480705261,0.5036363005638123,0.500426173210144,0.5001182556152344,0.4756081998348236,0.5130112767219543,0.5000197887420654,0.5017421841621399,0.5000100135803223,0.501499593257904
-7.108433734939759,0.5050641894340515,0.5166311264038086,0.5005410313606262,0.5037701725959778,0.500541090965271,0.4996199607849121,0.4741501808166504,0.5142938494682312,0.5000222325325012,0.5022923350334167,0.5000100135803223,0.5015387535095215
-7.028112449799197,0.505331814289093,0.5178715586662292,0.5006842613220215,0.5039513111114502,0.5006857514381409,0.4995597004890442,0.4726288914680481,0.5157501101493835,0.5000240802764893,0.5021712183952332,0.5000100135803223,0.5021363496780396
-6.947791164658635,0.5049648880958557,0.5194737911224365,0.5008655190467834,0.5039393305778503,0.5008671283721924,0.49949371814727783,0.47114428877830505,0.5170592069625854,0.5000236630439758,0.5016076564788818,0.5000100135803223,0.5020509362220764
-6.867469879518072,0.5050183534622192,0.5210394263267517,0.5010939836502075,0.5038092136383057,0.5010941028594971,0.5005933046340942,0.4701114296913147,0.5180472135543823,0.5000224709510803,0.5008411407470703,0.5000100135803223,0.5012775659561157
-6.78714859437751,0.5050535202026367,0.5225934982299805,0.501378059387207,0.5037685036659241,0.5013769268989563,0.5018858313560486,0.46911320090293884,0.5188172459602356,0.5000216364860535,0.5004976987838745,0.5000100135803223,0.5011904835700989
-6.706827309236948,0.5052857398986816,0.5240139961242676,0.5017295479774475,0.504065752029419,0.5017285943031311,0.5013231039047241,0.4681498408317566,0.51938396692276,0.5000219345092773,0.5007961392402649,0.5000100135803223,0.5019540190696716
-6.626506024096385,0.505715548992157,0.525283694267273,0.5021637082099915,0.5047198534011841,0.5021641254425049,0.5011694431304932,0.4671512544155121,0.5197524428367615,0.5000237822532654,0.5016741156578064,0.5000100135803223,0.5031275153160095
-6.546184738955823,0.5063223838806152,0.5264226198196411,0.5026991367340088,0.5055409669876099,0.5027019381523132,0.5029523372650146,0.4660733640193939,0.5199374556541443,0.500027596950531,0.5027502775192261,0.5000100135803223,0.5031368732452393
-6.4658634538152615,0.5070647597312927,0.5274879336357117,0.5033613443374634,0.5065727233886719,0.5033640265464783,0.5042355060577393,0.46489834785461426,0.5199635624885559,0.5000298023223877,0.5032107830047607,0.5000099539756775,0.5018609762191772
-6.385542168674698,0.507879912853241,0.5285739898681641,0.5041787028312683,0.5079827308654785,0.504176139831543,0.5043159127235413,0.4636344909667969,0.5198648571968079,0.5000311732292175,0.5035474896430969,0.5000100135803223,0.501967191696167
-6.305220883534137,0.5086843967437744,0.5298125743865967,0.5051743984222412,0.5091157555580139,0.5051695108413696,0.5048987865447998,0.46231621503829956,0.5196850895881653,0.5000301599502563,0.503860354423523,0.5000100135803223,0.5041298866271973
-6.224899598393574,0.5093733668327332,0.5313723087310791,0.5063815712928772,0.5102810859680176,0.5063803195953369,0.5066853165626526,0.4610041677951813,0.5194777846336365,0.5000255107879639,0.5041583776473999,0.500010073184967,0.5058081150054932
-6.144578313253012,0.5098211169242859,0.5334592461585999,0.5078433156013489,0.5117284655570984,0.5078513622283936,0.5086197853088379,0.4597850739955902,0.5193061232566833,0.5000172257423401,0.5043532252311707,0.5000100135803223,0.5058484673500061
-6.06425702811245,0.5098809599876404,0.5363166332244873,0.5096122622489929,0.5137355327606201,0.5096328258514404,0.510073721408844,0.45877185463905334,0.5192428231239319,0.5000077486038208,0.5043282508850098,0.5000099539756775,0.5047574043273926
-5.983935742971887,0.5103839635848999,0.5380803346633911,0.5117555856704712,0.516493022441864,0.5117830634117126,0.5111106038093567,0.4575325548648834,0.517431378364563,0.5000005960464478,0.5042252540588379,0.5000100135803223,0.502964973449707
-5.903614457831325,0.511843740940094,0.5420069098472595,0.5143527388572693,0.5194763541221619,0.514369547367096,0.5127543210983276,0.45588672161102295,0.5205022692680359,0.49998950958251953,0.5037797689437866,0.5000099539756775,0.5021586418151855
-5.823293172690763,0.5147371292114258,0.5485430359840393,0.5174716711044312,0.5228627920150757,0.5174704790115356,0.5160031914710999,0.4540671706199646,0.5218560099601746,0.4999869167804718,0.5030242800712585,0.5000098347663879,0.5032944679260254
-5.742971887550201,0.5191022157669067,0.5562425851821899,0.5211951732635498,0.526878833770752,0.5211754441261292,0.5204594731330872,0.4520459771156311,0.5227364301681519,0.4999890625476837,0.5025166273117065,0.5000099539756775,0.5052700042724609
-5.662650602409639,0.5246618390083313,0.5639048218727112,0.525618851184845,0.5317829251289368,0.5255865454673767,0.52501380443573,0.4494747817516327,0.5233283638954163,0.4999946653842926,0.5024806261062622,0.5000098943710327,0.5071328282356262
-5.582329317269076,0.531269371509552,0.5712016820907593,0.5308502912521362,0.5378478169441223,0.5308200716972351,0.5305225849151611,0.4461723864078522,0.5240002274513245,0.5000035762786865,0.5027616620063782,0.5000097155570984,0.5089855194091797
-5.502008032128514,0.5387956500053406,0.5784333944320679,0.5370088219642639,0.5453605055809021,0.5370054244995117,0.5379559993743896,0.4420391321182251,0.5250368118286133,0.5000169277191162,0.5028266310691833,0.5000097751617432,0.5095446109771729
-5.421686746987952,0.5471286177635193,0.5865287780761719,0.5442899465560913,0.5530993938446045,0.5442898869514465,0.5456744432449341,0.4370570778846741,0.5266390442848206,0.500024139881134,0.5031008720397949,0.5000094771385193,0.509304404258728
-5.341365461847389,0.5561736226081848,0.5970449447631836,0.5528150200843811,0.5608960390090942,0.5528331398963928,0.5528882145881653,0.4312898516654968,0.5289241671562195,0.5000314116477966,0.5038518905639648,0.5000090599060059,0.5092580318450928
-5.261044176706827,0.5658532977104187,0.612167477607727,0.5627914071083069,0.5694229006767273,0.5628092288970947,0.5620383024215698,0.42488276958465576,0.531925618648529,0.5000337362289429,0.5049467086791992,0.5000089406967163,0.5096164345741272
-5.1807228915662655,0.5761077404022217,0.6347103714942932,0.5744055509567261,0.5797642469406128,0.5744074583053589,0.5744177103042603,0.4180627763271332,0.5355930328369141,0.500031054019928,0.5061616897583008,0.5000081658363342,0.5111674070358276
-5.100401606425703,0.586894154548645,0.66811603307724,0.5878319144248962,0.5932295918464661,0.587821900844574,0.5883004665374756,0.41113847494125366,0.5397922992706299,0.5000250339508057,0.5073956847190857,0.5000073313713074,0.5136122107505798
-5.020080321285141,0.5981871485710144,0.7164552211761475,0.6032331585884094,0.6113535165786743,0.6032494306564331,0.60220867395401,0.4045001268386841,0.544305682182312,0.5000192523002625,0.5086702108383179,0.500005841255188,0.5147922039031982
-4.9397590361445785,0.6120290160179138,0.7123250961303711,0.6208950877189636,0.6290704011917114,0.6208781003952026,0.6176349520683289,0.393917441368103,0.5524064898490906,0.5000184178352356,0.5090200304985046,0.5000045895576477,0.5156368613243103
-4.859437751004016,0.6293182969093323,0.7388890385627747,0.6408531665802002,0.6574567556381226,0.640871524810791,0.6372347474098206,0.39039626717567444,0.552844226360321,0.5000128746032715,0.5074062943458557,0.5000019669532776,0.5176342129707336
-4.779116465863454,0.6497566103935242,0.7590993046760559,0.6633259654045105,0.6804550886154175,0.6633462905883789,0.6610251665115356,0.38285738229751587,0.552462100982666,0.5000112652778625,0.5168319940567017,0.4999987483024597,0.5216637849807739
-4.698795180722891,0.6719780564308167,0.7841911315917969,0.688341498374939,0.6983930468559265,0.6883365511894226,0.6879971623420715,0.3697067201137543,0.5502995252609253,0.5000170469284058,0.5372273325920105,0.4999946057796478,0.5231256484985352
-4.618473895582329,0.6958288550376892,0.8121846914291382,0.7157837748527527,0.7332524657249451,0.7157679200172424,0.7146468758583069,0.3515060245990753,0.5477110147476196,0.500015377998352,0.5603286623954773,0.499987930059433,0.5247423052787781
-4.538152610441767,0.7212151288986206,0.8400189280509949,0.7453913688659668,0.8280174732208252,0.7453901171684265,0.7403974533081055,0.3302205502986908,0.545589804649353,0.49997255206108093,0.56948322057724,0.4999794065952301,0.5259174108505249
-4.457831325301205,0.7481025457382202,0.8635517954826355,0.7766624093055725,0.8483850359916687,0.7767418026924133,0.7712123990058899,0.3092188239097595,0.5443676114082336,0.5000148415565491,0.560143232345581,0.49996814131736755,0.5318996906280518
-4.377510040160643,0.7765165567398071,0.8775602579116821,0.8091040849685669,0.8661624193191528,0.8090983629226685,0.807097315788269,0.29327285289764404,0.5440147519111633,0.49998903274536133,0.5333309769630432,0.4999523460865021,0.5233961343765259
-4.2971887550200805,0.8065422177314758,0.8757401704788208,0.8415294885635376,0.8652652502059937,0.8414368033409119,0.8403671383857727,0.2885579764842987,0.5440402030944824,0.4999423921108246,0.5048559308052063,0.4999314248561859,0.5042029619216919
-4.216867469879518,0.8383243680000305,0.8507063388824463,0.8724797368049622,0.8653005957603455,0.872486412525177,0.8961619138717651,0.3026529848575592,0.543491542339325,0.4999088644981384,0.46485769748687744,0.49990394711494446,0.4640970826148987
-4.136546184738956,0.872067391872406,0.7939926385879517,0.9006813168525696,0.8759064078330994,0.9007955193519592,0.9033008813858032,0.3445400595664978,0.5409550070762634,0.4998934864997864,0.4252837598323822,0.4998662769794464,0.48898598551750183
-4.056224899598393,0.9080355763435364,0.6960517168045044,0.925046443939209,0.9067872166633606,0.9249234795570374,0.9096320867538452,0.42460474371910095,0.5345553755760193,0.49987420439720154,0.4150617718696594,0.4998185336589813,0.502494215965271
-3.975903614457831,0.9484201669692993,0.5590765476226807,0.9435271620750427,0.9351063966751099,0.9436777830123901,0.952005922794342,0.4559999704360962,0.5331367254257202,0.499847948551178,0.4883430004119873,0.4997522234916687,0.4941834509372711
-3.8955823293172696,0.920423686504364,0.49789556860923767,0.9558193683624268,0.9414201378822327,0.9562339782714844,0.9540230631828308,0.4555284380912781,0.5097743272781372,0.4994608759880066,0.45833343267440796,0.4996742606163025,0.4783378839492798
-3.815261044176707,0.9283507466316223,0.45487111806869507,0.962649941444397,0.9423430562019348,0.9619974493980408,0.9531904458999634,0.43385621905326843,0.4554150700569153,0.49913328886032104,0.38890957832336426,0.49955296516418457,0.4673502445220947
-3.734939759036145,0.9546375274658203,0.4550114870071411,0.9602733850479126,0.9232728481292725,0.959701657295227,0.9616614580154419,0.4061400890350342,0.407248318195343,0.4992433190345764,0.3324919641017914,0.4994213283061981,0.4901558756828308
-3.6546184738955825,0.9767596125602722,0.47505301237106323,0.9443410038948059,0.886853814125061,0.9457975625991821,0.954372763633728,0.3913002014160156,0.3631792366504669,0.4998391568660736,0.3085689842700958,0.4992525279521942,0.4084244668483734
-3.57429718875502,0.9808259606361389,0.5044092535972595,0.909898579120636,0.8519822359085083,0.911630392074585,0.9262437224388123,0.39505377411842346,0.3282969892024994,0.5006312131881714,0.3031068742275238,0.4990217685699463,0.4139523208141327
-3.4939759036144578,0.9580609202384949,0.5330585241317749,0.8499451875686646,0.8386619091033936,0.8432473540306091,0.8728382587432861,0.41722923517227173,0.3049226999282837,0.5014122724533081,0.2644834816455841,0.49874186515808105,0.4380519688129425
-3.4136546184738954,0.9048044085502625,0.5515437722206116,0.7242989540100098,0.7907427549362183,0.7252076268196106,0.7846411466598511,0.45176631212234497,0.2926093339920044,0.5021595358848572,0.2639003396034241,0.49840810894966125,0.39997929334640503
-3.333333333333333,0.8225118517875671,0.5509727597236633,0.5490837097167969,0.7037948966026306,0.5565804839134216,0.6408799886703491,0.4867158532142639,0.28814181685447693,0.5013346672058105,0.3060207962989807,0.497967004776001,0.20983260869979858
-3.2530120481927707,0.7177543640136719,0.5230178833007812,0.36741578578948975,0.5820840001106262,0.36550992727279663,0.48039761185646057,0.5042399764060974,0.28553691506385803,0.4997207224369049,0.35508993268013,0.4974665641784668,0.17032508552074432
-3.172690763052209,0.6022186279296875,0.45991644263267517,0.21375560760498047,0.45887160301208496,0.2059282809495926,0.3068172037601471,0.480612188577652,0.2760434150695801,0.49778124690055847,0.38647890090942383,0.49681538343429565,0.25034084916114807
-3.092369477911647,0.4927060306072235,0.3544699549674988,0.11392955482006073,0.38844209909439087,0.11378234624862671,0.11236194521188736,0.386216938495636,0.24814186990261078,0.4956527352333069,0.39128246903419495,0.4960950016975403,0.27018970251083374
-3.0120481927710845,0.4111344516277313,0.20004504919052124,0.0851326435804367,0.44610515236854553,0.09417138993740082,0.2275858223438263,0.18555006384849548,0.1875447928905487,0.49314484000205994,0.37631818652153015,0.4953479468822479,0.2636636197566986
-2.931726907630522,0.4927386939525604,0.16715742647647858,0.14759932458400726,0.4623910188674927,0.14997172355651855,0.38472360372543335,0.18401627242565155,0.11405405402183533,0.49011850357055664,0.35035568475723267,0.4943934679031372,0.2281607836484909
-2.8514056224899598,0.510688841342926,0.16877146065235138,0.3368723392486572,0.48312073945999146,0.3213002383708954,0.48328614234924316,0.15578322112560272,0.10541722923517227,0.48822733759880066,0.3673596978187561,0.4933187663555145,0.27633121609687805
-2.7710843373493974,0.5041349530220032,0.2083657681941986,0.5736022591590881,0.48556867241859436,0.5803663730621338,0.5351930260658264,0.1470392793416977,0.14412958920001984,0.48823636770248413,0.40223458409309387,0.49180418252944946,0.27628833055496216
-2.690763052208835,0.48512589931488037,0.26786550879478455,0.7752388715744019,0.48089510202407837,0.7814286947250366,0.5280888676643372,0.15471461415290833,0.2049899399280548,0.4905080199241638,0.43049973249435425,0.48952507972717285,0.3089354932308197
-2.6104417670682736,0.4640694260597229,0.3337983787059784,0.8600994944572449,0.4776688814163208,0.8440753221511841,0.524215579032898,0.17887096107006073,0.27263766527175903,0.49473443627357483,0.4356909692287445,0.4868262708187103,0.40623319149017334
-2.530120481927711,0.44830188155174255,0.3955661952495575,0.7473690509796143,0.48186737298965454,0.7440078854560852,0.5210803747177124,0.2180527150630951,0.335463285446167,0.4999375641345978,0.40936052799224854,0.4835432767868042,0.4301452338695526
-2.449799196787149,0.4420880973339081,0.4454447329044342,0.449359655380249,0.47906774282455444,0.4775278866291046,0.5094245672225952,0.2692868113517761,0.3856082558631897,0.5022793412208557,0.41447922587394714,0.4798620343208313,0.4143131673336029
-2.3694779116465865,0.44662144780158997,0.4785844683647156,0.21658441424369812,0.4786737859249115,0.22693611681461334,0.505690336227417,0.3280833065509796,0.4189656376838684,0.5017710328102112,0.43261703848838806,0.47582611441612244,0.39172109961509705
-2.289156626506024,0.46002396941185,0.49300944805145264,0.18269312381744385,0.47977498173713684,0.16051486134529114,0.5033290982246399,0.388434499502182,0.4351791441440582,0.4993249773979187,0.44332870841026306,0.4716453552246094,0.4182899296283722
-2.208835341365462,0.47734618186950684,0.48961806297302246,0.34743428230285645,0.47825565934181213,0.32943567633628845,0.3730699121952057,0.44281548261642456,0.43764373660087585,0.49522045254707336,0.44274240732192993,0.46686065196990967,0.4415041208267212
-2.1285140562248994,0.49056708812713623,0.47218284010887146,0.604911208152771,0.47358229756355286,0.6039186120033264,0.4369834363460541,0.48218411207199097,0.43350544571876526,0.48929229378700256,0.43407875299453735,0.4617624282836914,0.45135030150413513
-2.048192771084337,0.48859432339668274,0.44735047221183777,0.7433598637580872,0.46787959337234497,0.7362163066864014,0.4851531684398651,0.49598079919815063,0.4336615800857544,0.48092642426490784,0.428134024143219,0.45640477538108826,0.4525446891784668
-1.9678714859437747,0.4655860364437103,0.4440542161464691,0.5370103120803833,0.46430760622024536,0.5942044854164124,0.46702367067337036,0.4719305634498596,0.4345054626464844,0.4697439968585968,0.4296166002750397,0.45005911588668823,0.44803139567375183
-1.8875502008032132,0.4529157876968384,0.4399316906929016,0.31740379333496094,0.4598793089389801,0.32317087054252625,0.46492791175842285,0.45595407485961914,0.4436478018760681,0.4571104943752289,0.4295578896999359,0.4430640935897827,0.44701865315437317
-1.80722891566265,0.4477021396160126,0.4389317035675049,0.25541314482688904,0.4525541365146637,0.1967180222272873,0.45869553089141846,0.4420762360095978,0.4519345760345459,0.4437326192855835,0.4330412447452545,0.4355719983577728,0.444306343793869
-1.7269076305220885,0.4386427104473114,0.43848955631256104,0.35137099027633667,0.4446248710155487,0.33917510509490967,0.44284406304359436,0.43014517426490784,0.45346125960350037,0.43018490076065063,0.4365854561328888,0.42725732922554016,0.44177937507629395
-1.6465863453815253,0.42952415347099304,0.4369288682937622,0.519814670085907,0.43761247396469116,0.5574913024902344,0.4246048629283905,0.4201965928077698,0.45357564091682434,0.41677042841911316,0.43792223930358887,0.41819825768470764,0.43723592162132263
-1.5662650602409638,0.4194363057613373,0.4337490499019623,0.5895153284072876,0.43289512395858765,0.5947126150131226,0.41961997747421265,0.4119512438774109,0.4525437355041504,0.40351930260658264,0.4354042410850525,0.40876466035842896,0.4329238533973694
-1.4859437751004023,0.40773311257362366,0.42869481444358826,0.4005793631076813,0.4278772473335266,0.4142756164073944,0.41839852929115295,0.40497902035713196,0.4505540728569031,0.39002835750579834,0.42748016119003296,0.39896640181541443,0.4274124205112457
-1.405622489959839,0.394032746553421,0.4217561185359955,0.27897417545318604,0.4227740466594696,0.2427903711795807,0.40684759616851807,0.39869922399520874,0.4477176070213318,0.3762580156326294,0.42208388447761536,0.3884413540363312,0.4211788475513458
-1.3253012048192776,0.3782174587249756,0.41316819190979004,0.2886418104171753,0.41359296441078186,0.2551858425140381,0.38619500398635864,0.3923802673816681,0.44406771659851074,0.36286136507987976,0.416823148727417,0.37796255946159363,0.4159288704395294
-1.2449799196787144,0.3604337275028229,0.4034115672111511,0.3672749698162079,0.40226274728775024,0.3984277546405792,0.38130873441696167,0.3851398825645447,0.4395603537559509,0.3502435088157654,0.4129798412322998,0.3674544095993042,0.4128013849258423
-1.1646586345381529,0.3410921096801758,0.3932120203971863,0.44492441415786743,0.39060088992118835,0.4809972643852234,0.3832874298095703,0.37594500184059143,0.434073805809021,0.338583767414093,0.41013413667678833,0.35655856132507324,0.4054214656352997
-1.0843373493975896,0.3208673596382141,0.38354066014289856,0.4440845847129822,0.38101422786712646,0.4242376387119293,0.3742830455303192,0.3636118769645691,0.427408903837204,0.32784876227378845,0.4072414040565491,0.34601882100105286,0.39477434754371643
-1.0040160642570282,0.3006983697414398,0.37561386823654175,0.2796940207481384,0.3764989972114563,0.30341896414756775,0.3595663607120514,0.3468059301376343,0.41928884387016296,0.31779226660728455,0.40263208746910095,0.3357103168964386,0.38468489050865173
-0.9236947791164667,0.2986651062965393,0.36350199580192566,0.2454065978527069,0.3674793541431427,0.23538528382778168,0.3428903818130493,0.3409073054790497,0.4119289517402649,0.30811819434165955,0.39675530791282654,0.32539889216423035,0.3764970004558563
-0.8433734939759034,0.30608996748924255,0.35651519894599915,0.25257861614227295,0.35875579714775085,0.25177252292633057,0.325484037399292,0.3301272988319397,0.40109574794769287,0.2996359169483185,0.3885113000869751,0.31562361121177673,0.3654717803001404
-0.763052208835342,0.3098076581954956,0.3487137258052826,0.29533594846725464,0.3485777974128723,0.30796462297439575,0.30959540605545044,0.31929153203964233,0.3927944004535675,0.29295772314071655,0.3797445297241211,0.30646654963493347,0.35750553011894226
-0.6827309236947787,0.31407228112220764,0.3409801721572876,0.3378167450428009,0.3374316394329071,0.3449239134788513,0.31434866786003113,0.3086342513561249,0.38547033071517944,0.28802216053009033,0.3717297911643982,0.29770395159721375,0.3478763699531555
-0.6024096385542173,0.3167440891265869,0.33350351452827454,0.3524819612503052,0.32651621103286743,0.3445480167865753,0.3134114444255829,0.29862937331199646,0.3791414797306061,0.2841123044490814,0.3647208511829376,0.2896731495857239,0.3401186168193817
-0.522088353413654,0.31657031178474426,0.3264254331588745,0.3201158046722412,0.31774282455444336,0.31803399324417114,0.30669668316841125,0.2896864414215088,0.37379026412963867,0.2798556089401245,0.35795044898986816,0.28255146741867065,0.33576512336730957
-0.44176706827309253,0.31318527460098267,0.31984034180641174,0.2877025306224823,0.31031548976898193,0.2876506447792053,0.30163270235061646,0.2821509540081024,0.3693636655807495,0.27550095319747925,0.34937867522239685,0.2762502133846283,0.32706865668296814
-0.36144578313253106,0.3071102499961853,0.31379538774490356,0.2645842134952545,0.3030146062374115,0.2648453414440155,0.2933211326599121,0.27630412578582764,0.36577314138412476,0.2718179523944855,0.3424578905105591,0.27089810371398926,0.31909021735191345
-0.2811244979919678,0.2997536063194275,0.3082904517650604,0.2526792883872986,0.2998066842556,0.25337618589401245,0.2797563374042511,0.27236294746398926,0.362894743680954,0.26890039443969727,0.33725619316101074,0.2665737271308899,0.317218154668808
-0.20080321285140634,0.29341068863868713,0.3032780885696411,0.24980492889881134,0.29701313376426697,0.2502357065677643,0.2675447165966034,0.27048033475875854,0.360569030046463,0.2662867307662964,0.33345484733581543,0.26327407360076904,0.3171379864215851
-0.1204819277108431,0.2912639081478119,0.2986636459827423,0.25205346941947937,0.2923838496208191,0.25222650170326233,0.26896578073501587,0.2707448899745941,0.35860103368759155,0.2637576460838318,0.3306916356086731,0.26107057929039,0.3154192268848419
-0.040160642570281624,0.297382652759552,0.29430514574050903,0.2568831145763397,0.28363895416259766,0.2568992078304291,0.2795339524745941,0.2731810510158539,0.3567604422569275,0.2611895799636841,0.3286377191543579,0.25996917486190796,0.310821533203125
0.040160642570281624,0.2910526692867279,0.2952377200126648,0.2630279064178467,0.28468427062034607,0.262982040643692,0.2802894413471222,0.2783580422401428,0.35869133472442627,0.258726567029953,0.32744675874710083,0.25991907715797424,0.3079642355442047
0.1204819277108431,0.2861824333667755,0.29809513688087463,0.27050474286079407,0.2862507998943329,0.26986417174339294,0.27170228958129883,0.2847658395767212,0.3582339882850647,0.258195161819458,0.3277378976345062,0.2610488533973694,0.3083651661872864
0.20080321285140634,0.2665940523147583,0.3011114001274109,0.27750030159950256,0.2898770868778229,0.2762872576713562,0.2725420296192169,0.2897220551967621,0.36647912859916687,0.2602127194404602,0.3303481340408325,0.2632791996002197,0.3110232353210449
0.2811244979919678,0.25963449478149414,0.30837011337280273,0.28020304441452026,0.2930174469947815,0.27976030111312866,0.2796923816204071,0.2935653626918793,0.36804530024528503,0.2642667293548584,0.33416101336479187,0.2665693163871765,0.31501108407974243
0.3614457831325293,0.2607305347919464,0.3167394697666168,0.2763388752937317,0.2968403398990631,0.27694419026374817,0.27422788739204407,0.2967873811721802,0.3688479959964752,0.2699810862541199,0.338337242603302,0.2709334194660187,0.31511327624320984
0.44176706827309253,0.2682310938835144,0.3255648910999298,0.2648169696331024,0.30426138639450073,0.2648700475692749,0.27590665221214294,0.29986172914505005,0.3697172999382019,0.27701127529144287,0.3420391082763672,0.2762805223464966,0.3159112334251404
0.522088353413654,0.2804512679576874,0.3343241810798645,0.24500659108161926,0.31621500849723816,0.24708837270736694,0.28331923484802246,0.30318066477775574,0.3713109493255615,0.2852639853954315,0.3458159267902374,0.2825774550437927,0.32450273633003235
0.6024096385542173,0.29567238688468933,0.34262755513191223,0.2260933369398117,0.3308679163455963,0.23496851325035095,0.3062202036380768,0.3070553243160248,0.374114066362381,0.29538747668266296,0.35136526823043823,0.28981977701187134,0.3304131031036377
0.6827309236947787,0.3121418058872223,0.35021764039993286,0.2579844892024994,0.33671021461486816,0.25057438015937805,0.31886962056159973,0.31171557307243347,0.37843939661979675,0.3074672520160675,0.35971787571907043,0.2977633774280548,0.33651110529899597
0.763052208835342,0.3280732333660126,0.3569695055484772,0.3179778754711151,0.34031492471694946,0.3049030005931854,0.3324016332626343,0.31731006503105164,0.38442710041999817,0.31993716955184937,0.36913034319877625,0.3064076602458954,0.34459447860717773
0.8433734939759034,0.3416464626789093,0.3628905117511749,0.3769502639770508,0.3450140058994293,0.3797382712364197,0.3373590111732483,0.3239062428474426,0.39204496145248413,0.33189818263053894,0.3780101537704468,0.31589168310165405,0.3526860475540161
0.9236947791164667,0.3510074317455292,0.36812058091163635,0.40228092670440674,0.35293564200401306,0.4157523512840271,0.34336936473846436,0.33149033784866333,0.4010881781578064,0.34308061003685,0.384790301322937,0.32577893137931824,0.3582518398761749
1.0040160642570282,0.3623015284538269,0.3733772039413452,0.3919411301612854,0.3651057481765747,0.36820870637893677,0.34758999943733215,0.34059083461761475,0.40603476762771606,0.35388803482055664,0.3876204490661621,0.33592358231544495,0.3662458658218384
1.0843373493975896,0.3539256453514099,0.38083311915397644,0.249576598405838,0.3803859055042267,0.2683976888656616,0.3647720217704773,0.3465878963470459,0.4135477542877197,0.3648453950881958,0.3918048143386841,0.3466288149356842,0.3757722079753876
1.1646586345381529,0.34999459981918335,0.3854648768901825,0.2698889970779419,0.3911779820919037,0.23300375044345856,0.37413832545280457,0.3580209016799927,0.42283549904823303,0.3754449486732483,0.39516791701316833,0.3574221134185791,0.38429513573646545
1.2449799196787144,0.3528590500354767,0.3903835415840149,0.3686283230781555,0.39779534935951233,0.3369627892971039,0.3797295391559601,0.37072837352752686,0.42997658252716064,0.38519322872161865,0.3989776074886322,0.367941677570343,0.39423689246177673
1.3253012048192776,0.35938751697540283,0.3957894444465637,0.46731215715408325,0.4024185836315155,0.501472532749176,0.3906402587890625,0.38395029306411743,0.43647128343582153,0.39383766055107117,0.40368425846099854,0.378701776266098,0.40129828453063965
1.405622489959839,0.36855995655059814,0.4023786187171936,0.4968092441558838,0.4091394245624542,0.5347486138343811,0.4009395241737366,0.3963106572628021,0.4421689510345459,0.40134671330451965,0.40938350558280945,0.3891277015209198,0.4047320485115051
1.4859437751004023,0.3794752061367035,0.4106026589870453,0.3973385691642761,0.42396077513694763,0.38363221287727356,0.4089199900627136,0.4067971706390381,0.44705817103385925,0.407910019159317,0.41581636667251587,0.3989461064338684,0.4125414490699768
1.5662650602409638,0.3913511335849762,0.42066895961761475,0.22896704077720642,0.437911719083786,0.22280782461166382,0.4232783019542694,0.41476115584373474,0.4512668251991272,0.4140155613422394,0.4198818504810333,0.4087536931037903,0.4225730895996094
1.6465863453815253,0.40352457761764526,0.4325404167175293,0.31699371337890625,0.4471890926361084,0.27876394987106323,0.43556076288223267,0.41991767287254333,0.45506197214126587,0.41945981979370117,0.422715425491333,0.4180365204811096,0.42553094029426575
1.7269076305220885,0.4154514670372009,0.4459356665611267,0.5027182698249817,0.45071566104888916,0.5147590041160583,0.4403120279312134,0.42234548926353455,0.4588499367237091,0.42373237013816833,0.4265724718570709,0.4266807734966278,0.4290083050727844
1.80722891566265,0.42670658230781555,0.4603290259838104,0.6146107316017151,0.4489845037460327,0.6738026142120361,0.44746872782707214,0.42248696088790894,0.4631762206554413,0.42676517367362976,0.4315817058086395,0.4349611699581146,0.43903642892837524
1.8875502008032132,0.43698379397392273,0.4749504029750824,0.5676175951957703,0.4441634714603424,0.5627585649490356,0.45810118317604065,0.42114824056625366,0.46872568130493164,0.4287937879562378,0.4369976222515106,0.4428887963294983,0.4411405026912689
1.9678714859437747,0.44609591364860535,0.48878538608551025,0.36316242814064026,0.44009536504745483,0.3059445023536682,0.46477770805358887,0.4194990396499634,0.4763222634792328,0.4303574562072754,0.4412003457546234,0.45009762048721313,0.4440562129020691
2.048192771084338,0.4619571268558502,0.510103166103363,0.1697923243045807,0.444058895111084,0.17692044377326965,0.46580880880355835,0.4256996512413025,0.4781743884086609,0.43215081095695496,0.4448368549346924,0.45672616362571716,0.4489689767360687
2.1285140562248994,0.4416303336620331,0.4895373582839966,0.32033100724220276,0.4446322023868561,0.32097527384757996,0.46612343192100525,0.4407334327697754,0.4827345609664917,0.4355570673942566,0.44990041851997375,0.4631223678588867,0.45591986179351807
2.208835341365461,0.4289931058883667,0.4460146725177765,0.5880647301673889,0.44757646322250366,0.6060128211975098,0.46724697947502136,0.4532034993171692,0.4835480749607086,0.4402115046977997,0.45064011216163635,0.46858593821525574,0.4651555120944977
2.289156626506024,0.4183998107910156,0.39534175395965576,0.7619827389717102,0.44878000020980835,0.7843418121337891,0.4504718482494354,0.4638937711715698,0.4860052466392517,0.44553840160369873,0.44970786571502686,0.4732170104980469,0.46337753534317017
2.3694779116465856,0.4123527407646179,0.3497840166091919,0.7363143563270569,0.4471287429332733,0.726248562335968,0.44516274333000183,0.47185757756233215,0.48881995677948,0.4514240026473999,0.45353445410728455,0.47736552357673645,0.48696157336235046
2.449799196787149,0.41240301728248596,0.31826549768447876,0.5111734867095947,0.44266122579574585,0.4829668402671814,0.4676428437232971,0.47661706805229187,0.49094974994659424,0.45821690559387207,0.47198066115379333,0.4806414842605591,0.4615466594696045
2.5301204819277103,0.4191506803035736,0.30636903643608093,0.2195236086845398,0.43281203508377075,0.22286540269851685,0.4798681437969208,0.478162944316864,0.491595983505249,0.4669189453125,0.5211545825004578,0.48333120346069336,0.44445428252220154
2.6104417670682736,0.4322447180747986,0.316336065530777,0.11243246495723724,0.3689492642879486,0.12831132113933563,0.4725104570388794,0.47695475816726685,0.49020373821258545,0.47762420773506165,0.5594874620437622,0.4855583608150482,0.46898576617240906
2.690763052208835,0.4503830373287201,0.34706681966781616,0.2019961029291153,0.3397900462150574,0.19568583369255066,0.47786885499954224,0.47392070293426514,0.4864618182182312,0.48657265305519104,0.5911836624145508,0.48759129643440247,0.5161998867988586
2.7710843373493983,0.47131243348121643,0.3941202461719513,0.4075947701931,0.3655940592288971,0.40078359842300415,0.557991623878479,0.47045764327049255,0.4803028404712677,0.49287959933280945,0.6383088231086731,0.48934632539749146,0.6035342216491699
2.8514056224899598,0.49182865023612976,0.44971397519111633,0.6476341485977173,0.43199285864830017,0.6632651090621948,0.6062312722206116,0.4684312045574188,0.4719030559062958,0.49631601572036743,0.6995282769203186,0.4912470877170563,0.6174489855766296
2.9317269076305212,0.5077763199806213,0.5027242302894592,0.8397175073623657,0.4874577820301056,0.8374640941619873,0.5967475175857544,0.47017568349838257,0.46168252825737,0.497310072183609,0.7502049803733826,0.4930441975593567,0.6602320075035095
3.0120481927710845,0.3231889009475708,0.4696888029575348,0.9046602845191956,0.5104597806930542,0.8956642746925354,0.6133764386177063,0.4760735034942627,0.5669713616371155,0.49670135974884033,0.7189200520515442,0.4944878816604614,0.7032718658447266
3.092369477911646,0.16799986362457275,0.3236941397190094,0.8778368234634399,0.49399250745773315,0.8780422210693359,0.6872850060462952,0.5181503891944885,0.6639529466629028,0.4961984157562256,0.6589131951332092,0.4957299828529358,0.586462140083313
3.172690763052209,0.09685599058866501,0.23870433866977692,0.7796353101730347,0.5020044445991516,0.7875349521636963,0.6846933960914612,0.551711916923523,0.7195703387260437,0.4957068860530853,0.49266180396080017,0.4966486692428589,0.3790598511695862
3.2530120481927707,0.07666628807783127,0.19929397106170654,0.627322793006897,0.4990313947200775,0.6292959451675415,0.6893846988677979,0.5656834840774536,0.7252442836761475,0.4951030910015106,0.32181334495544434,0.49733930826187134,0.2819776237010956
3.333333333333334,0.08569832146167755,0.1877363920211792,0.4467834234237671,0.4973958432674408,0.43931615352630615,0.6454280614852905,0.5666614770889282,0.7091444730758667,0.4945761263370514,0.22250178456306458,0.4979299008846283,0.2877562940120697
3.4136546184738954,0.10557424277067184,0.19127559661865234,0.2724936306476593,0.500026285648346,0.2715713083744049,0.6163256168365479,0.5573747158050537,0.6895289421081543,0.49462804198265076,0.24535198509693146,0.498370498418808,0.3144015371799469
3.4939759036144586,0.12325596064329147,0.2000686377286911,0.1475202590227127,0.5004568696022034,0.15423902869224548,0.537799596786499,0.5413820743560791,0.6781299710273743,0.49607378244400024,0.4154774248600006,0.49874454736709595,0.34981656074523926
3.57429718875502,0.13104526698589325,0.20718587934970856,0.08814878016710281,0.4138215482234955,0.08642090111970901,0.11570915579795837,0.5230727195739746,0.6801537871360779,0.49741891026496887,0.33626589179039,0.4990293085575104,0.40386849641799927
3.6546184738955816,0.12658382952213287,0.20861096680164337,0.054165277630090714,0.33387431502342224,0.05270126834511757,0.047145258635282516,0.5076656937599182,0.6942805647850037,0.49866634607315063,0.34825417399406433,0.49924618005752563,0.4215812087059021
3.734939759036145,0.11285320669412613,0.2032407820224762,0.03859267756342888,0.26176366209983826,0.03914946690201759,0.04111728072166443,0.5012102127075195,0.7126644253730774,0.49961939454078674,0.3587082326412201,0.4994300305843353,0.38515907526016235
3.8152610441767063,0.09817483276128769,0.19288554787635803,0.03649754822254181,0.19859734177589417,0.037129685282707214,0.04590901359915733,0.5105854272842407,0.7209335565567017,0.5000077486038208,0.3594409227371216,0.49957430362701416,0.3804354965686798
3.8955823293172696,0.09621003270149231,0.18226872384548187,0.04354489594697952,0.14828301966190338,0.04310782253742218,0.04061714932322502,0.5435007810592651,0.6981900334358215,0.4998915493488312,0.3499954044818878,0.49966785311698914,0.4239814579486847
3.975903614457831,0.1259598582983017,0.17902705073356628,0.05599813535809517,0.11752834171056747,0.0558299720287323,0.045067090541124344,0.6084953546524048,0.6170102953910828,0.49966150522232056,0.3376450538635254,0.4997559189796448,0.447943776845932
4.056224899598394,0.11833831667900085,0.07871760427951813,0.07460378855466843,0.060739003121852875,0.07471171766519547,0.0681973546743393,0.6815415620803833,0.5178585052490234,0.49975940585136414,0.3356180787086487,0.4998171329498291,0.4536738693714142
4.136546184738956,0.14337888360023499,0.09319695830345154,0.09906470775604248,0.06663034111261368,0.09893716871738434,0.09914132207632065,0.6966410279273987,0.5057970881462097,0.4998438060283661,0.38338813185691833,0.49986687302589417,0.46504172682762146
4.216867469879517,0.17287887632846832,0.11155958473682404,0.1273326277732849,0.1015767976641655,0.12732012569904327,0.13202551007270813,0.6954368352890015,0.5082672238349915,0.49990567564964294,0.4412415325641632,0.49990314245224,0.46818357706069946
4.2971887550200805,0.20231510698795319,0.13911615312099457,0.15833008289337158,0.13823483884334564,0.15842542052268982,0.15959563851356506,0.6799997091293335,0.5211491584777832,0.4999300241470337,0.48263993859291077,0.4999314248561859,0.47227761149406433
4.377510040160642,0.231252983212471,0.17121723294258118,0.190791055560112,0.16824239492416382,0.1908056139945984,0.1914602816104889,0.6579128503799438,0.5368638634681702,0.49992790818214417,0.4937456548213959,0.49995237588882446,0.47190770506858826
4.457831325301205,0.259310245513916,0.20434024930000305,0.2232634574174881,0.19826291501522064,0.22319333255290985,0.22126705944538116,0.6349692940711975,0.5499386787414551,0.49993783235549927,0.47251901030540466,0.49996766448020935,0.4736776053905487
4.538152610441767,0.2861570417881012,0.2360895276069641,0.2545580565929413,0.23047557473182678,0.2545679211616516,0.2520406246185303,0.6151718497276306,0.5570072531700134,0.4999997615814209,0.4715111553668976,0.49997958540916443,0.47492122650146484
4.61847389558233,0.31151580810546875,0.2651962637901306,0.28418341279029846,0.2611651122570038,0.28420719504356384,0.28257501125335693,0.60073322057724,0.556809663772583,0.4999684691429138,0.479275643825531,0.4999880790710449,0.4768922030925751
4.698795180722891,0.3351614475250244,0.29151856899261475,0.31164106726646423,0.29084089398384094,0.3116510212421417,0.3107774555683136,0.5920760035514832,0.5501924753189087,0.4999735653400421,0.4816463887691498,0.49999377131462097,0.47987836599349976
4.779116465863453,0.35692113637924194,0.31604135036468506,0.33666956424713135,0.3177832067012787,0.33665046095848083,0.3357671797275543,0.5878324508666992,0.5401085019111633,0.49998369812965393,0.4805619716644287,0.4999988377094269,0.481692373752594
4.859437751004016,0.37667444348335266,0.3408764898777008,0.3591527044773102,0.34130993485450745,0.35913172364234924,0.3569960594177246,0.584844708442688,0.5316171050071716,0.4999867379665375,0.47871142625808716,0.5000020265579224,0.4802941083908081
4.939759036144578,0.39435330033302307,0.3692626953125,0.37911882996559143,0.3619718849658966,0.37912988662719727,0.3762930929660797,0.5781647562980652,0.5318838357925415,0.49998781085014343,0.47959595918655396,0.5000041723251343,0.48136451840400696
5.020080321285141,0.40850529074668884,0.38850080966949463,0.3967821002006531,0.380786657333374,0.39676201343536377,0.39527231454849243,0.5699347853660583,0.5302116870880127,0.49999740719795227,0.48080307245254517,0.5000062584877014,0.4843323230743408
5.100401606425702,0.42169827222824097,0.4035758078098297,0.4121800363063812,0.3972850739955902,0.4121919274330139,0.4125828444957733,0.5619515776634216,0.526663601398468,0.5000028610229492,0.48101311922073364,0.5000072121620178,0.4848082661628723
5.1807228915662655,0.43316084146499634,0.4172038733959198,0.42559656500816345,0.41253605484962463,0.4256080985069275,0.4263530373573303,0.5546258687973022,0.5236444473266602,0.5000055432319641,0.48159652948379517,0.5000079870223999,0.48450011014938354
5.261044176706827,0.44292181730270386,0.4296189546585083,0.4372034966945648,0.42577317357063293,0.4372076392173767,0.4367751181125641,0.5487905144691467,0.5217360854148865,0.5000059008598328,0.4816437363624573,0.5000084638595581,0.4857526421546936
5.34136546184739,0.4513562023639679,0.4405824840068817,0.4471822679042816,0.43672123551368713,0.44718459248542786,0.4458334147930145,0.5440515875816345,0.5203025937080383,0.500004231929779,0.48115360736846924,0.5000091195106506,0.4877799451351166
5.421686746987952,0.45862454175949097,0.4499303698539734,0.4557228088378906,0.44555309414863586,0.4557285010814667,0.45495888590812683,0.5402393341064453,0.5191539525985718,0.4999997913837433,0.48103421926498413,0.500009298324585,0.48943227529525757
5.502008032128513,0.4648827314376831,0.4576371908187866,0.4630284607410431,0.45328575372695923,0.4630134105682373,0.4627402424812317,0.5371976494789124,0.5181622505187988,0.49999019503593445,0.48236727714538574,0.5000094175338745,0.4904385805130005
5.582329317269076,0.4702821373939514,0.4638160169124603,0.46922287344932556,0.4594941735267639,0.46919921040534973,0.46780210733413696,0.5347839593887329,0.5172613263130188,0.49998313188552856,0.48392239212989807,0.5000096559524536,0.4902394413948059
5.662650602409638,0.4749695658683777,0.46871867775917053,0.4744621515274048,0.466511994600296,0.47443294525146484,0.4727801978588104,0.5328691005706787,0.5164468884468079,0.49997249245643616,0.48593267798423767,0.5000097751617432,0.4891147017478943
5.742971887550201,0.47908729314804077,0.47273552417755127,0.47886717319488525,0.4733068645000458,0.4788443148136139,0.47798988223075867,0.5313376784324646,0.515776515007019,0.4999648630619049,0.4873877465724945,0.5000098347663879,0.48868513107299805
5.823293172690763,0.48277297616004944,0.4763955771923065,0.48255446553230286,0.47905710339546204,0.48254936933517456,0.48258310556411743,0.5300875902175903,0.5153696537017822,0.4999641180038452,0.48784297704696655,0.5000098943710327,0.4897434711456299
5.903614457831326,0.4861598014831543,0.48036646842956543,0.4856349229812622,0.48315829038619995,0.4856504499912262,0.4860185384750366,0.5290305614471436,0.5154077410697937,0.49996981024742126,0.4874664843082428,0.5000098943710327,0.49110040068626404
5.983935742971887,0.48937633633613586,0.48545441031455994,0.4882136583328247,0.48522302508354187,0.48823708295822144,0.4886128604412079,0.528091549873352,0.5161338448524475,0.49997738003730774,0.48703932762145996,0.5000098943710327,0.4921758472919464
6.064257028112451,0.4921073317527771,0.4880135953426361,0.49036794900894165,0.4854363203048706,0.49038732051849365,0.4907055199146271,0.5272976160049438,0.5158156752586365,0.49998944997787476,0.4868367314338684,0.5000100135803223,0.49266427755355835
6.14457831325301,0.49435779452323914,0.4906873106956482,0.49216222763061523,0.48593583703041077,0.49216893315315247,0.49158433079719543,0.5256524085998535,0.5154901146888733,0.4999994933605194,0.4872502386569977,0.5000098943710327,0.49223440885543823
6.2248995983935735,0.49603724479675293,0.49297118186950684,0.4936433732509613,0.4873944818973541,0.4936400353908539,0.49192574620246887,0.5240888595581055,0.5154964327812195,0.500007152557373,0.4883294403553009,0.5000100135803223,0.4914458394050598
6.305220883534137,0.4971500635147095,0.4948035180568695,0.4948568642139435,0.4895271062850952,0.49485093355178833,0.49352768063545227,0.5224412083625793,0.5155631899833679,0.500012993812561,0.4898096024990082,0.5000099539756775,0.4913644790649414
6.3855421686747,0.49777480959892273,0.4961235225200653,0.49584656953811646,0.49191465973854065,0.495844304561615,0.49578356742858887,0.5208433270454407,0.5155938863754272,0.500016450881958,0.4913743734359741,0.5000099539756775,0.49138468503952026
6.46586345381526,0.4980030655860901,0.4969232380390167,0.49665477871894836,0.49400418996810913,0.49665653705596924,0.49658042192459106,0.5193926095962524,0.5155156850814819,0.5000159740447998,0.4926559031009674,0.5000100135803223,0.4914766550064087
6.546184738955823,0.4979396164417267,0.49724775552749634,0.4973163604736328,0.4953615665435791,0.4973185658454895,0.4967138171195984,0.5181502103805542,0.5152789354324341,0.5000141263008118,0.49356725811958313,0.5000100135803223,0.4914839565753937
6.626506024096386,0.49770215153694153,0.49719497561454773,0.4978564977645874,0.4965306222438812,0.4978564977645874,0.4971597492694855,0.517140805721283,0.5148577690124512,0.5000106692314148,0.4947415292263031,0.5000099539756775,0.49121105670928955
6.7068273092369495,0.497421532869339,0.4969158172607422,0.4982938766479492,0.49753302335739136,0.49829208850860596,0.4970318078994751,0.5163527131080627,0.5142496824264526,0.5000085234642029,0.49570581316947937,0.5000099539756775,0.49118372797966003
6.787148594377509,0.49724164605140686,0.4966140687465668,0.49864527583122253,0.4982772171497345,0.4986437261104584,0.4966000020503998,0.5157378315925598,0.5134755969047546,0.5000084042549133,0.4962804615497589,0.5000100135803223,0.49236875772476196
6.867469879518072,0.4973194897174835,0.4965464472770691,0.49892646074295044,0.49872785806655884,0.4989266097545624,0.49724072217941284,0.5152117609977722,0.5125799179077148,0.5000100135803223,0.49635928869247437,0.5000100135803223,0.49415773153305054
6.947791164658636,0.4978250563144684,0.4970226287841797,0.49915191531181335,0.4989336133003235,0.4991535544395447,0.4978334605693817,0.5146536231040955,0.5116307139396667,0.5000115036964417,0.4959327280521393,0.5000100135803223,0.4949357807636261
7.028112449799195,0.4982048571109772,0.4979848563671112,0.4993336796760559,0.49901315569877625,0.4993349611759186,0.4975595474243164,0.5137426257133484,0.5112195611000061,0.5000118017196655,0.49543461203575134,0.5000100135803223,0.4953140914440155
7.108433734939759,0.49886783957481384,0.49920475482940674,0.49947959184646606,0.4984336197376251,0.49947959184646606,0.4977336823940277,0.5132284164428711,0.509932816028595,0.5000098943710327,0.4949533939361572,0.5000100135803223,0.49532121419906616
7.188755020080322,0.4998917579650879,0.5002307891845703,0.49959543347358704,0.4975310266017914,0.499594509601593,0.49906226992607117,0.5131243467330933,0.5084071755409241,0.500007688999176,0.49418050050735474,0.5000100135803223,0.49482694268226624
7.269076305220885,0.5006465911865234,0.5010471940040588,0.4996865689754486,0.496732622385025,0.49968546628952026,0.5000686645507812,0.5123398303985596,0.5069167017936707,0.5000056624412537,0.49355122447013855,0.5000100135803223,0.4940809905529022
7.349397590361445,0.5013447999954224,0.5016187429428101,0.49975788593292236,0.4964817762374878,0.499757319688797,0.5001446604728699,0.5114126205444336,0.5055875182151794,0.500004231929779,0.4932705760002136,0.5000100135803223,0.49492529034614563
7.429718875502008,0.5019250512123108,0.5019444823265076,0.4998137056827545,0.49712660908699036,0.49981382489204407,0.5000313520431519,0.5103912353515625,0.5045323967933655,0.5000030994415283,0.4932922422885895,0.5000100135803223,0.49665379524230957
7.510040160642571,0.5023462176322937,0.5020443797111511,0.49985772371292114,0.49848517775535583,0.49985817074775696,0.5000003576278687,0.5093221068382263,0.5038167834281921,0.5000006556510925,0.4931623637676239,0.5000100135803223,0.49750110507011414
7.590361445783131,0.5025879144668579,0.5019592642784119,0.4998924136161804,0.5010198950767517,0.49989286065101624,0.49962306022644043,0.5082492828369141,0.5034588575363159,0.49999988079071045,0.49291959404945374,0.5000100135803223,0.49754372239112854
7.670682730923694,0.5026498436927795,0.5017508864402771,0.49991998076438904,0.5020700693130493,0.49991995096206665,0.49946433305740356,0.5072149038314819,0.5034295916557312,0.49999916553497314,0.4926023483276367,0.5000100135803223,0.49727511405944824
7.7510040160642575,0.5025522708892822,0.5015018582344055,0.499941885471344,0.5017882585525513,0.49994096159935,0.5000573992729187,0.5062586665153503,0.503652811050415,0.49999943375587463,0.4923512637615204,0.5000100135803223,0.4969176948070526
7.831325301204821,0.5023358464241028,0.501315712928772,0.4999593198299408,0.5004004836082458,0.49995720386505127,0.5010825991630554,0.5054182410240173,0.5040050148963928,0.5000005960464478,0.4921930730342865,0.5000100135803223,0.49636682868003845
7.91164658634538,0.5020614862442017,0.5013168454170227,0.4999729096889496,0.4984023869037628,0.49996981024742126,0.501037061214447,0.5047290325164795,0.5043154954910278,0.5000023245811462,0.4921477138996124,0.5000100135803223,0.4964308738708496
7.991967871485944,0.5018105506896973,0.5016505718231201,0.49998289346694946,0.49655917286872864,0.49997949600219727,0.5003710389137268,0.5042242407798767,0.5043663382530212,0.5000042915344238,0.49222850799560547,0.5000100135803223,0.49684977531433105
8.072289156626507,0.5010804533958435,0.5015178322792053,0.49998927116394043,0.49604955315589905,0.4999869465827942,0.500606119632721,0.5033139586448669,0.5047315359115601,0.500005841255188,0.49257075786590576,0.5000100135803223,0.497196227312088
8.152610441767067,0.5003577470779419,0.5019894242286682,0.49999138712882996,0.4963405728340149,0.49999260902404785,0.5011869668960571,0.5028790831565857,0.5044504404067993,0.5000079274177551,0.4930606782436371,0.5000100135803223,0.4967353343963623
8.23293172690763,0.49968191981315613,0.5020566582679749,0.49999046325683594,0.4970993995666504,0.49999698996543884,0.5010937452316284,0.5022658109664917,0.5040521025657654,0.5000104904174805,0.49367567896842957,0.5000100135803223,0.49567580223083496
8.313253012048193,0.4990115165710449,0.5019400715827942,0.4999885559082031,0.49808356165885925,0.5000002384185791,0.500769317150116,0.501681387424469,0.5035233497619629,0.5000128746032715,0.4943234622478485,0.5000100135803223,0.494894802570343
8.393574297188756,0.49835073947906494,0.5016821026802063,0.4999879002571106,0.4990091025829315,0.5000028014183044,0.5004513263702393,0.5011383295059204,0.5029330253601074,0.5000141263008118,0.4948025941848755,0.5000100135803223,0.49541017413139343
8.473895582329316,0.4977221190929413,0.5013249516487122,0.49999091029167175,0.4995507001876831,0.5000046491622925,0.5000503659248352,0.5006474852561951,0.5023351907730103,0.500012993812561,0.4948023557662964,0.5000100135803223,0.4967890679836273
8.55421686746988,0.49716663360595703,0.5009108185768127,0.49999797344207764,0.49938201904296875,0.5000060796737671,0.4997522830963135,0.5002180933952332,0.5017693042755127,0.5000099539756775,0.49487224221229553,0.5000100135803223,0.4969896674156189
8.634538152610443,0.49674364924430847,0.5004817247390747,0.5000085234642029,0.49949073791503906,0.5000072121620178,0.49945196509361267,0.499857634305954,0.5012601017951965,0.5000057220458984,0.49499961733818054,0.5000100135803223,0.49591872096061707
8.714859437751002,0.4965309500694275,0.5000795125961304,0.500018835067749,0.4996407926082611,0.5000079870223999,0.4991908073425293,0.4995720088481903,0.5008174777030945,0.5000025033950806,0.49491000175476074,0.5000100135803223,0.4949774146080017
8.795180722891565,0.49662473797798157,0.4997458755970001,0.5000253915786743,0.4999011158943176,0.5000085830688477,0.4992966949939728,0.4993653893470764,0.5004367828369141,0.5000017881393433,0.4947190284729004,0.5000100135803223,0.49458152055740356
8.875502008032129,0.4971396028995514,0.49952253699302673,0.5000261068344116,0.5001391768455505,0.5000090599060059,0.499485582113266,0.49924036860466003,0.5000985860824585,0.5000032782554626,0.494604229927063,0.5000100135803223,0.49541833996772766
8.955823293172692,0.49820855259895325,0.4994509518146515,0.5000203251838684,0.5001630783081055,0.5000093579292297,0.4990578293800354,0.499197781085968,0.49976885318756104,0.5000046491622925,0.49480947852134705,0.5000100135803223,0.4977284073829651
9.036144578313252,0.4993360638618469,0.4995341897010803,0.5000094175338745,0.4998535215854645,0.5000096559524536,0.49821168184280396,0.49911466240882874,0.49942314624786377,0.5000040531158447,0.49534037709236145,0.5000100135803223,0.49949586391448975
9.116465863453815,0.5010231733322144,0.49987539649009705,0.4999985992908478,0.4992724657058716,0.5000098347663879,0.49822306632995605,0.49877092242240906,0.4989471733570099,0.5000010132789612,0.49567142128944397,0.5000100135803223,0.4993564188480377
9.196787148594378,0.502694845199585,0.5000627040863037,0.49999359250068665,0.4987547695636749,0.5000099539756775,0.4993971288204193,0.498460590839386,0.4985245168209076,0.4999968409538269,0.49607527256011963,0.5000100135803223,0.499159038066864
9.277108433734938,0.5040704011917114,0.5001236796379089,0.4999963939189911,0.49867159128189087,0.5000101327896118,0.500592052936554,0.4981327950954437,0.4984082579612732,0.49999454617500305,0.49656763672828674,0.5000100135803223,0.49981027841567993
9.357429718875501,0.5050423741340637,0.5001721382141113,0.5000060796737671,0.49917328357696533,0.5000101923942566,0.5005052089691162,0.49779781699180603,0.4984894096851349,0.49999573826789856,0.4970417618751526,0.5000100135803223,0.5001534223556519
9.437751004016064,0.5055145025253296,0.5002654790878296,0.5000187158584595,0.5001862049102783,0.5000102519989014,0.49953004717826843,0.4974512457847595,0.49875408411026,0.5000007748603821,0.4972500205039978,0.5000100135803223,0.499607115983963
9.518072289156628,0.5054481029510498,0.5004456043243408,0.5000277161598206,0.5012831091880798,0.5000103116035461,0.4990265965461731,0.49708467721939087,0.49916791915893555,0.5000077486038208,0.4971373379230499,0.5000100135803223,0.49900272488594055
9.598393574297187,0.5048624873161316,0.5007386803627014,0.5000288486480713,0.5020288825035095,0.5000103116035461,0.4994126260280609,0.49668580293655396,0.4996761381626129,0.5000161528587341,0.49783259630203247,0.5000100135803223,0.49932560324668884
9.67871485943775,0.5038347244262695,0.5011553764343262,0.5000234842300415,0.5023463368415833,0.5000104308128357,0.49959927797317505,0.4962384104728699,0.500203549861908,0.5000211000442505,0.4976159930229187,0.5000100135803223,0.49984338879585266
9.759036144578314,0.5024998188018799,0.5016906261444092,0.5000144243240356,0.5021505951881409,0.5000103712081909,0.4991670548915863,0.49572235345840454,0.5006544589996338,0.500023603439331,0.49698606133461,0.5000100135803223,0.4997778832912445
9.839357429718877,0.5010506510734558,0.5023238658905029,0.5000048279762268,0.5014934539794922,0.5000104308128357,0.4985901117324829,0.4951135218143463,0.5009126663208008,0.5000242590904236,0.4964085519313812,0.5000100135803223,0.4990491569042206
9.919678714859437,0.49973779916763306,0.503018856048584,0.4999978542327881,0.5005701780319214,0.5000104904174805,0.49916887283325195,0.49438393115997314,0.5008416771888733,0.5000239610671997,0.49637356400489807,0.5000100135803223,0.497976154088974
10.0,0.4988698363304138,0.503723680973053,0.49999698996543884,0.4997198283672333,0.5000104308128357,0.5012040734291077,0.4935016334056854,0.5002844333648682,0.5000234842300415,0.49739551544189453,0.5000100135803223,0.4972427189350128


==> figs/data/vortex_ic.csv <==
y,a0rho0
-10,0.50001
-9.8,0.50001
-9.6,0.50001
-9.4,0.50001
-9.2,0.50001
-9,0.50001
-8.8,0.50001
-8.6,0.50001
-8.4,0.50001
-8.2,0.50001
-8,0.50001
-7.8,0.50001
-7.6,0.50001
-7.4,0.50001
-7.2,0.50001
-7,0.50001
-6.8,0.50001
-6.6,0.50001
-6.4,0.50001
-6.2,0.50001
-6,0.50001
-5.8,0.50001
-5.6,0.50001
-5.4,0.500009
-5.2,0.500008
-5,0.500006
-4.8,0.5
-4.6,0.499986
-4.4,0.499957
-4.2,0.499897
-4,0.499775
-3.8,0.49954
-3.6,0.499103
-3.4,0.498321
-3.2,0.496976
-3,0.494752
-2.8,0.491224
-2.6,0.485857
-2.4,0.478043
-2.2,0.467171
-2,0.452747
-1.8,0.434544
-1.6,0.412748
-1.4,0.388061
-1.2,0.361704
-1,0.335298
-0.8,0.310654
-0.6,0.289519
-0.4,0.273361
-0.2,0.263248
0,0.259808
0.2,0.263248
0.4,0.273361
0.6,0.289519
0.8,0.310654
1,0.335298
1.2,0.361704
1.4,0.388061
1.6,0.412748
1.8,0.434544
2,0.452747
2.2,0.467171
2.4,0.478043
2.6,0.485857
2.8,0.491224
3,0.494752
3.2,0.496976
3.4,0.498321
3.6,0.499103
3.8,0.49954
4,0.499775
4.2,0.499897
4.4,0.499957
4.6,0.499986
4.8,0.5
5,0.500006
5.2,0.500008
5.4,0.500009
5.6,0.50001
5.8,0.50001
6,0.50001
6.2,0.50001
6.4,0.50001
6.6,0.50001
6.8,0.50001
7,0.50001
7.2,0.50001
7.4,0.50001
7.6,0.50001
7.8,0.50001
8,0.50001
8.2,0.50001
8.4,0.50001
8.6,0.50001
8.8,0.50001
9,0.50001
9.2,0.50001
9.4,0.50001
9.6,0.50001
9.8,0.50001
10,0.50001

